Guaranteed stability bounds for second-order PDE problems satisfying a Garding inequality

We propose an algorithm to numerically determined whether a second-order linear PDE problem satisfying a Garding inequality is well-posed. This algorithm further provides a lower bound to the inf-sup constant of the weak formulation, which may in turn be used for a posteriori error estimation purposes. Our numerical lower bound is based on two discrete singular value problems involving a Lagrange finite element discretization coupled with an a posteriori error estimator based on flux reconstruction techniques. We show that if the finite element discretization is sufficiently rich, our lower bound underestimates the optimal constant only by a factor roughly equal to two.

==> figures/data/O0/cavity/run_0004/data.txt <==
freq gamma theta
0.01 0.956379 0.0198298
0.02 0.91563 0.0398011
0.03 0.877253 0.0600578
0.04 0.84084 0.0807476
0.05 0.80606 0.102025
0.06 0.772643 0.124053
0.07 0.740365 0.147008
0.08 0.70904 0.171079
0.09 0.678516 0.196477
0.10 0.648666 0.223435
0.11 0.619388 0.252217
0.12 0.590595 0.283121
0.13 0.562218 0.316494
0.14 0.534202 0.352739
0.15 0.506502 0.392329
0.16 0.479085 0.43583
0.17 0.451923 0.483922
0.18 0.424996 0.537434
0.19 0.397364 0.597392
0.20 0.368596 0.665078
0.21 0.339938 0.742123
0.22 0.311252 0.830635
0.23 0.282543 0.933386
0.24 0.253821 1.05411
0.25 0.225095 1.19794
0.26 0.196381 1.37217
0.27 0.167694 1.58751
0.28 0.139053 1.8603
0.29 0.110478 2.21692
0.30 0.0819896 2.70273
0.31 0.0536099 3.40303
0.32 0.0253618 4.49931
0.33 -0.00273143 6.45829
0.34 -0.0306461 10.9546
0.35 -0.0583585 31.9437
0.36 -0.0602734 39.4289
0.37 -0.0337381 12.6659
0.38 -0.00999992 7.71129
0.39 0.0113196 5.62616
0.40 0.0305326 4.47798
0.41 0.047899 3.75143
0.42 0.0637022 3.25053
0.43 0.0665896 2.88447
0.44 0.0652447 2.60539
0.45 0.0611215 2.3857
0.46 0.0538069 2.20821
0.47 0.0379817 2.37759
0.48 0.0203539 2.70108
0.49 0.00286843 3.10758
0.50 -0.0144667 3.63365
0.51 -0.0316435 4.34096
0.52 -0.0486539 5.34237
0.53 -0.06549 6.86905
0.54 -0.0821437 9.48037
0.55 -0.0986072 14.9671
0.56 -0.114873 33.8867
0.57 -0.124667 154.056
0.58 -0.10723 24.2427
0.59 -0.091125 13.3653
0.60 -0.0762339 9.32339
0.61 -0.0624537 7.21459
0.62 -0.0496933 5.91995
0.63 -0.0378721 5.04443
0.64 -0.0415925 4.41299
0.65 -0.0602403 4.40628
0.66 -0.0729364 5.188
0.67 -0.0854471 6.26785
0.68 -0.0977664 7.85626
0.69 -0.109889 10.4227
0.70 -0.121808 15.2713
0.71 -0.133518 27.8797
0.72 -0.145014 141.407
0.73 -0.137852 47.7627
0.74 -0.125297 20.7531
0.75 -0.113571 13.3867
0.76 -0.102616 9.94933
0.77 -0.136065 7.95962
0.78 -0.15361 9.53198
0.79 -0.163657 12.8729
0.80 -0.17351 19.5592
0.81 -0.183167 39.6496
0.82 -0.192574 17823.3
0.83 -0.180933 40.4465
0.84 -0.170036 20.491
0.85 -0.159838 13.8297
0.86 -0.150296 10.4975
0.87 -0.141374 8.49794
0.88 -0.153696 7.58715
0.89 -0.161822 9.3326
0.90 -0.169749 12.0426
0.91 -0.177473 16.8214
0.92 -0.184991 27.499
0.93 -0.192299 72.5942
0.94 -0.193105 119.974
0.95 -0.183969 33.3564
0.96 -0.1754 19.5427
0.97 -0.167367 13.9044
0.98 -0.159842 10.8412
0.99 -0.152799 8.91716
1.00 -0.146216 7.59649
1.01 -0.171074 6.63392
1.02 -0.212323 6.1697
1.03 -0.218517 7.1282
1.04 -0.224525 8.41025
1.05 -0.230343 10.2128
1.06 -0.235969 12.9333
1.07 -0.241401 17.5123
1.08 -0.246635 26.841
1.09 -0.251669 56.2684
1.10 -0.255617 735.655
1.11 -0.222142 153.6
1.12 -0.219117 81.5819
1.13 -0.212571 32.581
1.14 -0.206443 20.4907
1.15 -0.209742 15.0162
1.16 -0.243907 17.3396
1.17 -0.247848 25.5285
1.18 -0.251582 47.6562
1.19 -0.255104 322.588
1.20 -0.25067 69.0327
1.21 -0.244944 31.4661
1.22 -0.239608 20.4962
1.23 -0.234646 15.2626
1.24 -0.230043 12.1986
1.25 -0.225787 10.1867
1.26 -0.221864 8.76462
1.27 -0.253224 8.39896
1.28 -0.256079 9.86249
1.29 -0.258724 11.9054
1.30 -0.261157 14.9565
1.31 -0.263375 20.0063
1.32 -0.265374 29.9746
1.33 -0.267154 58.8673
1.34 -0.268711 1167.11
1.35 -0.264689 66.5124
1.36 -0.260677 32.5817
1.37 -0.256481 21.6828
1.38 -0.310933 25.6033
1.39 -0.3123 42.8385
1.40 -0.313462 127.339
1.41 -0.312049 134.808
1.42 -0.308341 44.4966
1.43 -0.304956 26.7968
1.44 -0.301883 19.2476
1.45 -0.311826 20.6097
1.46 -0.312388 30.0142
1.47 -0.312738 54.5847
1.48 -0.312874 283.711
1.49 -0.310561 90.3159
1.50 -0.307779 39.2554
1.51 -0.305286 25.1987
1.52 -0.299867 33.1699
1.53 -0.29933 64.3262
1.54 -0.29856 882.736
1.55 -0.296303 76.37
1.56 -0.294184 36.8483
1.57 -0.292325 24.3886
1.58 -0.323172 23.4577
1.59 -0.322186 35.2027
1.60 -0.320974 69.6336
1.61 -0.319535 2045.45
1.62 -0.317791 75.6896
1.63 -0.316293 37.3914
1.64 -0.315046 24.9311
1.65 -0.314042 18.7568
1.66 -0.313275 15.0701
1.67 -0.348554 12.6197
1.68 -0.367796 14.2178
1.69 -0.366251 17.6327
1.70 -0.364499 23.1213
1.71 -0.362539 33.396
1.72 -0.36037 59.5552
1.73 -0.357989 263.838
1.74 -0.356824 110.358
1.75 -0.356435 45.9435
1.76 -0.35629 29.1328
1.77 -0.34372 43.4722
1.78 -0.340421 100.216
1.79 -0.337646 344.699
1.80 -0.35767 1254.64
1.81 -0.3575 85.2041
1.82 -0.35777 41.4386
1.83 -0.358267 27.4789
1.84 -0.358985 20.6113
1.85 -0.359918 16.5261
1.86 -0.384723 14.7556
1.87 -0.381096 18.2027
1.88 -0.377236 23.6751
1.89 -0.373141 33.7001
1.90 -0.368811 58.0048
1.91 -0.364244 202.582
1.92 -0.362926 138.133
1.93 -0.364095 51.8439
1.94 -0.365469 32.0376
1.95 -0.367045 23.2477
1.96 -0.368819 18.2831
1.97 -0.387851 19.5977
1.98 -0.382613 25.9193
1.99 -0.377116 38.08
2.00 -0.37136 71.1126
2.01 -0.365342 503.79
2.02 -0.365819 100.273
2.03 -0.367787 45.8454
2.04 -0.372347 63.4339
2.05 -0.366731 239.708
2.06 -0.366436 136.827
2.07 -0.375966 291.592
2.08 -0.375699 120.395
2.09 -0.378251 50.1781
2.10 -0.379557 51.5288
2.11 -0.373147 127.026
2.12 -0.369629 281.434
2.13 -0.373045 67.2428
2.14 -0.376652 38.3382
2.15 -0.380446 26.8882
2.16 -0.384425 20.7491
2.17 -0.403261 16.9213
2.18 -0.409479 20.2902
2.19 -0.402204 26.6104
2.20 -0.394678 38.4922
2.21 -0.386899 69.043
2.22 -0.378865 323.481
2.23 -0.379687 121.968
2.24 -0.384049 51.578
2.25 -0.411831 36.0432
2.26 -0.402923 62.0212
2.27 -0.393726 217.181
2.28 -0.392489 146.763
2.29 -0.396877 55.1513
2.30 -0.401429 34.0702
2.31 -0.406141 24.7083
2.32 -0.411012 19.419
2.33 -0.427816 21.8816
2.34 -0.418247 29.3638
2.35 -0.408392 44.4274
2.36 -0.39825 90.4254
2.37 -0.388237 3393.47
2.38 -0.393809 86.5592
2.39 -0.399545 44.0213
2.40 -0.405443 29.5981
2.41 -0.411499 22.3401
2.42 -0.417712 17.9705
2.43 -0.424079 15.0513
2.44 -0.47502 12.963
2.45 -0.472145 15.0184
2.46 -0.46087 18.2626
2.47 -0.449268 23.2447
2.48 -0.437337 31.8717
2.49 -0.425077 50.4486
2.50 -0.412485 119.625
2.51 -0.404826 331.941
2.52 -0.411691 69.9588
2.53 -0.427466 40.8112
2.54 -0.414141 77.7866
2.55 -0.400476 770.084
2.56 -0.405594 98.344
2.57 -0.413266 46.4143
2.58 -0.421085 30.4587
2.59 -0.429047 22.7134
2.60 -0.437151 18.1385
2.61 -0.445393 15.1186
2.62 -0.453771 12.9763
2.63 -0.462282 11.3779
2.64 -0.470922 10.1398
2.65 -0.502555 9.15284
2.66 -0.549515 9.03327
2.67 -0.534933 10.1929
2.68 -0.519919 11.6849
2.69 -0.50447 13.6761
2.70 -0.488585 16.4664
2.71 -0.472263 20.657
2.72 -0.455504 27.6524
2.73 -0.438309 41.6795
2.74 -0.420681 84.027
2.75 -0.40288 9260.76
2.76 -0.413136 83.1272
2.77 -0.423512 41.9127
2.78 -0.434004 28.0979
2.79 -0.444608 21.1799
2.80 -0.455317 17.0288
2.81 -0.466126 14.2637
2.82 -0.477028 12.2921
2.83 -0.488018 10.8174
2.84 -0.50084 9.67487
2.85 -0.579078 8.99069
2.86 -0.560937 10.1445
2.87 -0.542274 11.6388
2.88 -0.522792 13.6602
2.89 -0.502477 16.5458
2.90 -0.481324 20.9962
2.91 -0.459337 28.7463
2.92 -0.436536 45.5867
2.93 -0.412962 109.865
2.94 -0.399451 271.883
2.95 -0.412264 61.1481
2.96 -0.425034 34.6542
2.97 -0.437712 24.3346
2.98 -0.45025 18.8893
2.99 -0.549002 15.5699
3.00 -0.679329 13.3818
3.01 -0.819439 11.8832
3.02 -0.84781 12.4821
3.03 -0.83524 13.9336
3.04 -0.822411 15.7535
3.05 -0.809324 18.1027
3.06 -0.795974 21.2512
3.07 -0.782363 25.6904
3.08 -0.768487 32.4187
3.09 -0.754346 43.8216
3.10 -0.739937 67.3637
3.11 -0.725261 144.489
3.12 -0.713318 1050.25
3.13 -0.723082 113.961
3.14 -0.732948 60.4308
3.15 -0.742913 41.201
3.16 -0.697428 33.8363
3.17 -0.462189 49.098
3.18 -0.447386 89.3415
3.19 -0.432012 486.683
3.20 -0.442069 142.246
3.21 -0.459499 62.3091
3.22 -0.503206 39.789
3.23 -0.488236 61.229
3.24 -0.471764 132.911
3.25 -0.459645 811.442
3.26 -0.476063 100.658
3.27 -0.521824 113.68
3.28 -0.504774 2497.26
3.29 -0.57252 144.541
3.30 -0.560061 816.968
3.31 -0.61232 1082.78
3.32 -0.68741 576.424
3.33 -0.699925 104.78
3.34 -0.712524 57.7836
3.35 -0.725207 39.9655
3.36 -0.737974 30.5894
3.37 -0.553872 33.8031
3.38 -0.51223 48.4461
3.39 -0.493368 85.1029
3.40 -0.474148 343.574
3.41 -0.480118 170.133
3.42 -0.498665 68.4269
3.43 -0.517238 42.9215
3.44 -0.535835 31.3184
3.45 -0.554458 24.6858
3.46 -0.582733 20.3934
3.47 -0.6004 23.0557
3.48 -0.58097 28.9063
3.49 -0.56119 38.6629
3.50 -0.54106 58.1955
3.51 -0.520578 116.944
3.52 -0.499893 30769.3
3.53 -0.519086 116.72
3.54 -0.538313 58.6374
3.55 -0.557575 39.228
3.56 -0.61523 29.514
3.57 -0.61127 37.945
3.58 -0.590265 55.7521
3.59 -0.568914 104.54
3.60 -0.547215 805.639
3.61 -0.560164 142.103
3.62 -0.579283 65.4893
3.63 -0.647809 47.3839
3.64 -0.626032 77.3389
3.65 -0.603912 208.305
3.66 -0.598223 304.465
3.67 -0.616921 88.2968
3.68 -0.654501 123.246
3.69 -0.631826 6340.35
3.70 -0.679773 140.989
3.71 -0.660899 1292.95
3.72 -0.533916 148.13
3.73 -0.519515 557.797
3.74 -0.541676 97.1756
3.75 -0.563856 53.3532
3.76 -0.586057 36.8324
3.77 -0.608278 28.1596
3.78 -0.443117 22.816
3.79 -0.678493 19.1935
3.80 -0.716894 16.5759
3.81 -0.743019 14.5329
3.82 -0.721438 16.643
3.83 -0.697269 19.4638
3.84 -0.672711 23.4115
3.85 -0.647762 29.3298
3.86 -0.622419 39.1846
3.87 -0.59668 58.8601
3.88 -0.570542 117.614
3.89 -0.544002 16992.2
3.90 -0.567629 119.884
3.91 -0.591624 59.8854
3.92 -0.615635 39.9794
3.93 -0.639662 30.044
3.94 -0.663706 24.0883
3.95 -0.738546 20.5245
3.96 -0.71209 24.8719
3.97 -0.685193 31.5163
3.98 -0.657891 42.9267
3.99 -0.630183 67.0985
4.00 -0.602064 152.596
4.01 -0.584875 569.674
4.02 -0.609765 99.7738
4.03 -0.634671 54.798
4.04 -0.659593 37.8299
4.05 -0.720768 32.9882
4.06 -0.692125 45.4665
4.07 -0.663067 72.911
4.08 -0.633593 182.583
4.09 -0.62207 367.487
4.10 -0.647305 91.9175
4.11 -0.703622 56.5816
4.12 -0.673593 105.438
4.13 -0.643141 749.321
4.14 -0.603035 161.391
4.15 -0.678191 67.9917
4.16 -0.721823 42.9779
4.17 -0.728316 32.705
4.18 -0.759245 25.8034
4.19 -0.785502 21.4083
4.20 -0.811201 18.3138
4.21 -0.836771 16.0125
4.22 -0.862313 14.2332
4.23 -0.880484 12.9277
4.24 -0.845374 14.0446
4.25 -0.813398 16.0798
4.26 -0.780944 18.7902
4.27 -0.748009 22.5781
4.28 -0.71459 28.2459
4.29 -0.680682 37.6545
4.30 -0.646282 56.3314
4.31 -0.611387 111.264
4.32 -0.575993 3791.62
4.33 -0.605783 118.767
4.34 -0.637591 58.6049
4.35 -0.669372 38.9604
4.36 -0.701129 29.2131
4.37 -0.732863 23.3886
4.38 -0.764577 19.5155
4.39 -0.828629 18.1037
4.40 -0.79254 21.6499
4.41 -0.755932 26.8943
4.42 -0.718803 35.4406
4.43 -0.681147 51.8399
4.44 -0.642962 96.1151
4.45 -0.604242 641.809
4.46 -0.625512 137.963
4.47 -0.659681 62.4401
4.48 -0.693815 40.4153
4.49 -0.736076 29.9116
4.50 -0.733234 38.2835
4.51 -0.693254 58.3776
4.52 -0.652721 122.271
4.53 -0.617969 1363.72
4.54 -0.653489 104.103
4.55 -0.688967 54.2317
4.56 -0.63458 80.1266
4.57 -0.591756 316.439
4.58 -0.602861 163.419
4.59 -0.6419 65.1119
4.60 -0.680863 40.7218
4.61 -0.719751 29.6599
4.62 -0.75857 23.3458
4.63 -0.797321 19.2628
4.64 -0.836008 16.406
4.65 -0.874634 14.2951
4.66 -0.913202 12.6718
4.67 -0.992541 11.3846
4.68 -0.958515 12.7288
4.69 -0.912625 14.6421
4.70 -0.866053 17.2196
4.71 -0.818792 20.8795
4.72 -0.770836 26.4851
4.73 -0.72218 36.1492
4.74 -0.672816 56.7808
4.75 -0.622738 131.54
4.76 -0.594987 422.83
4.77 -0.64081 81.3637
4.78 -0.686504 45.0971
4.79 -0.732074 31.2335
4.80 -0.777524 23.913
4.81 -0.82286 19.3878
4.82 -0.861326 19.2052
4.83 -0.807797 24.183
4.84 -0.753477 32.5971
4.85 -0.698358 49.881
4.86 -0.642433 105.691
4.87 -0.596795 924.883
4.88 -0.647639 86.3502
4.89 -0.698314 45.3776
4.90 -0.748827 30.8156
4.91 -0.799183 23.3523
4.92 -0.849389 18.8143
4.93 -0.899405 15.7634
4.94 -0.873936 18.1522
4.95 -0.811683 23.1615
4.96 -0.748453 31.9402
4.97 -0.684236 51.3098
4.98 -0.61902 129.571
4.99 -0.596368 249.583
5.00 -0.656956 63.7582


==> figures/data/O0/cavity/run_0004/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.956379 0.0198298 0.01 0.998401 0.000800641
0.02 0.91563 0.0398011 0.02 0.99362 0.00321027
0.03 0.877253 0.0600578 0.03 0.985703 0.00725222
0.04 0.84084 0.0807476 0.04 0.974724 0.012966
0.05 0.80606 0.102025 0.05 0.960784 0.0204082
0.06 0.772643 0.124053 0.06 0.944012 0.029654
0.07 0.740365 0.147008 0.07 0.924557 0.0407993
0.08 0.70904 0.171079 0.08 0.902588 0.0539629
0.09 0.678516 0.196477 0.09 0.878287 0.06929
0.10 0.648666 0.223435 0.10 0.851852 0.0869565
0.11 0.619388 0.252217 0.11 0.823487 0.107174
0.12 0.590595 0.283121 0.12 0.7934 0.130199
0.13 0.562218 0.316494 0.13 0.761804 0.156337
0.14 0.534202 0.352739 0.14 0.728907 0.185958
0.15 0.506502 0.392329 0.15 0.694915 0.219512
0.16 0.479085 0.43583 0.16 0.660027 0.257545
0.17 0.451923 0.483922 0.17 0.624431 0.300728
0.18 0.424996 0.537434 0.18 0.58831 0.349892
0.19 0.397364 0.597392 0.19 0.551831 0.406074
0.20 0.368596 0.665078 0.20 0.515152 0.470588
0.21 0.339938 0.742123 0.21 0.478415 0.545117
0.22 0.311252 0.830635 0.22 0.441753 0.631854
0.23 0.282543 0.933386 0.23 0.405284 0.733703
0.24 0.253821 1.05411 0.24 0.369113 0.854599
0.25 0.225095 1.19794 0.25 0.333333 1
0.26 0.196381 1.37217 0.26 0.298027 1.1777
0.27 0.167694 1.58751 0.27 0.263264 1.39923
0.28 0.139053 1.8603 0.28 0.229105 1.6824
0.29 0.110478 2.21692 0.29 0.1956 2.05623
0.30 0.0819896 2.70273 0.30 0.162791 2.57143
0.31 0.0536099 3.40303 0.31 0.13071 3.32526
0.32 0.0253618 4.49931 0.32 0.0993843 4.53097
0.33 -0.00273143 6.45829 0.33 0.0688328 6.76398
0.34 -0.0306461 10.9546 0.34 0.039069 12.2979
0.35 -0.0583585 31.9437 0.35 0.010101 49
0.36 -0.0602734 39.4289 0.36 0.0180676 28.1739
0.37 -0.0337381 12.6659 0.37 0.0454372 11.5042
0.38 -0.00999992 7.71129 0.38 0.0720119 7.4433
0.39 0.0113196 5.62616 0.39 0.0977986 5.61255
0.40 0.0305326 4.47798 0.40 0.122807 4.57143
0.41 0.047899 3.75143 0.41 0.147049 3.90023
0.42 0.0637022 3.25053 0.42 0.170537 3.43191
0.43 0.0665896 2.88447 0.43 0.193288 3.08681
0.44 0.0652447 2.60539 0.44 0.215317 2.82216
0.45 0.0611215 2.3857 0.45 0.213592 2.6129
0.46 0.0538069 2.20821 0.46 0.192521 2.44342
0.47 0.0379817 2.37759 0.47 0.171729 2.41157
0.48 0.0203539 2.70108 0.48 0.151225 2.80633
0.49 0.00286843 3.10758 0.49 0.131017 3.3163
0.50 -0.0144667 3.63365 0.50 0.111111 4
0.51 -0.0316435 4.34096 0.51 0.0915124 4.96374
0.52 -0.0486539 5.34237 0.52 0.0722251 6.4228
0.53 -0.06549 6.86905 0.53 0.0532524 8.88924
0.54 -0.0821437 9.48037 0.54 0.0345969 13.9522
0.55 -0.0986072 14.9671 0.55 0.0162602 30.25
0.56 -0.114873 33.8867 0.56 0.00175691 285.091
0.57 -0.124667 154.056 0.57 0.019454 26.2016
0.58 -0.10723 24.2427 0.58 0.0368316 14.0753
0.59 -0.091125 13.3653 0.59 0.0538904 9.77809
0.60 -0.0762339 9.32339 0.60 0.070632 7.57895
0.61 -0.0624537 7.21459 0.61 0.0870581 6.24329
0.62 -0.0496933 5.91995 0.62 0.103171 5.34631
0.63 -0.0378721 5.04443 0.63 0.114951 4.70261
0.64 -0.0415925 4.41299 0.64 0.0993843 4.53097
0.65 -0.0602403 4.40628 0.65 0.0840108 5.45161
0.66 -0.0729364 5.188 0.66 0.0688328 6.76398
0.67 -0.0854471 6.26785 0.67 0.0538518 8.78474
0.68 -0.0977664 7.85626 0.68 0.039069 12.2979
0.69 -0.109889 10.4227 0.69 0.0244852 19.9205
0.70 -0.121808 15.2713 0.70 0.010101 49
0.71 -0.133518 27.8797 0.71 0.00408326 122.951
0.72 -0.145014 141.407 0.72 0.0180676 28.1739
0.73 -0.137852 47.7627 0.73 0.0318521 16.1976
0.74 -0.125297 20.7531 0.74 0.0454372 11.5042
0.75 -0.113571 13.3867 0.75 0.0526316 9
0.76 -0.102616 9.94933 0.76 0.0394146 12.1857
0.77 -0.136065 7.95962 0.77 0.0263568 18.4704
0.78 -0.15361 9.53198 0.78 0.0134587 36.6506
0.79 -0.163657 12.8729 0.79 0.000720519 693.444
0.80 -0.17351 19.5592 0.80 0.0118577 42.6667
0.81 -0.183167 39.6496 0.81 0.024276 21.0965
0.82 -0.192574 17823.3 0.82 0.0365346 14.1857
0.83 -0.180933 40.4465 0.83 0.0486338 10.7809
0.84 -0.170036 20.491 0.84 0.0605742 8.75434
0.85 -0.159838 13.8297 0.85 0.0586319 8.02778
0.86 -0.150296 10.4975 0.86 0.0469686 10.1454
0.87 -0.141374 8.49794 0.87 0.0354276 13.6133
0.88 -0.153696 7.58715 0.88 0.0240091 20.3255
0.89 -0.161822 9.3326 0.89 0.0127134 38.8284
0.90 -0.169749 12.0426 0.90 0.00154083 324
0.91 -0.177473 16.8214 0.91 0.00950872 53.0833
0.92 -0.184991 27.499 0.92 0.0204352 24.9676
0.93 -0.192299 72.5942 0.93 0.0312388 16.5057
0.94 -0.193105 119.974 0.94 0.0419197 12.4276
0.95 -0.183969 33.3564 0.95 0.0524781 10.0278
0.96 -0.1754 19.5427 0.96 0.0629145 8.4473
0.97 -0.167367 13.9044 0.97 0.0606968 7.73766
0.98 -0.159842 10.8412 0.98 0.0504721 9.40646
0.99 -0.152799 8.91716 0.99 0.0403407 11.8944
1.00 -0.146216 7.59649 1.00 0.030303 16
1.01 -0.171074 6.63392 1.01 0.0203592 24.059
1.02 -0.212323 6.1697 1.02 0.0105093 47.0769
1.03 -0.218517 7.1282 1.03 0.000753509 663.062
1.04 -0.224525 8.41025 1.04 0.00890817 56.6283
1.05 -0.230343 10.2128 1.05 0.010101 49
1.06 -0.235969 12.9333 1.06 0.00062261 802.571
1.07 -0.241401 17.5123 1.07 0.00876691 57.5327
1.08 -0.246635 26.841 1.08 0.0180676 28.1739
1.09 -0.251669 56.2684 1.09 0.0253886 19.1939
1.10 -0.255617 735.655 1.10 0.0162602 30.25
1.11 -0.222142 153.6 1.11 0.00721164 68.8324
1.12 -0.219117 81.5819 1.12 0.00175691 285.091
1.13 -0.212571 32.581 1.13 0.0106455 47.4684
1.14 -0.206443 20.4907 1.14 0.019454 26.2016
1.15 -0.209742 15.0162 1.15 0.0281827 18.2414
1.16 -0.243907 17.3396 1.16 0.0368316 14.0753
1.17 -0.247848 25.5285 1.17 0.0454007 11.513
1.18 -0.251582 47.6562 1.18 0.0538904 9.77809
1.19 -0.255104 322.588 1.19 0.0491506 9.67281
1.20 -0.25067 69.0327 1.20 0.0407993 11.7551
1.21 -0.244944 31.4661 1.21 0.0325117 14.8791
1.22 -0.239608 20.4962 1.22 0.0242879 20.0864
1.23 -0.234646 15.2626 1.23 0.016128 30.502
1.24 -0.230043 12.1986 1.24 0.008032 61.751
1.25 -0.225787 10.1867 1.25 0 inf
1.26 -0.221864 8.76462 1.26 0.007968 63.251
1.27 -0.253224 8.39896 1.27 0.00373699 133.298
1.28 -0.256079 9.86249 1.28 0.00410615 122.269
1.29 -0.258724 11.9054 1.29 0.0118878 42.5601
1.30 -0.261157 14.9565 1.30 0.0196078 26
1.31 -0.263375 20.0063 1.31 0.0272665 18.8375
1.32 -0.265374 29.9746 1.32 0.0197193 24.8559
1.33 -0.267154 58.8673 1.33 0.012174 40.5711
1.34 -0.268711 1167.11 1.34 0.00468391 106.249
1.35 -0.264689 66.5124 1.35 0.00275103 182.25
1.36 -0.260677 32.5817 1.36 0.0101308 49.8544
1.37 -0.256481 21.6828 1.37 0.0174554 29.1444
1.38 -0.310933 25.6033 1.38 0.0244852 20.7225
1.39 -0.3123 42.8385 1.39 0.0172681 28.4551
1.40 -0.313462 127.339 1.40 0.010101 49
1.41 -0.312049 134.808 1.41 0.00298388 167.067
1.42 -0.308341 44.4966 1.42 0.00408326 122.951
1.43 -0.304956 26.7968 1.43 0.0111004 45.5434
1.44 -0.301883 19.2476 1.44 0.0122422 40.3424
1.45 -0.311826 20.6097 1.45 0.00532229 93.4444
1.46 -0.312388 30.0142 1.46 0.00155053 322.97
1.47 -0.312738 54.5847 1.47 0.0083763 60.1922
1.48 -0.312874 283.711 1.48 0.015155 33.4924
1.49 -0.310561 90.3159 1.49 0.0203857 24.0271
1.50 -0.307779 39.2554 1.50 0.0136986 36
1.51 -0.305286 25.1987 1.51 0.00705483 70.3735
1.52 -0.299867 33.1699 1.52 0.00045426 1100.19
1.53 -0.29933 64.3262 1.53 0.00610306 82.4261
1.54 -0.29856 882.736 1.54 0.0126172 40.1286
1.55 -0.296303 76.37 1.55 0.019088 26.6944
1.56 -0.294184 36.8483 1.56 0.0134587 36.6506
1.57 -0.292325 24.3886 1.57 0.00706963 70.2251
1.58 -0.323172 23.4577 1.58 0.000720519 693.444
1.59 -0.322186 35.2027 1.59 0.00558859 89.968
1.60 -0.320974 69.6336 1.60 0.000488043 1024
1.61 -0.319535 2045.45 1.61 0.00574244 87.5709
1.62 -0.317791 75.6896 1.62 0.0119339 42.3974
1.63 -0.316293 37.3914 1.63 0.0180864 28.1451
1.64 -0.315046 24.9311 1.64 0.0223369 21.8845
1.65 -0.314042 18.7568 1.65 0.0162602 30.25
1.66 -0.313275 15.0701 1.66 0.0102189 48.4288
1.67 -0.348554 12.6197 1.67 0.00421323 118.174
1.68 -0.367796 14.2178 1.68 0.00175691 285.091
1.69 -0.366251 17.6327 1.69 0.00769149 65.5069
1.70 -0.364499 23.1213 1.70 0.0135905 37.2903
1.71 -0.362539 33.396 1.71 0.019454 26.2016
1.72 -0.36037 59.5552 1.72 0.025282 20.2769
1.73 -0.357989 263.838 1.73 0.0215924 22.6563
1.74 -0.356824 110.358 1.74 0.0158307 31.0842
1.75 -0.356435 45.9435 1.75 0.010101 49
1.76 -0.35629 29.1328 1.76 0.0044033 113.051
1.77 -0.34372 43.4722 1.77 0.0012624 396.57
1.78 -0.340421 100.216 1.78 0.00689611 73.0046
1.79 -0.337646 344.699 1.79 0.00711176 69.8061
1.80 -0.35767 1254.64 1.80 0.00154083 324
1.81 -0.3575 85.2041 1.81 0.00399933 125.521
1.82 -0.35777 41.4386 1.82 1.50946e-05 33124
1.83 -0.358267 27.4789 1.83 0.00546432 92.0027
1.84 -0.358985 20.6113 1.84 0.0109135 46.3146
1.85 -0.359918 16.5261 1.85 0.0163326 31.1136
1.86 -0.384723 14.7556 1.86 0.0217215 23.5187
1.87 -0.381096 18.2027 1.87 0.0179868 27.2982
1.88 -0.377236 23.6751 1.88 0.0126547 39.011
1.89 -0.373141 33.7001 1.89 0.00735018 67.5255
1.90 -0.368811 58.0048 1.90 0.00207326 240.667
1.91 -0.364244 202.582 1.91 0.00317609 157.926
1.92 -0.362926 138.133 1.92 0.00839784 60.0391
1.93 -0.364095 51.8439 1.93 0.011622 42.5217
1.94 -0.365469 32.0376 1.94 0.00645451 76.9652
1.95 -0.367045 23.2477 1.95 0.0013132 380.25
1.96 -0.368819 18.2831 1.96 0.00380188 132.014
1.97 -0.387851 19.5977 1.97 0.00889074 56.7383
1.98 -0.382613 25.9193 1.98 0.0139534 36.3336
1.99 -0.377116 38.08 1.99 0.0127639 38.6729
2.00 -0.37136 71.1126 2.00 0.00775194 64
2.01 -0.365342 503.79 2.01 0.00276454 180.362
2.02 -0.365819 100.273 2.02 0.00219823 227.955
2.03 -0.367787 45.8454 2.03 0.0071364 70.5634
2.04 -0.372347 63.4339 2.04 0.0105093 47.0769
2.05 -0.366731 239.708 2.05 0.00561964 88.4737
2.06 -0.366436 136.827 2.06 0.000753509 663.062
2.07 -0.375966 291.592 2.07 0.00408909 122.777
2.08 -0.375699 120.395 2.08 0.00890817 56.6283
2.09 -0.378251 50.1781 2.09 0.0137037 36.9865
2.10 -0.379557 51.5288 2.10 0.010101 49
2.11 -0.373147 127.026 2.11 0.0053507 92.9457
2.12 -0.369629 281.434 2.12 0.00062261 802.571
2.13 -0.373045 67.2428 2.13 0.00281337 177.223
2.14 -0.376652 38.3382 2.14 0.00187047 267.813
2.15 -0.380446 26.8882 2.15 0.000270343 1849
2.16 -0.384425 20.7491 2.16 0.00437001 114.916
2.17 -0.403261 16.9213 2.17 0.00898874 56.1251
2.18 -0.409479 20.2902 2.18 0.0135859 37.303
2.19 -0.402204 26.6104 2.19 0.0181614 28.031
2.20 -0.394678 38.4922 2.20 0.0162602 30.25
2.21 -0.386899 69.043 2.21 0.0117259 42.1406
2.22 -0.378865 323.481 2.22 0.00721164 68.8324
2.23 -0.379687 121.968 2.23 0.00271736 183.502
2.24 -0.384049 51.578 2.24 0.00175691 285.091
2.25 -0.411831 36.0432 2.25 0.00613497 81
2.26 -0.402923 62.0212 2.26 0.00170045 293.54
2.27 -0.393726 217.181 2.27 0.00271456 184.692
2.28 -0.392489 146.763 2.28 0.00711006 70.8229
2.29 -0.396877 55.1513 2.29 0.00647936 76.6681
2.30 -0.401429 34.0702 2.30 0.00212214 235.111
2.31 -0.406141 24.7083 2.31 0.00221625 226.106
2.32 -0.411012 19.419 2.32 0.00653583 77.0014
2.33 -0.427816 21.8816 2.33 0.0108366 46.64
2.34 -0.418247 29.3638 2.34 0.00787273 63.0104
2.35 -0.408392 44.4274 2.35 0.00360848 138.062
2.36 -0.39825 90.4254 2.36 0.000637795 784.451
2.37 -0.388237 3393.47 2.37 0.000720519 693.444
2.38 -0.393809 86.5592 2.38 0.00349 143.766
2.39 -0.399545 44.0213 2.39 0.00768274 65.5809
2.40 -0.405443 29.5981 2.40 0.0118577 42.6667
2.41 -0.411499 22.3401 2.41 0.0160149 31.7209
2.42 -0.417712 17.9705 2.42 0.0172919 28.4153
2.43 -0.424079 15.0513 2.43 0.0131691 37.4676
2.44 -0.47502 12.963 2.44 0.00906284 54.6703
2.45 -0.472145 15.0184 2.45 0.00497306 100.042
2.46 -0.46087 18.2626 2.46 0.000899778 555.193
2.47 -0.449268 23.2447 2.47 0.00197123 253.149
2.48 -0.437337 31.8717 2.48 0.00206918 242.142
2.49 -0.425077 50.4486 2.49 0.004008 124.251
2.50 -0.412485 119.625 2.50 0 inf
2.51 -0.404826 331.941 2.51 0.000983144 508.073
2.52 -0.411691 69.9588 2.52 0.002993 167.557
2.53 -0.427466 40.8112 2.53 0.00695329 72.4084
2.54 -0.414141 77.7866 2.54 0.00373699 133.298
2.55 -0.400476 770.084 2.55 0.000192271 2601
2.56 -0.405594 98.344 2.56 0.00410615 122.269
2.57 -0.413266 46.4143 2.57 0.00151929 328.602
2.58 -0.421085 30.4587 2.58 0.00236421 211.987
2.59 -0.429047 22.7134 2.59 0.00623261 80.7232
2.60 -0.437151 18.1385 2.60 0.00386812 128.762
2.61 -0.445393 15.1186 2.61 2.93587e-05 17030.3
2.62 -0.453771 12.9763 2.62 0.00379472 132.262
2.63 -0.462282 11.3779 2.63 0.00760412 66.2538
2.64 -0.470922 10.1398 2.64 0.00662053 75.0226
2.65 -0.502555 9.15284 2.65 0.0028399 175.562
2.66 -0.549515 9.03327 2.66 0.000926574 540.122
2.67 -0.534933 10.1929 2.67 0.00467889 107.363
2.68 -0.519919 11.6849 2.68 0.00468391 106.249
2.69 -0.50447 13.6761 2.69 0.000959541 520.583
2.70 -0.488585 16.4664 2.70 0.00154083 324
2.71 -0.472263 20.657 2.71 0.00215603 232.408
2.72 -0.455504 27.6524 2.72 0.00583921 86.1281
2.73 -0.438309 41.6795 2.73 0.00950872 53.0833
2.74 -0.420681 84.027 2.74 0.00775809 63.9489
2.75 -0.40288 9260.76 2.75 0.00411523 121
2.76 -0.413136 83.1272 2.76 0.000485481 1029.41
2.77 -0.423512 41.9127 2.77 0.00313115 160.186
2.78 -0.434004 28.0979 2.78 0.00541153 91.8954
2.79 -0.444608 21.1799 2.79 0.00182091 274.088
2.80 -0.455317 17.0288 2.80 0.00175691 285.091
2.81 -0.466126 14.2637 2.81 0.00532193 94.451
2.82 -0.477028 12.2921 2.82 0.00298388 167.067
2.83 -0.488018 10.8174 2.83 0.000555941 899.876
2.84 -0.50084 9.67487 2.84 0.0036688 135.785
2.85 -0.579078 8.99069 2.85 0.00015387 3249
2.86 -0.560937 10.1445 2.86 0.00334875 149.81
2.87 -0.542274 11.6388 2.87 0.00683906 73.6095
2.88 -0.522792 13.6602 2.88 0.0103171 48.9634
2.89 -0.502477 16.5458 2.89 0.00877635 56.4713
2.90 -0.481324 20.9962 2.90 0.00532229 93.4444
2.91 -0.459337 28.7463 2.91 0.00188 265.458
2.92 -0.436536 45.5867 2.92 0.00155053 322.97
2.93 -0.412962 109.865 2.93 0.00130632 383.254
2.94 -0.399451 271.883 2.94 0.00471344 106.58
2.95 -0.412264 61.1481 2.95 0.00810889 62.1607
2.96 -0.425034 34.6542 2.96 0.0114927 44.006
2.97 -0.437712 24.3346 2.97 0.0135097 36.5103
2.98 -0.45025 18.8893 2.98 0.0101489 48.7666
2.99 -0.549002 15.5699 2.99 0.00679902 73.04
3.00 -0.679329 13.3818 3.00 0.00346021 144
3.01 -0.819439 11.8832 3.01 0.000132431 3775.04
3.02 -0.84781 12.4821 3.02 0.000252118 1982.7
3.03 -0.83524 13.9336 3.03 0.00305366 164.238
3.04 -0.822411 15.7535 3.04 0.00045426 1100.19
3.05 -0.809324 18.1027 3.05 0.000537201 930.25
3.06 -0.795974 21.2512 3.06 0.00273612 183.241
3.07 -0.782363 25.6904 3.07 0.0059987 83.8514
3.08 -0.768487 32.4187 3.08 0.00399498 124.657
3.09 -0.754346 43.8216 3.09 0.000753509 663.063
3.10 -0.739937 67.3637 3.10 0.00247751 202.316
3.11 -0.725261 144.489 3.11 0.00569806 88.2491
3.12 -0.713318 1050.25 3.12 0.00399552 124.64
3.13 -0.723082 113.961 3.13 0.000795537 628.006
3.14 -0.732948 60.4308 3.14 0.00239425 209.333
3.15 -0.742913 41.201 3.15 0.00389007 128.032
3.16 -0.697428 33.8363 3.16 0.000720519 693.444
3.17 -0.462189 49.098 3.17 0.00243904 205.499
3.18 -0.447386 89.3415 3.18 0.00062261 802.571
3.19 -0.432012 486.683 3.19 0.0025171 199.141
3.20 -0.442069 142.246 3.20 0.000488043 1024
3.21 -0.459499 62.3091 3.21 0.00263208 190.464
3.22 -0.503206 39.789 3.22 0.00574244 87.5709
3.23 -0.488236 61.229 3.23 0.00617278 80.5008
3.24 -0.471764 132.911 3.24 0.00308166 161.75
3.25 -0.459645 811.442 3.25 6.81591e-17 7.33578e+15
3.26 -0.476063 100.658 3.26 0.000122338 4087.54
3.27 -0.521824 113.68 3.27 0.00318512 157.48
3.28 -0.504774 2497.26 3.28 0.00250801 198.861
3.29 -0.57252 144.541 3.29 0.000536129 933.112
3.30 -0.560061 816.968 3.30 0.00357102 140.516
3.31 -0.61232 1082.78 3.31 0.00659666 76.296
3.32 -0.68741 576.424 3.32 0.0046326 107.431
3.33 -0.699925 104.78 3.33 0.00162511 307.172
3.34 -0.712524 57.7836 3.34 0.00137339 364.562
3.35 -0.725207 39.9655 3.35 0.00122372 408.091
3.36 -0.737974 30.5894 3.36 0.00101318 492.996
3.37 -0.553872 33.8031 3.37 0.00195859 255.786
3.38 -0.51223 48.4461 3.38 0.00492152 102.095
3.39 -0.493368 85.1029 3.39 0.00305362 163.24
3.40 -0.474148 343.574 3.40 0.00010812 4624
3.41 -0.480118 170.133 3.41 0.00282873 177.258
3.42 -0.498665 68.4269 3.42 0.00575694 87.3518
3.43 -0.517238 42.9215 3.43 0.00867649 58.127
3.44 -0.535835 31.3184 3.44 0.00957897 51.6977
3.45 -0.554458 24.6858 3.45 0.0066764 74.3906
3.46 -0.582733 20.3934 3.46 0.00378213 131.701
3.47 -0.6004 23.0557 3.47 0.000896139 557.449
3.48 -0.58097 28.9063 3.48 0.000602425 829.479
3.49 -0.56119 38.6629 3.49 0.00226701 221.054
3.50 -0.54106 58.1955 3.50 0.00254453 196
3.51 -0.520578 116.944 3.51 0.000308534 1621.07
3.52 -0.499893 30769.3 3.52 0.00315348 159.055
3.53 -0.519086 116.72 3.53 0.00156645 318.693
3.54 -0.538313 58.6374 3.54 0.0012624 396.57
3.55 -0.557575 39.228 3.55 0.000891884 560.111
3.56 -0.61523 29.514 3.56 0.00192105 260.774
3.57 -0.61127 37.945 3.57 0.00264503 188.534
3.58 -0.590265 55.7521 3.58 0.000152172 3286.26
3.59 -0.568914 104.54 3.59 0.00294157 170.478
3.60 -0.547215 805.639 3.60 0.00154083 324
3.61 -0.560164 142.103 3.61 0.00123309 405.984
3.62 -0.579283 65.4893 3.62 0.00399933 125.521
3.63 -0.647809 47.3839 3.63 0.00276612 180.259
3.64 -0.626032 77.3389 3.64 1.50946e-05 33124
3.65 -0.603912 208.305 3.65 0.00272838 183.759
3.66 -0.598223 304.465 3.66 0.00546432 92.0027
3.67 -0.616921 88.2968 3.67 0.00576144 86.2838
3.68 -0.654501 123.246 3.68 0.00304041 163.952
3.69 -0.631826 6340.35 3.69 0.000326712 1529.9
3.70 -0.679773 140.989 3.70 0.00237964 210.615
3.71 -0.660899 1292.95 3.71 0.00175511 284.382
3.72 -0.533916 148.13 3.72 0.000936678 534.301
3.73 -0.519515 557.797 3.73 0.00362123 138.575
3.74 -0.541676 97.1756 3.74 0.00267022 186.75
3.75 -0.563856 53.3532 3.75 1.0239e-16 4.88329e+15
3.76 -0.586057 36.8324 3.76 0.000445819 1122.03
3.77 -0.608278 28.1596 3.77 0.00310185 161.694
3.78 -0.443117 22.816 3.78 0.000842631 592.88
3.79 -0.678493 19.1935 3.79 0.00179938 278.374
3.80 -0.716894 16.5759 3.80 0.00207326 240.667
3.81 -0.743019 14.5329 3.81 0.000554864 901.621
3.82 -0.721438 16.643 3.82 0.00102556 488.04
3.83 -0.697269 19.4638 3.83 0.00149861 334.144
3.84 -0.672711 23.4115 3.84 0.00410615 122.269
3.85 -0.647762 29.3298 3.85 0.00670685 75.0506
3.86 -0.622419 39.1846 3.86 0.00543687 91.4647
3.87 -0.59668 58.8601 3.87 0.00284959 174.964
3.88 -0.570542 117.614 3.88 0.000268952 1858.57
3.89 -0.544002 16992.2 3.89 0.000234656 2131.28
3.90 -0.567629 119.884 3.90 0.0013132 380.25
3.91 -0.591624 59.8854 3.91 0.00079737 626.561
3.92 -0.615635 39.9794 3.92 0.00175691 285.091
3.93 -0.639662 30.044 3.93 0.00430466 116.653
3.94 -0.663706 24.0883 3.94 0.00325536 153.093
3.95 -0.738546 20.5245 3.95 0.000720519 693.444
3.96 -0.71209 24.8719 3.96 0.00180793 277.06
3.97 -0.685193 31.5163 3.97 0.00432997 115.974
3.98 -0.657891 42.9267 3.98 0.00684561 73.5395
3.99 -0.630183 67.0985 3.99 0.00445242 111.798
4.00 -0.602064 152.596 4.00 0.00194932 256
4.01 -0.584875 569.674 4.01 0.00054756 913.642
4.02 -0.609765 99.7738 4.02 0.00276454 180.362
4.03 -0.634671 54.798 4.03 0.000280078 1784.71
4.04 -0.659593 37.8299 4.04 0.000278849 1793.58
4.05 -0.720768 32.9882 4.05 0.00275103 182.25
4.06 -0.692125 45.4665 4.06 0.00238757 208.918
4.07 -0.663067 72.911 4.07 7.24476e-05 6902.04
4.08 -0.633593 182.583 4.08 0.00252643 198.408
4.09 -0.62207 367.487 4.09 0.00251635 198.2
4.10 -0.647305 91.9175 4.10 7.4355e-05 6724
4.11 -0.703622 56.5816 4.11 0.0023617 212.212
4.12 -0.673593 105.438 4.12 0.000753509 663.062
4.13 -0.643141 749.321 4.13 0.00167073 299.77
4.14 -0.603035 161.391 4.14 0.000426096 1173.95
4.15 -0.678191 67.9917 4.15 0.00260605 191.361
4.16 -0.721823 42.9779 4.16 0.000199318 2508.06
4.17 -0.728316 32.705 4.17 0.00220164 227.603
4.18 -0.759245 25.8034 4.18 0.00257172 193.922
4.19 -0.785502 21.4083 4.19 0.00018224 2743.14
4.20 -0.811201 18.3138 4.20 0.00220155 227.613
4.21 -0.836771 16.0125 4.21 0.00457964 109.679
4.22 -0.862313 14.2332 4.22 0.0053507 92.9457
4.23 -0.880484 12.9277 4.23 0.00298388 167.067
4.24 -0.845374 14.0446 4.24 0.00062261 802.571
4.25 -0.813398 16.0798 4.25 0 inf
4.26 -0.780944 18.7902 4.26 0.00062306 802.991
4.27 -0.748009 22.5781 4.27 0.000468713 1066.25
4.28 -0.71459 28.2459 4.28 0.000161066 3104.81
4.29 -0.680682 37.6545 4.29 0.00249478 200.918
4.30 -0.646282 56.3314 4.30 0.000270343 1849
4.31 -0.611387 111.264 4.31 0.00131448 379.879
4.32 -0.575993 3791.62 4.32 0.00100302 498.995
4.33 -0.605783 118.767 4.33 0.00331515 151.323
4.34 -0.637591 58.6049 4.34 0.00562191 89.4378
4.35 -0.669372 38.9604 4.35 0.00368567 135.161
4.36 -0.701129 29.2131 4.36 0.00138947 359.35
4.37 -0.732863 23.3886 4.37 0.000735181 679.605
4.38 -0.764577 19.5155 4.38 0.00155053 322.97
4.39 -0.828629 18.1037 4.39 0.00383102 131.014
4.40 -0.79254 21.6499 4.40 0.00520265 95.6049
4.41 -0.755932 26.8943 4.41 0.00293254 170.001
4.42 -0.718803 35.4406 4.42 0.000667538 748.521
4.43 -0.681147 51.8399 4.43 2.54778e-06 196249
4.44 -0.642962 96.1151 4.44 0.00225224 222.501
4.45 -0.604242 641.809 4.45 0.00025243 1980.25
4.46 -0.625512 137.963 4.46 0.00199224 251.474
4.47 -0.659681 62.4401 4.47 0.000477728 1046.12
4.48 -0.693815 40.4153 4.48 0.00175691 285.091
4.49 -0.736076 29.9116 4.49 0.00376551 132.284
4.50 -0.733234 38.2835 4.50 0.00154083 324
4.51 -0.693254 58.3776 4.51 0.000678923 736.96
4.52 -0.652721 122.271 4.52 0.00170045 293.54
4.53 -0.617969 1363.72 4.53 0.000509496 981.861
4.54 -0.653489 104.103 4.54 0.00271456 184.692
4.55 -0.688967 54.2317 4.55 0.00264964 188.205
4.56 -0.63458 80.1266 4.56 0.00045426 1100.19
4.57 -0.591756 316.439 4.57 0.00173632 288.465
4.58 -0.602861 163.419 4.58 0.0020481 243.628
4.59 -0.6419 65.1119 4.59 0.00013292 3762.16
4.60 -0.680863 40.7218 4.60 0.000827717 604.571
4.61 -0.719751 29.6599 4.61 4.94093e-05 10120
4.62 -0.75857 23.3458 4.62 0.00221625 226.106
4.63 -0.797321 19.2628 4.63 0.00436813 114.697
4.64 -0.836008 16.406 4.64 0.00221066 225.677
4.65 -0.874634 14.2951 4.65 5.78068e-05 8649
4.66 -0.913202 12.6718 4.66 0.00209042 239.687
4.67 -0.992541 11.3846 4.67 8.25283e-05 6058.03
4.68 -0.958515 12.7288 4.68 0.00205651 243.631
4.69 -0.912625 14.6421 4.69 0.00150708 331.267
4.70 -0.866053 17.2196 4.70 0.000622841 803.273
4.71 -0.818792 20.8795 4.71 0.0014831 336.633
4.72 -0.770836 26.4851 4.72 0.000637795 784.451
4.73 -0.72218 36.1492 4.73 0.00275419 182.041
4.74 -0.672816 56.7808 4.74 0.000720519 693.444
4.75 -0.622738 131.54 4.75 0.00138313 361
4.76 -0.594987 422.83 4.76 0.000719923 695.018
4.77 -0.64081 81.3637 4.77 0.00130801 381.76
4.78 -0.686504 45.0971 4.78 0.000786231 636.446
4.79 -0.732074 31.2335 4.79 0.00257354 193.785
4.80 -0.777524 23.913 4.80 0.000488043 1024
4.81 -0.82286 19.3878 4.81 0.000239942 2084.33
4.82 -0.861326 19.2052 4.82 0.00172092 290.042
4.83 -0.807797 24.183 4.83 0.000351619 1422.49
4.84 -0.753477 32.5971 4.84 0.00241987 207.123
4.85 -0.698358 49.881 4.85 0.000849527 588.062
4.86 -0.642433 105.691 4.86 0.0012102 413.653
4.87 -0.596795 924.883 4.87 0.00326569 153.607
4.88 -0.647639 86.3502 4.88 0.00531694 94.5391
4.89 -0.698314 45.3776 4.89 0.00443199 112.316
4.90 -0.748827 30.8156 4.90 0.00238911 208.783
4.91 -0.799183 23.3523 4.91 0.000350382 1426.51
4.92 -0.849389 18.8143 4.92 0.000899778 555.193
4.93 -0.899405 15.7634 4.93 0.000156323 3198.01
4.94 -0.873936 18.1522 4.94 0.00187002 267.877
4.95 -0.811683 23.1615 4.95 5.10178e-05 9801
4.96 -0.748453 31.9402 4.96 0.000475353 1051.35
4.97 -0.684236 51.3098 4.97 0.00153875 325.44
4.98 -0.61902 129.571 4.98 0.000243888 2049.62
4.99 -0.596368 249.583 4.99 0.00176213 284.248
5.00 -0.656956 63.7582 5.00 0 inf


==> figures/data/O0/cavity/run_0004/ratio.txt <==
freq ratio
0.01 0.957911
0.02 0.921509
0.03 0.889977
0.04 0.862644
0.05 0.838961
0.06 0.818467
0.07 0.800778
0.08 0.785563
0.09 0.772545
0.1 0.761477
0.11 0.752153
0.12 0.744385
0.13 0.738009
0.14 0.732881
0.15 0.728869
0.16 0.725857
0.17 0.723736
0.18 0.722401
0.19 0.720083
0.2 0.715509
0.21 0.71055
0.22 0.704584
0.23 0.697148
0.24 0.687651
0.25 0.675286
0.26 0.658937
0.27 0.63698
0.28 0.60694
0.29 0.564816
0.3 0.503649
0.31 0.410144
0.32 0.255189
0.33 -0.0396821
0.34 -0.78441
0.35 -1
0.36 -1
0.37 -0.742522
0.38 -0.138865
0.39 0.115744
0.4 0.248623
0.41 0.325735
0.42 0.373539
0.43 0.34451
0.44 0.303017
0.45 0.28616
0.46 0.279486
0.47 0.221172
0.48 0.134593
0.49 0.0218936
0.5 -0.1302
0.51 -0.345784
0.52 -0.673643
0.53 -1
0.54 -1
0.55 -1
0.56 -1
0.57 -1
0.58 -1
0.59 -1
0.6 -1
0.61 -0.71738
0.62 -0.48166
0.63 -0.329463
0.64 -0.418502
0.65 -0.717054
0.66 -1
0.67 -1
0.68 -1
0.69 -1
0.7 -1
0.71 -1
0.72 -1
0.73 -1
0.74 -1
0.75 -1
0.76 -1
0.77 -1
0.78 -1
0.79 -1
0.8 -1
0.81 -1
0.82 -1
0.83 -1
0.84 -1
0.85 -1
0.86 -1
0.87 -1
0.88 -1
0.89 -1
0.9 -1
0.91 -1
0.92 -1
0.93 -1
0.94 -1
0.95 -1
0.96 -1
0.97 -1
0.98 -1
0.99 -1
1 -1
1.01 -1
1.02 -1
1.03 -1
1.04 -1
1.05 -1
1.06 -1
1.07 -1
1.08 -1
1.09 -1
1.1 -1
1.11 -1
1.12 -1
1.13 -1
1.14 -1
1.15 -1
1.16 -1
1.17 -1
1.18 -1
1.19 -1
1.2 -1
1.21 -1
1.22 -1
1.23 -1
1.24 -1
1.25 -1
1.26 -1
1.27 -1
1.28 -1
1.29 -1
1.3 -1
1.31 -1
1.32 -1
1.33 -1
1.34 -1
1.35 -1
1.36 -1
1.37 -1
1.38 -1
1.39 -1
1.4 -1
1.41 -1
1.42 -1
1.43 -1
1.44 -1
1.45 -1
1.46 -1
1.47 -1
1.48 -1
1.49 -1
1.5 -1
1.51 -1
1.52 -1
1.53 -1
1.54 -1
1.55 -1
1.56 -1
1.57 -1
1.58 -1
1.59 -1
1.6 -1
1.61 -1
1.62 -1
1.63 -1
1.64 -1
1.65 -1
1.66 -1
1.67 -1
1.68 -1
1.69 -1
1.7 -1
1.71 -1
1.72 -1
1.73 -1
1.74 -1
1.75 -1
1.76 -1
1.77 -1
1.78 -1
1.79 -1
1.8 -1
1.81 -1
1.82 -1
1.83 -1
1.84 -1
1.85 -1
1.86 -1
1.87 -1
1.88 -1
1.89 -1
1.9 -1
1.91 -1
1.92 -1
1.93 -1
1.94 -1
1.95 -1
1.96 -1
1.97 -1
1.98 -1
1.99 -1
2 -1
2.01 -1
2.02 -1
2.03 -1
2.04 -1
2.05 -1
2.06 -1
2.07 -1
2.08 -1
2.09 -1
2.1 -1
2.11 -1
2.12 -1
2.13 -1
2.14 -1
2.15 -1
2.16 -1
2.17 -1
2.18 -1
2.19 -1
2.2 -1
2.21 -1
2.22 -1
2.23 -1
2.24 -1
2.25 -1
2.26 -1
2.27 -1
2.28 -1
2.29 -1
2.3 -1
2.31 -1
2.32 -1
2.33 -1
2.34 -1
2.35 -1
2.36 -1
2.37 -1
2.38 -1
2.39 -1
2.4 -1
2.41 -1
2.42 -1
2.43 -1
2.44 -1
2.45 -1
2.46 -1
2.47 -1
2.48 -1
2.49 -1
2.5 -1
2.51 -1
2.52 -1
2.53 -1
2.54 -1
2.55 -1
2.56 -1
2.57 -1
2.58 -1
2.59 -1
2.6 -1
2.61 -1
2.62 -1
2.63 -1
2.64 -1
2.65 -1
2.66 -1
2.67 -1
2.68 -1
2.69 -1
2.7 -1
2.71 -1
2.72 -1
2.73 -1
2.74 -1
2.75 -1
2.76 -1
2.77 -1
2.78 -1
2.79 -1
2.8 -1
2.81 -1
2.82 -1
2.83 -1
2.84 -1
2.85 -1
2.86 -1
2.87 -1
2.88 -1
2.89 -1
2.9 -1
2.91 -1
2.92 -1
2.93 -1
2.94 -1
2.95 -1
2.96 -1
2.97 -1
2.98 -1
2.99 -1
3 -1
3.01 -1
3.02 -1
3.03 -1
3.04 -1
3.05 -1
3.06 -1
3.07 -1
3.08 -1
3.09 -1
3.1 -1
3.11 -1
3.12 -1
3.13 -1
3.14 -1
3.15 -1
3.16 -1
3.17 -1
3.18 -1
3.19 -1
3.2 -1
3.21 -1
3.22 -1
3.23 -1
3.24 -1
3.25 -1
3.26 -1
3.27 -1
3.28 -1
3.29 -1
3.3 -1
3.31 -1
3.32 -1
3.33 -1
3.34 -1
3.35 -1
3.36 -1
3.37 -1
3.38 -1
3.39 -1
3.4 -1
3.41 -1
3.42 -1
3.43 -1
3.44 -1
3.45 -1
3.46 -1
3.47 -1
3.48 -1
3.49 -1
3.5 -1
3.51 -1
3.52 -1
3.53 -1
3.54 -1
3.55 -1
3.56 -1
3.57 -1
3.58 -1
3.59 -1
3.6 -1
3.61 -1
3.62 -1
3.63 -1
3.64 -1
3.65 -1
3.66 -1
3.67 -1
3.68 -1
3.69 -1
3.7 -1
3.71 -1
3.72 -1
3.73 -1
3.74 -1
3.75 -1
3.76 -1
3.77 -1
3.78 -1
3.79 -1
3.8 -1
3.81 -1
3.82 -1
3.83 -1
3.84 -1
3.85 -1
3.86 -1
3.87 -1
3.88 -1
3.89 -1
3.9 -1
3.91 -1
3.92 -1
3.93 -1
3.94 -1
3.95 -1
3.96 -1
3.97 -1
3.98 -1
3.99 -1
4 -1
4.01 -1
4.02 -1
4.03 -1
4.04 -1
4.05 -1
4.06 -1
4.07 -1
4.08 -1
4.09 -1
4.1 -1
4.11 -1
4.12 -1
4.13 -1
4.14 -1
4.15 -1
4.16 -1
4.17 -1
4.18 -1
4.19 -1
4.2 -1
4.21 -1
4.22 -1
4.23 -1
4.24 -1
4.25 -1
4.26 -1
4.27 -1
4.28 -1
4.29 -1
4.3 -1
4.31 -1
4.32 -1
4.33 -1
4.34 -1
4.35 -1
4.36 -1
4.37 -1
4.38 -1
4.39 -1
4.4 -1
4.41 -1
4.42 -1
4.43 -1
4.44 -1
4.45 -1
4.46 -1
4.47 -1
4.48 -1
4.49 -1
4.5 -1
4.51 -1
4.52 -1
4.53 -1
4.54 -1
4.55 -1
4.56 -1
4.57 -1
4.58 -1
4.59 -1
4.6 -1
4.61 -1
4.62 -1
4.63 -1
4.64 -1
4.65 -1
4.66 -1
4.67 -1
4.68 -1
4.69 -1
4.7 -1
4.71 -1
4.72 -1
4.73 -1
4.74 -1
4.75 -1
4.76 -1
4.77 -1
4.78 -1
4.79 -1
4.8 -1
4.81 -1
4.82 -1
4.83 -1
4.84 -1
4.85 -1
4.86 -1
4.87 -1
4.88 -1
4.89 -1
4.9 -1
4.91 -1
4.92 -1
4.93 -1
4.94 -1
4.95 -1
4.96 -1
4.97 -1
4.98 -1
4.99 -1
5 -1
5 -1


==> figures/data/O0/cavity/run_0008/data.txt <==
freq gamma theta
0.01 0.958858 0.0199756
0.02 0.920492 0.0400951
0.03 0.884402 0.0605042
0.04 0.850183 0.0813533
0.05 0.817501 0.102799
0.06 0.786084 0.125008
0.07 0.755705 0.148158
0.08 0.726173 0.172444
0.09 0.697332 0.198078
0.10 0.669049 0.2253
0.11 0.641214 0.254377
0.12 0.613735 0.285616
0.13 0.586535 0.31937
0.14 0.559553 0.356051
0.15 0.532736 0.396146
0.16 0.506043 0.440235
0.17 0.479441 0.489015
0.18 0.452907 0.543343
0.19 0.42513 0.604274
0.20 0.398167 0.673134
0.21 0.370497 0.751613
0.22 0.342719 0.841897
0.23 0.314832 0.946874
0.24 0.286838 1.07044
0.25 0.258742 1.21799
0.26 0.230552 1.39719
0.27 0.202279 1.61938
0.28 0.173934 1.902
0.29 0.145531 2.27338
0.30 0.117085 2.78284
0.31 0.0886132 3.52449
0.32 0.0601316 4.70305
0.33 0.031658 6.86406
0.34 0.00321067 12.1088
0.35 -0.0251922 43.4086
0.36 -0.0196381 30.1052
0.37 0.00639948 11.5725
0.38 0.0298218 7.31205
0.39 0.050986 5.42125
0.40 0.0701868 4.35379
0.41 0.0876697 3.66836
0.42 0.102794 3.19123
0.43 0.110513 2.84016
0.44 0.11632 2.57114
0.45 0.120102 2.35852
0.46 0.117733 2.27555
0.47 0.0996887 2.57713
0.48 0.0816575 2.95316
0.49 0.0636439 3.43497
0.50 0.0456526 4.07434
0.51 0.0276884 4.96341
0.52 0.00975592 6.28361
0.53 -0.00813985 8.4482
0.54 -0.0259941 12.6467
0.55 -0.043802 24.2811
0.56 -0.0615588 215.529
0.57 -0.0479322 32.6545
0.58 -0.0308254 15.4645
0.59 -0.0148745 10.2525
0.60 2.42057e-05 7.73438
0.61 0.0139623 6.25072
0.62 0.0270206 5.2729
0.63 0.0340549 4.58005
0.64 0.0253618 4.49931
0.65 0.0112943 5.31784
0.66 -0.00273143 6.45829
0.67 -0.0167126 8.1567
0.68 -0.0306461 10.9546
0.69 -0.0445291 16.4297
0.70 -0.0583585 31.9437
0.71 -0.0721315 388.713
0.72 -0.0602734 39.4289
0.73 -0.0466293 19.0375
0.74 -0.0337381 12.6659
0.75 -0.0308124 9.55464
0.76 -0.0497736 9.97303
0.77 -0.0621254 13.7232
0.78 -0.0744299 21.663
0.79 -0.0866853 49.6909
0.80 -0.0935402 189.96
0.81 -0.0806014 33.3051
0.82 -0.0683264 18.4572
0.83 -0.0566715 12.8625
0.84 -0.0455969 9.92638
0.85 -0.0350664 8.11778
0.86 -0.0448434 8.54601
0.87 -0.0555164 10.8065
0.88 -0.0661402 14.5756
0.89 -0.0767131 22.1193
0.90 -0.0872335 44.7891
0.91 -0.0976454 18252.4
0.92 -0.0863489 45.5583
0.93 -0.0755732 23.0562
0.94 -0.0652878 15.5436
0.95 -0.0554648 11.7854
0.96 -0.0460781 9.52991
0.97 -0.0455889 8.02619
0.98 -0.0676003 7.13945
0.99 -0.0767957 8.45584
1.00 -0.085958 10.3189
1.01 -0.0950741 13.1625
1.02 -0.104143 18.0368
1.03 -0.113163 28.3241
1.04 -0.122134 64.2926
1.05 -0.127266 261.596
1.06 -0.117361 43.7954
1.07 -0.10739 148.783
1.08 -0.104302 83.0055
1.09 -0.0951015 32.8183
1.10 -0.0862725 20.5942
1.11 -0.106765 20.8354
1.12 -0.114873 33.8867
1.13 -0.122929 88.1017
1.14 -0.124667 154.056
1.15 -0.115774 41.6282
1.16 -0.10723 24.2427
1.17 -0.0990188 17.188
1.18 -0.091125 13.3653
1.19 -0.0835345 10.9676
1.20 -0.0762321 9.32339
1.21 -0.089756 9.5991
1.22 -0.0968986 11.5331
1.23 -0.103991 14.3849
1.24 -0.111032 19.0109
1.25 -0.11802 27.8137
1.26 -0.124956 51.1034
1.27 -0.131838 290.697
1.28 -0.127123 80.4096
1.29 -0.145949 35.6387
1.30 -0.156554 77.0598
1.31 -0.160777 382.263
1.32 -0.152947 55.6404
1.33 -0.1454 30.2138
1.34 -0.138124 20.8354
1.35 -0.140936 21.5331
1.36 -0.147215 32.1045
1.37 -0.153444 62.1952
1.38 -0.159622 815.446
1.39 -0.153435 74.5594
1.40 -0.146373 35.9183
1.41 -0.139557 23.7733
1.42 -0.133518 27.8797
1.43 -0.139293 46.7951
1.44 -0.145014 141.407
1.45 -0.144461 142.263
1.46 -0.137852 47.7627
1.47 -0.143147 28.8399
1.48 -0.153073 46.0006
1.49 -0.158528 126.554
1.50 -0.158869 173.881
1.51 -0.152443 52.0213
1.52 -0.146232 30.7533
1.53 -0.140229 21.9126
1.54 -0.174931 19.5618
1.55 -0.180125 26.5893
1.56 -0.18527 41.2026
1.57 -0.190366 90.085
1.58 -0.193732 525.575
1.59 -0.187464 67.8317
1.60 -0.181403 36.4682
1.61 -0.178363 26.2508
1.62 -0.183167 39.6496
1.63 -0.18792 79.9677
1.64 -0.192574 17823.3
1.65 -0.168139 254.507
1.66 -0.162507 61.5339
1.67 -0.157056 35.18
1.68 -0.15178 24.7197
1.69 -0.150598 19.1064
1.70 -0.17567 21.1374
1.71 -0.180004 28.5551
1.72 -0.184287 43.7207
1.73 -0.188519 92.041
1.74 -0.19188 994.785
1.75 -0.186521 78.4958
1.76 -0.181332 41.0844
1.77 -0.176308 27.9258
1.78 -0.171445 21.2096
1.79 -0.171041 22.6272
1.80 -0.174922 30.7738
1.81 -0.178749 47.7913
1.82 -0.182522 105.485
1.83 -0.18483 543.677
1.84 -0.179973 76.7128
1.85 -0.223241 96.7143
1.86 -0.226328 1258.94
1.87 -0.195873 375.804
1.88 -0.193105 119.974
1.89 -0.188464 52.0437
1.90 -0.220394 73.0727
1.91 -0.22388 356.942
1.92 -0.221232 125.493
1.93 -0.21658 53.6858
1.94 -0.212075 34.2759
1.95 -0.207713 25.2434
1.96 -0.211165 23.806
1.97 -0.214409 31.9763
1.98 -0.217602 48.4313
1.99 -0.220744 98.7278
2.00 -0.223628 3507.76
2.01 -0.219265 94.3806
2.02 -0.202568 60.5859
2.03 -0.205485 161.622
2.04 -0.20558 248.144
2.05 -0.20152 70.6846
2.06 -0.197587 41.3799
2.07 -0.193777 29.3358
2.08 -0.215473 25.8801
2.09 -0.218236 35.1047
2.10 -0.220945 54.2627
2.11 -0.223602 118.112
2.12 -0.225275 713.304
2.13 -0.221401 89.4637
2.14 -0.254895 90.288
2.15 -0.257487 745.401
2.16 -0.254433 120.446
2.17 -0.250592 55.9991
2.18 -0.251669 56.2684
2.19 -0.254111 122.508
2.20 -0.255617 735.655
2.21 -0.25188 92.6339
2.22 -0.222142 153.6
2.23 -0.222553 342.97
2.24 -0.219117 81.5819
2.25 -0.22914 63.5515
2.26 -0.23124 156.72
2.27 -0.231585 345.863
2.28 -0.253597 295.456
2.29 -0.250183 79.8813
2.30 -0.246881 46.3544
2.31 -0.243688 32.7347
2.32 -0.240602 25.3508
2.33 -0.245334 20.7154
2.34 -0.247848 25.5285
2.35 -0.249741 33.2898
2.36 -0.251582 47.6562
2.37 -0.253369 83.3046
2.38 -0.255104 322.588
2.39 -0.253685 174.526
2.40 -0.25067 69.0327
2.41 -0.247757 43.1609
2.42 -0.241326 50.7462
2.43 -0.242864 91.6469
2.44 -0.244347 456.842
2.45 -0.286732 213.4
2.46 -0.286208 256.368
2.47 -0.283268 80.5299
2.48 -0.283594 65.5464
2.49 -0.285055 149.061
2.50 -0.285571 564.746
2.51 -0.25896 133.699
2.52 -0.259757 1023.77
2.53 -0.25711 106.767
2.54 -0.254555 56.531
2.55 -0.282725 65.7836
2.56 -0.283947 145.965
2.57 -0.284459 697.102
2.58 -0.281871 103.565
2.59 -0.279376 56.1375
2.60 -0.276974 38.598
2.61 -0.258435 36.1279
2.62 -0.25941 51.5431
2.63 -0.260328 89.3995
2.64 -0.26119 329.772
2.65 -0.260056 197.65
2.66 -0.284591 207.926
2.67 -0.284162 311.625
2.68 -0.268711 1167.11
2.69 -0.266817 140.478
2.70 -0.264689 66.5124
2.71 -0.262642 43.6826
2.72 -0.260677 32.5817
2.73 -0.31215 30.7716
2.74 -0.312938 40.6961
2.75 -0.313676 59.8634
2.76 -0.314363 112.437
2.77 -0.314998 877.748
2.78 -0.313297 152.451
2.79 -0.28791 2828.39
2.80 -0.293129 136.206
2.81 -0.313965 5253.22
2.82 -0.312049 134.808
2.83 -0.310154 66.7892
2.84 -0.304378 45.0824
2.85 -0.281435 69.02
2.86 -0.281669 146.051
2.87 -0.281659 1348.59
2.88 -0.311968 254.355
2.89 -0.310221 87.8881
2.90 -0.308553 53.2674
2.91 -0.294033 43.0857
2.92 -0.294158 63.8097
2.93 -0.294226 122.176
2.94 -0.294238 1334.88
2.95 -0.292828 150.687
2.96 -0.312874 283.711
2.97 -0.312063 263.272
2.98 -0.310561 90.3159
2.99 -0.309133 54.6526
3.00 -0.307779 39.2554
3.01 -0.306497 30.6719
3.02 -0.305286 25.1987
3.03 -0.315948 27.5291
3.04 -0.315833 34.4885
3.05 -0.315664 46.0554
3.06 -0.31544 69.0694
3.07 -0.315161 137.166
3.08 -0.314826 6698.78
3.09 -0.339329 172.001
3.10 -0.33888 813.893
3.11 -0.304607 202.104
3.12 -0.303896 466.413
3.13 -0.338487 344.773
3.14 -0.337645 245.94
3.15 -0.336545 91.0062
3.16 -0.335515 55.9704
3.17 -0.33887 60.0472
3.18 -0.338378 103.168
3.19 -0.337832 360.243
3.20 -0.336999 244.025
3.21 -0.320283 135.075
3.22 -0.319535 2045.45
3.23 -0.318636 156.673
3.24 -0.317791 75.6896
3.25 -0.339802 52.5667
3.26 -0.339078 82.157
3.27 -0.338299 186.498
3.28 -0.337476 711.059
3.29 -0.33671 122.948
3.30 -0.319441 83.6178
3.31 -0.318412 194.521
3.32 -0.317423 611.08
3.33 -0.316758 119.431
3.34 -0.316155 66.3605
3.35 -0.315514 46.0293
3.36 -0.343084 57.895
3.37 -0.341711 94.7999
3.38 -0.339937 258.227
3.39 -0.330369 373.122
3.40 -0.337779 107.523
3.41 -0.360096 69.2395
3.42 -0.359015 126.619
3.43 -0.357883 718.96
3.44 -0.357318 196.925
3.45 -0.359206 97.3533
3.46 -0.357989 263.838
3.47 -0.357112 376.774
3.48 -0.356824 110.358
3.49 -0.356599 64.801
3.50 -0.345554 86.6499
3.51 -0.34406 198.357
3.52 -0.348534 729.765
3.53 -0.356873 201.451
3.54 -0.33372 826.768
3.55 -0.333246 190.57
3.56 -0.340421 100.216
3.57 -0.33868 284.039
3.58 -0.337646 344.699
3.59 -0.359327 140.524
3.60 -0.35767 1254.64
3.61 -0.357451 182.245
3.62 -0.3575 85.2041
3.63 -0.357607 55.7058
3.64 -0.355365 46.8919
3.65 -0.353507 66.9295
3.66 -0.351589 116.396
3.67 -0.34961 439.338
3.68 -0.34895 249.705
3.69 -0.361688 121.704
3.70 -0.359729 502.803
3.71 -0.359235 237.789
3.72 -0.359497 96.4662
3.73 -0.359814 60.6275
3.74 -0.37226 66.8084
3.75 -0.370346 113.035
3.76 -0.36838 362.577
3.77 -0.367712 303.169
3.78 -0.352434 191.768
3.79 -0.350484 1005.3
3.80 -0.367766 514.48
3.81 -0.368312 125.77
3.82 -0.364244 202.582
3.83 -0.362421 856.568
3.84 -0.370503 156.595
3.85 -0.368242 2673.08
3.86 -0.357517 230.751
3.87 -0.358066 96.004
3.88 -0.358709 60.7261
3.89 -0.378122 45.982
3.90 -0.375762 63.6593
3.91 -0.373346 103.088
3.92 -0.370874 268.611
3.93 -0.369594 449.576
3.94 -0.370418 122.831
3.95 -0.371294 71.2846
3.96 -0.371772 105.481
3.97 -0.368988 288.748
3.98 -0.367688 396.241
3.99 -0.368524 117.916
4.00 -0.379296 70.7529
4.01 -0.368711 124.948
4.02 -0.365342 503.79
4.03 -0.372154 274.78
4.04 -0.371801 112.649
4.05 -0.368695 347.042
4.06 -0.367662 324.186
4.07 -0.365417 301.634
4.08 -0.364382 408.506
4.09 -0.365741 122.205
4.10 -0.366731 239.708
4.11 -0.365022 631.972
4.12 -0.366436 136.827
4.13 -0.379302 128.712
4.14 -0.376102 519.951
4.15 -0.374492 407.759
4.16 -0.366194 13470.6
4.17 -0.367699 172.785
4.18 -0.369255 87.1577
4.19 -0.370859 58.3696
4.20 -0.379557 51.5288
4.21 -0.376381 73.39
4.22 -0.373147 127.026
4.23 -0.369855 465.968
4.24 -0.369629 281.434
4.25 -0.371313 108.393
4.26 -0.384817 95.7221
4.27 -0.381044 218.376
4.28 -0.378351 793.011
4.29 -0.380668 315.324
4.30 -0.382259 112.278
4.31 -0.347895 157.003
4.32 -0.344566 1324.27
4.33 -0.37226 1749.49
4.34 -0.382249 617
4.35 -0.346713 602.972
4.36 -0.347271 254.441
4.37 -0.349564 105.338
4.38 -0.357653 68.9892
4.39 -0.354102 112.964
4.40 -0.350488 309.103
4.41 -0.349366 424.35
4.42 -0.351754 126.216
4.43 -0.382914 113.964
4.44 -0.378865 323.481
4.45 -0.386261 524.709
4.46 -0.388203 131.624
4.47 -0.356136 179.85
4.48 -0.352251 24454.5
4.49 -0.354774 178.03
4.50 -0.397396 89.6851
4.51 -0.392916 185.666
4.52 -0.388713 2821.67
4.53 -0.390761 164.759
4.54 -0.393726 217.181
4.55 -0.390358 895.114
4.56 -0.392489 146.763
4.57 -0.359611 328.072
4.58 -0.383336 664.393
4.59 -0.383853 241.8
4.60 -0.38628 102.544
4.61 -0.400926 95.4442
4.62 -0.396061 209.834
4.63 -0.39231 1085.38
4.64 -0.394676 151.887
4.65 -0.397084 81.8203
4.66 -0.399485 56.0741
4.67 -0.373822 80.1243
4.68 -0.369105 146.619
4.69 -0.364321 844.383
4.70 -0.365663 225.844
4.71 -0.368686 99.8393
4.72 -0.39825 90.4254
4.73 -0.39307 186.216
4.74 -0.388237 3393.47
4.75 -0.391002 168.475
4.76 -0.405853 114.328
4.77 -0.400382 327.877
4.78 -0.398662 381.226
4.79 -0.401392 120.883
4.80 -0.40416 71.9522
4.81 -0.407691 102.318
4.82 -0.402053 245.292
4.83 -0.370299 2263.45
4.84 -0.37363 164.06
4.85 -0.377006 85.2841
4.86 -0.396341 57.6952
4.87 -0.391425 43.6372
4.88 -0.41396 51.6538
4.89 -0.408141 73.497
4.90 -0.402243 126.974
4.91 -0.396267 461.148
4.92 -0.395952 284.459
4.93 -0.399188 108.976
4.94 -0.402463 67.5032
4.95 -0.405769 48.9509
4.96 -0.392371 68.496
4.97 -0.386308 113.638
4.98 -0.380168 330.731
4.99 -0.37869 366.359
5.00 -0.412434 119.64


==> figures/data/O0/cavity/run_0008/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.958858 0.0199756 0.01 0.998401 0.000800641
0.02 0.920492 0.0400951 0.02 0.99362 0.00321027
0.03 0.884402 0.0605042 0.03 0.985703 0.00725222
0.04 0.850183 0.0813533 0.04 0.974724 0.012966
0.05 0.817501 0.102799 0.05 0.960784 0.0204082
0.06 0.786084 0.125008 0.06 0.944012 0.029654
0.07 0.755705 0.148158 0.07 0.924557 0.0407993
0.08 0.726173 0.172444 0.08 0.902588 0.0539629
0.09 0.697332 0.198078 0.09 0.878287 0.06929
0.10 0.669049 0.2253 0.10 0.851852 0.0869565
0.11 0.641214 0.254377 0.11 0.823487 0.107174
0.12 0.613735 0.285616 0.12 0.7934 0.130199
0.13 0.586535 0.31937 0.13 0.761804 0.156337
0.14 0.559553 0.356051 0.14 0.728907 0.185958
0.15 0.532736 0.396146 0.15 0.694915 0.219512
0.16 0.506043 0.440235 0.16 0.660027 0.257545
0.17 0.479441 0.489015 0.17 0.624431 0.300728
0.18 0.452907 0.543343 0.18 0.58831 0.349892
0.19 0.42513 0.604274 0.19 0.551831 0.406074
0.20 0.398167 0.673134 0.20 0.515152 0.470588
0.21 0.370497 0.751613 0.21 0.478415 0.545117
0.22 0.342719 0.841897 0.22 0.441753 0.631854
0.23 0.314832 0.946874 0.23 0.405284 0.733703
0.24 0.286838 1.07044 0.24 0.369113 0.854599
0.25 0.258742 1.21799 0.25 0.333333 1
0.26 0.230552 1.39719 0.26 0.298027 1.1777
0.27 0.202279 1.61938 0.27 0.263264 1.39923
0.28 0.173934 1.902 0.28 0.229105 1.6824
0.29 0.145531 2.27338 0.29 0.1956 2.05623
0.30 0.117085 2.78284 0.30 0.162791 2.57143
0.31 0.0886132 3.52449 0.31 0.13071 3.32526
0.32 0.0601316 4.70305 0.32 0.0993843 4.53097
0.33 0.031658 6.86406 0.33 0.0688328 6.76398
0.34 0.00321067 12.1088 0.34 0.039069 12.2979
0.35 -0.0251922 43.4086 0.35 0.010101 49
0.36 -0.0196381 30.1052 0.36 0.0180676 28.1739
0.37 0.00639948 11.5725 0.37 0.0454372 11.5042
0.38 0.0298218 7.31205 0.38 0.0720119 7.4433
0.39 0.050986 5.42125 0.39 0.0977986 5.61255
0.40 0.0701868 4.35379 0.40 0.122807 4.57143
0.41 0.0876697 3.66836 0.41 0.147049 3.90023
0.42 0.102794 3.19123 0.42 0.170537 3.43191
0.43 0.110513 2.84016 0.43 0.193288 3.08681
0.44 0.11632 2.57114 0.44 0.215317 2.82216
0.45 0.120102 2.35852 0.45 0.213592 2.6129
0.46 0.117733 2.27555 0.46 0.192521 2.44342
0.47 0.0996887 2.57713 0.47 0.171729 2.41157
0.48 0.0816575 2.95316 0.48 0.151225 2.80633
0.49 0.0636439 3.43497 0.49 0.131017 3.3163
0.50 0.0456526 4.07434 0.50 0.111111 4
0.51 0.0276884 4.96341 0.51 0.0915124 4.96374
0.52 0.00975592 6.28361 0.52 0.0722251 6.4228
0.53 -0.00813985 8.4482 0.53 0.0532524 8.88924
0.54 -0.0259941 12.6467 0.54 0.0345969 13.9522
0.55 -0.043802 24.2811 0.55 0.0162602 30.25
0.56 -0.0615588 215.529 0.56 0.00175691 285.091
0.57 -0.0479322 32.6545 0.57 0.019454 26.2016
0.58 -0.0308254 15.4645 0.58 0.0368316 14.0753
0.59 -0.0148745 10.2525 0.59 0.0538904 9.77809
0.60 2.42057e-05 7.73438 0.60 0.070632 7.57895
0.61 0.0139623 6.25072 0.61 0.0870581 6.24329
0.62 0.0270206 5.2729 0.62 0.103171 5.34631
0.63 0.0340549 4.58005 0.63 0.114951 4.70261
0.64 0.0253618 4.49931 0.64 0.0993843 4.53097
0.65 0.0112943 5.31784 0.65 0.0840108 5.45161
0.66 -0.00273143 6.45829 0.66 0.0688328 6.76398
0.67 -0.0167126 8.1567 0.67 0.0538518 8.78474
0.68 -0.0306461 10.9546 0.68 0.039069 12.2979
0.69 -0.0445291 16.4297 0.69 0.0244852 19.9205
0.70 -0.0583585 31.9437 0.70 0.010101 49
0.71 -0.0721315 388.713 0.71 0.00408326 122.951
0.72 -0.0602734 39.4289 0.72 0.0180676 28.1739
0.73 -0.0466293 19.0375 0.73 0.0318521 16.1976
0.74 -0.0337381 12.6659 0.74 0.0454372 11.5042
0.75 -0.0308124 9.55464 0.75 0.0526316 9
0.76 -0.0497736 9.97303 0.76 0.0394146 12.1857
0.77 -0.0621254 13.7232 0.77 0.0263568 18.4704
0.78 -0.0744299 21.663 0.78 0.0134587 36.6506
0.79 -0.0866853 49.6909 0.79 0.000720519 693.444
0.80 -0.0935402 189.96 0.80 0.0118577 42.6667
0.81 -0.0806014 33.3051 0.81 0.024276 21.0965
0.82 -0.0683264 18.4572 0.82 0.0365346 14.1857
0.83 -0.0566715 12.8625 0.83 0.0486338 10.7809
0.84 -0.0455969 9.92638 0.84 0.0605742 8.75434
0.85 -0.0350664 8.11778 0.85 0.0586319 8.02778
0.86 -0.0448434 8.54601 0.86 0.0469686 10.1454
0.87 -0.0555164 10.8065 0.87 0.0354276 13.6133
0.88 -0.0661402 14.5756 0.88 0.0240091 20.3255
0.89 -0.0767131 22.1193 0.89 0.0127134 38.8284
0.90 -0.0872335 44.7891 0.90 0.00154083 324
0.91 -0.0976454 18252.4 0.91 0.00950872 53.0833
0.92 -0.0863489 45.5583 0.92 0.0204352 24.9676
0.93 -0.0755732 23.0562 0.93 0.0312388 16.5057
0.94 -0.0652878 15.5436 0.94 0.0419197 12.4276
0.95 -0.0554648 11.7854 0.95 0.0524781 10.0278
0.96 -0.0460781 9.52991 0.96 0.0629145 8.4473
0.97 -0.0455889 8.02619 0.97 0.0606968 7.73766
0.98 -0.0676003 7.13945 0.98 0.0504721 9.40646
0.99 -0.0767957 8.45584 0.99 0.0403407 11.8944
1.00 -0.085958 10.3189 1.00 0.030303 16
1.01 -0.0950741 13.1625 1.01 0.0203592 24.059
1.02 -0.104143 18.0368 1.02 0.0105093 47.0769
1.03 -0.113163 28.3241 1.03 0.000753509 663.062
1.04 -0.122134 64.2926 1.04 0.00890817 56.6283
1.05 -0.127266 261.596 1.05 0.010101 49
1.06 -0.117361 43.7954 1.06 0.00062261 802.571
1.07 -0.10739 148.783 1.07 0.00876691 57.5327
1.08 -0.104302 83.0055 1.08 0.0180676 28.1739
1.09 -0.0951015 32.8183 1.09 0.0253886 19.1939
1.10 -0.0862725 20.5942 1.10 0.0162602 30.25
1.11 -0.106765 20.8354 1.11 0.00721164 68.8324
1.12 -0.114873 33.8867 1.12 0.00175691 285.091
1.13 -0.122929 88.1017 1.13 0.0106455 47.4684
1.14 -0.124667 154.056 1.14 0.019454 26.2016
1.15 -0.115774 41.6282 1.15 0.0281827 18.2414
1.16 -0.10723 24.2427 1.16 0.0368316 14.0753
1.17 -0.0990188 17.188 1.17 0.0454007 11.513
1.18 -0.091125 13.3653 1.18 0.0538904 9.77809
1.19 -0.0835345 10.9676 1.19 0.0491506 9.67281
1.20 -0.0762321 9.32339 1.20 0.0407993 11.7551
1.21 -0.089756 9.5991 1.21 0.0325117 14.8791
1.22 -0.0968986 11.5331 1.22 0.0242879 20.0864
1.23 -0.103991 14.3849 1.23 0.016128 30.502
1.24 -0.111032 19.0109 1.24 0.008032 61.751
1.25 -0.11802 27.8137 1.25 0 inf
1.26 -0.124956 51.1034 1.26 0.007968 63.251
1.27 -0.131838 290.697 1.27 0.00373699 133.298
1.28 -0.127123 80.4096 1.28 0.00410615 122.269
1.29 -0.145949 35.6387 1.29 0.0118878 42.5601
1.30 -0.156554 77.0598 1.30 0.0196078 26
1.31 -0.160777 382.263 1.31 0.0272665 18.8375
1.32 -0.152947 55.6404 1.32 0.0197193 24.8559
1.33 -0.1454 30.2138 1.33 0.012174 40.5711
1.34 -0.138124 20.8354 1.34 0.00468391 106.249
1.35 -0.140936 21.5331 1.35 0.00275103 182.25
1.36 -0.147215 32.1045 1.36 0.0101308 49.8544
1.37 -0.153444 62.1952 1.37 0.0174554 29.1444
1.38 -0.159622 815.446 1.38 0.0244852 20.7225
1.39 -0.153435 74.5594 1.39 0.0172681 28.4551
1.40 -0.146373 35.9183 1.40 0.010101 49
1.41 -0.139557 23.7733 1.41 0.00298388 167.067
1.42 -0.133518 27.8797 1.42 0.00408326 122.951
1.43 -0.139293 46.7951 1.43 0.0111004 45.5434
1.44 -0.145014 141.407 1.44 0.0122422 40.3424
1.45 -0.144461 142.263 1.45 0.00532229 93.4444
1.46 -0.137852 47.7627 1.46 0.00155053 322.97
1.47 -0.143147 28.8399 1.47 0.0083763 60.1922
1.48 -0.153073 46.0006 1.48 0.015155 33.4924
1.49 -0.158528 126.554 1.49 0.0203857 24.0271
1.50 -0.158869 173.881 1.50 0.0136986 36
1.51 -0.152443 52.0213 1.51 0.00705483 70.3735
1.52 -0.146232 30.7533 1.52 0.00045426 1100.19
1.53 -0.140229 21.9126 1.53 0.00610306 82.4261
1.54 -0.174931 19.5618 1.54 0.0126172 40.1286
1.55 -0.180125 26.5893 1.55 0.019088 26.6944
1.56 -0.18527 41.2026 1.56 0.0134587 36.6506
1.57 -0.190366 90.085 1.57 0.00706963 70.2251
1.58 -0.193732 525.575 1.58 0.000720519 693.444
1.59 -0.187464 67.8317 1.59 0.00558859 89.968
1.60 -0.181403 36.4682 1.60 0.000488043 1024
1.61 -0.178363 26.2508 1.61 0.00574244 87.5709
1.62 -0.183167 39.6496 1.62 0.0119339 42.3974
1.63 -0.18792 79.9677 1.63 0.0180864 28.1451
1.64 -0.192574 17823.3 1.64 0.0223369 21.8845
1.65 -0.168139 254.507 1.65 0.0162602 30.25
1.66 -0.162507 61.5339 1.66 0.0102189 48.4288
1.67 -0.157056 35.18 1.67 0.00421323 118.174
1.68 -0.15178 24.7197 1.68 0.00175691 285.091
1.69 -0.150598 19.1064 1.69 0.00769149 65.5069
1.70 -0.17567 21.1374 1.70 0.0135905 37.2903
1.71 -0.180004 28.5551 1.71 0.019454 26.2016
1.72 -0.184287 43.7207 1.72 0.025282 20.2769
1.73 -0.188519 92.041 1.73 0.0215924 22.6563
1.74 -0.19188 994.785 1.74 0.0158307 31.0842
1.75 -0.186521 78.4958 1.75 0.010101 49
1.76 -0.181332 41.0844 1.76 0.0044033 113.051
1.77 -0.176308 27.9258 1.77 0.0012624 396.57
1.78 -0.171445 21.2096 1.78 0.00689611 73.0046
1.79 -0.171041 22.6272 1.79 0.00711176 69.8061
1.80 -0.174922 30.7738 1.80 0.00154083 324
1.81 -0.178749 47.7913 1.81 0.00399933 125.521
1.82 -0.182522 105.485 1.82 1.50946e-05 33124
1.83 -0.18483 543.677 1.83 0.00546432 92.0027
1.84 -0.179973 76.7128 1.84 0.0109135 46.3146
1.85 -0.223241 96.7143 1.85 0.0163326 31.1136
1.86 -0.226328 1258.94 1.86 0.0217215 23.5187
1.87 -0.195873 375.804 1.87 0.0179868 27.2982
1.88 -0.193105 119.974 1.88 0.0126547 39.011
1.89 -0.188464 52.0437 1.89 0.00735018 67.5255
1.90 -0.220394 73.0727 1.90 0.00207326 240.667
1.91 -0.22388 356.942 1.91 0.00317609 157.926
1.92 -0.221232 125.493 1.92 0.00839784 60.0391
1.93 -0.21658 53.6858 1.93 0.011622 42.5217
1.94 -0.212075 34.2759 1.94 0.00645451 76.9652
1.95 -0.207713 25.2434 1.95 0.0013132 380.25
1.96 -0.211165 23.806 1.96 0.00380188 132.014
1.97 -0.214409 31.9763 1.97 0.00889074 56.7383
1.98 -0.217602 48.4313 1.98 0.0139534 36.3336
1.99 -0.220744 98.7278 1.99 0.0127639 38.6729
2.00 -0.223628 3507.76 2.00 0.00775194 64
2.01 -0.219265 94.3806 2.01 0.00276454 180.362
2.02 -0.202568 60.5859 2.02 0.00219823 227.955
2.03 -0.205485 161.622 2.03 0.0071364 70.5634
2.04 -0.20558 248.144 2.04 0.0105093 47.0769
2.05 -0.20152 70.6846 2.05 0.00561964 88.4737
2.06 -0.197587 41.3799 2.06 0.000753509 663.062
2.07 -0.193777 29.3358 2.07 0.00408909 122.777
2.08 -0.215473 25.8801 2.08 0.00890817 56.6283
2.09 -0.218236 35.1047 2.09 0.0137037 36.9865
2.10 -0.220945 54.2627 2.10 0.010101 49
2.11 -0.223602 118.112 2.11 0.0053507 92.9457
2.12 -0.225275 713.304 2.12 0.00062261 802.571
2.13 -0.221401 89.4637 2.13 0.00281337 177.223
2.14 -0.254895 90.288 2.14 0.00187047 267.813
2.15 -0.257487 745.401 2.15 0.000270343 1849
2.16 -0.254433 120.446 2.16 0.00437001 114.916
2.17 -0.250592 55.9991 2.17 0.00898874 56.1251
2.18 -0.251669 56.2684 2.18 0.0135859 37.303
2.19 -0.254111 122.508 2.19 0.0181614 28.031
2.20 -0.255617 735.655 2.20 0.0162602 30.25
2.21 -0.25188 92.6339 2.21 0.0117259 42.1406
2.22 -0.222142 153.6 2.22 0.00721164 68.8324
2.23 -0.222553 342.97 2.23 0.00271736 183.502
2.24 -0.219117 81.5819 2.24 0.00175691 285.091
2.25 -0.22914 63.5515 2.25 0.00613497 81
2.26 -0.23124 156.72 2.26 0.00170045 293.54
2.27 -0.231585 345.863 2.27 0.00271456 184.692
2.28 -0.253597 295.456 2.28 0.00711006 70.8229
2.29 -0.250183 79.8813 2.29 0.00647936 76.6681
2.30 -0.246881 46.3544 2.30 0.00212214 235.111
2.31 -0.243688 32.7347 2.31 0.00221625 226.106
2.32 -0.240602 25.3508 2.32 0.00653583 77.0014
2.33 -0.245334 20.7154 2.33 0.0108366 46.64
2.34 -0.247848 25.5285 2.34 0.00787273 63.0104
2.35 -0.249741 33.2898 2.35 0.00360848 138.062
2.36 -0.251582 47.6562 2.36 0.000637795 784.451
2.37 -0.253369 83.3046 2.37 0.000720519 693.444
2.38 -0.255104 322.588 2.38 0.00349 143.766
2.39 -0.253685 174.526 2.39 0.00768274 65.5809
2.40 -0.25067 69.0327 2.40 0.0118577 42.6667
2.41 -0.247757 43.1609 2.41 0.0160149 31.7209
2.42 -0.241326 50.7462 2.42 0.0172919 28.4153
2.43 -0.242864 91.6469 2.43 0.0131691 37.4676
2.44 -0.244347 456.842 2.44 0.00906284 54.6703
2.45 -0.286732 213.4 2.45 0.00497306 100.042
2.46 -0.286208 256.368 2.46 0.000899778 555.193
2.47 -0.283268 80.5299 2.47 0.00197123 253.149
2.48 -0.283594 65.5464 2.48 0.00206918 242.142
2.49 -0.285055 149.061 2.49 0.004008 124.251
2.50 -0.285571 564.746 2.50 0 inf
2.51 -0.25896 133.699 2.51 0.000983144 508.073
2.52 -0.259757 1023.77 2.52 0.002993 167.557
2.53 -0.25711 106.767 2.53 0.00695329 72.4084
2.54 -0.254555 56.531 2.54 0.00373699 133.298
2.55 -0.282725 65.7836 2.55 0.000192271 2601
2.56 -0.283947 145.965 2.56 0.00410615 122.269
2.57 -0.284459 697.102 2.57 0.00151929 328.602
2.58 -0.281871 103.565 2.58 0.00236421 211.987
2.59 -0.279376 56.1375 2.59 0.00623261 80.7232
2.60 -0.276974 38.598 2.60 0.00386812 128.762
2.61 -0.258435 36.1279 2.61 2.93587e-05 17030.3
2.62 -0.25941 51.5431 2.62 0.00379472 132.262
2.63 -0.260328 89.3995 2.63 0.00760412 66.2538
2.64 -0.26119 329.772 2.64 0.00662053 75.0226
2.65 -0.260056 197.65 2.65 0.0028399 175.562
2.66 -0.284591 207.926 2.66 0.000926574 540.122
2.67 -0.284162 311.625 2.67 0.00467889 107.363
2.68 -0.268711 1167.11 2.68 0.00468391 106.249
2.69 -0.266817 140.478 2.69 0.000959541 520.583
2.70 -0.264689 66.5124 2.70 0.00154083 324
2.71 -0.262642 43.6826 2.71 0.00215603 232.408
2.72 -0.260677 32.5817 2.72 0.00583921 86.1281
2.73 -0.31215 30.7716 2.73 0.00950872 53.0833
2.74 -0.312938 40.6961 2.74 0.00775809 63.9489
2.75 -0.313676 59.8634 2.75 0.00411523 121
2.76 -0.314363 112.437 2.76 0.000485481 1029.41
2.77 -0.314998 877.748 2.77 0.00313115 160.186
2.78 -0.313297 152.451 2.78 0.00541153 91.8954
2.79 -0.28791 2828.39 2.79 0.00182091 274.088
2.80 -0.293129 136.206 2.80 0.00175691 285.091
2.81 -0.313965 5253.22 2.81 0.00532193 94.451
2.82 -0.312049 134.808 2.82 0.00298388 167.067
2.83 -0.310154 66.7892 2.83 0.000555941 899.876
2.84 -0.304378 45.0824 2.84 0.0036688 135.785
2.85 -0.281435 69.02 2.85 0.00015387 3249
2.86 -0.281669 146.051 2.86 0.00334875 149.81
2.87 -0.281659 1348.59 2.87 0.00683906 73.6095
2.88 -0.311968 254.355 2.88 0.0103171 48.9634
2.89 -0.310221 87.8881 2.89 0.00877635 56.4713
2.90 -0.308553 53.2674 2.90 0.00532229 93.4444
2.91 -0.294033 43.0857 2.91 0.00188 265.458
2.92 -0.294158 63.8097 2.92 0.00155053 322.97
2.93 -0.294226 122.176 2.93 0.00130632 383.254
2.94 -0.294238 1334.88 2.94 0.00471344 106.58
2.95 -0.292828 150.687 2.95 0.00810889 62.1607
2.96 -0.312874 283.711 2.96 0.0114927 44.006
2.97 -0.312063 263.272 2.97 0.0135097 36.5103
2.98 -0.310561 90.3159 2.98 0.0101489 48.7666
2.99 -0.309133 54.6526 2.99 0.00679902 73.04
3.00 -0.307779 39.2554 3.00 0.00346021 144
3.01 -0.306497 30.6719 3.01 0.000132431 3775.04
3.02 -0.305286 25.1987 3.02 0.000252118 1982.7
3.03 -0.315948 27.5291 3.03 0.00305366 164.238
3.04 -0.315833 34.4885 3.04 0.00045426 1100.19
3.05 -0.315664 46.0554 3.05 0.000537201 930.25
3.06 -0.31544 69.0694 3.06 0.00273612 183.241
3.07 -0.315161 137.166 3.07 0.0059987 83.8514
3.08 -0.314826 6698.78 3.08 0.00399498 124.657
3.09 -0.339329 172.001 3.09 0.000753509 663.063
3.10 -0.33888 813.893 3.10 0.00247751 202.316
3.11 -0.304607 202.104 3.11 0.00569806 88.2491
3.12 -0.303896 466.413 3.12 0.00399552 124.64
3.13 -0.338487 344.773 3.13 0.000795537 628.006
3.14 -0.337645 245.94 3.14 0.00239425 209.333
3.15 -0.336545 91.0062 3.15 0.00389007 128.032
3.16 -0.335515 55.9704 3.16 0.000720519 693.444
3.17 -0.33887 60.0472 3.17 0.00243904 205.499
3.18 -0.338378 103.168 3.18 0.00062261 802.571
3.19 -0.337832 360.243 3.19 0.0025171 199.141
3.20 -0.336999 244.025 3.20 0.000488043 1024
3.21 -0.320283 135.075 3.21 0.00263208 190.464
3.22 -0.319535 2045.45 3.22 0.00574244 87.5709
3.23 -0.318636 156.673 3.23 0.00617278 80.5008
3.24 -0.317791 75.6896 3.24 0.00308166 161.75
3.25 -0.339802 52.5667 3.25 6.81591e-17 7.33578e+15
3.26 -0.339078 82.157 3.26 0.000122338 4087.54
3.27 -0.338299 186.498 3.27 0.00318512 157.48
3.28 -0.337476 711.059 3.28 0.00250801 198.861
3.29 -0.33671 122.948 3.29 0.000536129 933.112
3.30 -0.319441 83.6178 3.30 0.00357102 140.516
3.31 -0.318412 194.521 3.31 0.00659666 76.296
3.32 -0.317423 611.08 3.32 0.0046326 107.431
3.33 -0.316758 119.431 3.33 0.00162511 307.172
3.34 -0.316155 66.3605 3.34 0.00137339 364.562
3.35 -0.315514 46.0293 3.35 0.00122372 408.091
3.36 -0.343084 57.895 3.36 0.00101318 492.996
3.37 -0.341711 94.7999 3.37 0.00195859 255.786
3.38 -0.339937 258.227 3.38 0.00492152 102.095
3.39 -0.330369 373.122 3.39 0.00305362 163.24
3.40 -0.337779 107.523 3.40 0.00010812 4624
3.41 -0.360096 69.2395 3.41 0.00282873 177.258
3.42 -0.359015 126.619 3.42 0.00575694 87.3518
3.43 -0.357883 718.96 3.43 0.00867649 58.127
3.44 -0.357318 196.925 3.44 0.00957897 51.6977
3.45 -0.359206 97.3533 3.45 0.0066764 74.3906
3.46 -0.357989 263.838 3.46 0.00378213 131.701
3.47 -0.357112 376.774 3.47 0.000896139 557.449
3.48 -0.356824 110.358 3.48 0.000602425 829.479
3.49 -0.356599 64.801 3.49 0.00226701 221.054
3.50 -0.345554 86.6499 3.50 0.00254453 196
3.51 -0.34406 198.357 3.51 0.000308534 1621.07
3.52 -0.348534 729.765 3.52 0.00315348 159.055
3.53 -0.356873 201.451 3.53 0.00156645 318.693
3.54 -0.33372 826.768 3.54 0.0012624 396.57
3.55 -0.333246 190.57 3.55 0.000891884 560.111
3.56 -0.340421 100.216 3.56 0.00192105 260.774
3.57 -0.33868 284.039 3.57 0.00264503 188.534
3.58 -0.337646 344.699 3.58 0.000152172 3286.26
3.59 -0.359327 140.524 3.59 0.00294157 170.478
3.60 -0.35767 1254.64 3.60 0.00154083 324
3.61 -0.357451 182.245 3.61 0.00123309 405.984
3.62 -0.3575 85.2041 3.62 0.00399933 125.521
3.63 -0.357607 55.7058 3.63 0.00276612 180.259
3.64 -0.355365 46.8919 3.64 1.50946e-05 33124
3.65 -0.353507 66.9295 3.65 0.00272838 183.759
3.66 -0.351589 116.396 3.66 0.00546432 92.0027
3.67 -0.34961 439.338 3.67 0.00576144 86.2838
3.68 -0.34895 249.705 3.68 0.00304041 163.952
3.69 -0.361688 121.704 3.69 0.000326712 1529.9
3.70 -0.359729 502.803 3.70 0.00237964 210.615
3.71 -0.359235 237.789 3.71 0.00175511 284.382
3.72 -0.359497 96.4662 3.72 0.000936678 534.301
3.73 -0.359814 60.6275 3.73 0.00362123 138.575
3.74 -0.37226 66.8084 3.74 0.00267022 186.75
3.75 -0.370346 113.035 3.75 1.0239e-16 4.88329e+15
3.76 -0.36838 362.577 3.76 0.000445819 1122.03
3.77 -0.367712 303.169 3.77 0.00310185 161.694
3.78 -0.352434 191.768 3.78 0.000842631 592.88
3.79 -0.350484 1005.3 3.79 0.00179938 278.374
3.80 -0.367766 514.48 3.80 0.00207326 240.667
3.81 -0.368312 125.77 3.81 0.000554864 901.621
3.82 -0.364244 202.582 3.82 0.00102556 488.04
3.83 -0.362421 856.568 3.83 0.00149861 334.144
3.84 -0.370503 156.595 3.84 0.00410615 122.269
3.85 -0.368242 2673.08 3.85 0.00670685 75.0506
3.86 -0.357517 230.751 3.86 0.00543687 91.4647
3.87 -0.358066 96.004 3.87 0.00284959 174.964
3.88 -0.358709 60.7261 3.88 0.000268952 1858.57
3.89 -0.378122 45.982 3.89 0.000234656 2131.28
3.90 -0.375762 63.6593 3.90 0.0013132 380.25
3.91 -0.373346 103.088 3.91 0.00079737 626.561
3.92 -0.370874 268.611 3.92 0.00175691 285.091
3.93 -0.369594 449.576 3.93 0.00430466 116.653
3.94 -0.370418 122.831 3.94 0.00325536 153.093
3.95 -0.371294 71.2846 3.95 0.000720519 693.444
3.96 -0.371772 105.481 3.96 0.00180793 277.06
3.97 -0.368988 288.748 3.97 0.00432997 115.974
3.98 -0.367688 396.241 3.98 0.00684561 73.5395
3.99 -0.368524 117.916 3.99 0.00445242 111.798
4.00 -0.379296 70.7529 4.00 0.00194932 256
4.01 -0.368711 124.948 4.01 0.00054756 913.642
4.02 -0.365342 503.79 4.02 0.00276454 180.362
4.03 -0.372154 274.78 4.03 0.000280078 1784.71
4.04 -0.371801 112.649 4.04 0.000278849 1793.58
4.05 -0.368695 347.042 4.05 0.00275103 182.25
4.06 -0.367662 324.186 4.06 0.00238757 208.918
4.07 -0.365417 301.634 4.07 7.24476e-05 6902.04
4.08 -0.364382 408.506 4.08 0.00252643 198.408
4.09 -0.365741 122.205 4.09 0.00251635 198.2
4.10 -0.366731 239.708 4.10 7.4355e-05 6724
4.11 -0.365022 631.972 4.11 0.0023617 212.212
4.12 -0.366436 136.827 4.12 0.000753509 663.062
4.13 -0.379302 128.712 4.13 0.00167073 299.77
4.14 -0.376102 519.951 4.14 0.000426096 1173.95
4.15 -0.374492 407.759 4.15 0.00260605 191.361
4.16 -0.366194 13470.6 4.16 0.000199318 2508.06
4.17 -0.367699 172.785 4.17 0.00220164 227.603
4.18 -0.369255 87.1577 4.18 0.00257172 193.922
4.19 -0.370859 58.3696 4.19 0.00018224 2743.14
4.20 -0.379557 51.5288 4.20 0.00220155 227.613
4.21 -0.376381 73.39 4.21 0.00457964 109.679
4.22 -0.373147 127.026 4.22 0.0053507 92.9457
4.23 -0.369855 465.968 4.23 0.00298388 167.067
4.24 -0.369629 281.434 4.24 0.00062261 802.571
4.25 -0.371313 108.393 4.25 0 inf
4.26 -0.384817 95.7221 4.26 0.00062306 802.991
4.27 -0.381044 218.376 4.27 0.000468713 1066.25
4.28 -0.378351 793.011 4.28 0.000161066 3104.81
4.29 -0.380668 315.324 4.29 0.00249478 200.918
4.30 -0.382259 112.278 4.30 0.000270343 1849
4.31 -0.347895 157.003 4.31 0.00131448 379.879
4.32 -0.344566 1324.27 4.32 0.00100302 498.995
4.33 -0.37226 1749.49 4.33 0.00331515 151.323
4.34 -0.382249 617 4.34 0.00562191 89.4378
4.35 -0.346713 602.972 4.35 0.00368567 135.161
4.36 -0.347271 254.441 4.36 0.00138947 359.35
4.37 -0.349564 105.338 4.37 0.000735181 679.605
4.38 -0.357653 68.9892 4.38 0.00155053 322.97
4.39 -0.354102 112.964 4.39 0.00383102 131.014
4.40 -0.350488 309.103 4.40 0.00520265 95.6049
4.41 -0.349366 424.35 4.41 0.00293254 170.001
4.42 -0.351754 126.216 4.42 0.000667538 748.521
4.43 -0.382914 113.964 4.43 2.54778e-06 196249
4.44 -0.378865 323.481 4.44 0.00225224 222.501
4.45 -0.386261 524.709 4.45 0.00025243 1980.25
4.46 -0.388203 131.624 4.46 0.00199224 251.474
4.47 -0.356136 179.85 4.47 0.000477728 1046.12
4.48 -0.352251 24454.5 4.48 0.00175691 285.091
4.49 -0.354774 178.03 4.49 0.00376551 132.284
4.50 -0.397396 89.6851 4.50 0.00154083 324
4.51 -0.392916 185.666 4.51 0.000678923 736.96
4.52 -0.388713 2821.67 4.52 0.00170045 293.54
4.53 -0.390761 164.759 4.53 0.000509496 981.861
4.54 -0.393726 217.181 4.54 0.00271456 184.692
4.55 -0.390358 895.114 4.55 0.00264964 188.205
4.56 -0.392489 146.763 4.56 0.00045426 1100.19
4.57 -0.359611 328.072 4.57 0.00173632 288.465
4.58 -0.383336 664.393 4.58 0.0020481 243.628
4.59 -0.383853 241.8 4.59 0.00013292 3762.16
4.60 -0.38628 102.544 4.60 0.000827717 604.571
4.61 -0.400926 95.4442 4.61 4.94093e-05 10120
4.62 -0.396061 209.834 4.62 0.00221625 226.106
4.63 -0.39231 1085.38 4.63 0.00436813 114.697
4.64 -0.394676 151.887 4.64 0.00221066 225.677
4.65 -0.397084 81.8203 4.65 5.78068e-05 8649
4.66 -0.399485 56.0741 4.66 0.00209042 239.687
4.67 -0.373822 80.1243 4.67 8.25283e-05 6058.03
4.68 -0.369105 146.619 4.68 0.00205651 243.631
4.69 -0.364321 844.383 4.69 0.00150708 331.267
4.70 -0.365663 225.844 4.70 0.000622841 803.273
4.71 -0.368686 99.8393 4.71 0.0014831 336.633
4.72 -0.39825 90.4254 4.72 0.000637795 784.451
4.73 -0.39307 186.216 4.73 0.00275419 182.041
4.74 -0.388237 3393.47 4.74 0.000720519 693.444
4.75 -0.391002 168.475 4.75 0.00138313 361
4.76 -0.405853 114.328 4.76 0.000719923 695.018
4.77 -0.400382 327.877 4.77 0.00130801 381.76
4.78 -0.398662 381.226 4.78 0.000786231 636.446
4.79 -0.401392 120.883 4.79 0.00257354 193.785
4.80 -0.40416 71.9522 4.80 0.000488043 1024
4.81 -0.407691 102.318 4.81 0.000239942 2084.33
4.82 -0.402053 245.292 4.82 0.00172092 290.042
4.83 -0.370299 2263.45 4.83 0.000351619 1422.49
4.84 -0.37363 164.06 4.84 0.00241987 207.123
4.85 -0.377006 85.2841 4.85 0.000849527 588.062
4.86 -0.396341 57.6952 4.86 0.0012102 413.653
4.87 -0.391425 43.6372 4.87 0.00326569 153.607
4.88 -0.41396 51.6538 4.88 0.00531694 94.5391
4.89 -0.408141 73.497 4.89 0.00443199 112.316
4.90 -0.402243 126.974 4.90 0.00238911 208.783
4.91 -0.396267 461.148 4.91 0.000350382 1426.51
4.92 -0.395952 284.459 4.92 0.000899778 555.193
4.93 -0.399188 108.976 4.93 0.000156323 3198.01
4.94 -0.402463 67.5032 4.94 0.00187002 267.877
4.95 -0.405769 48.9509 4.95 5.10178e-05 9801
4.96 -0.392371 68.496 4.96 0.000475353 1051.35
4.97 -0.386308 113.638 4.97 0.00153875 325.44
4.98 -0.380168 330.731 4.98 0.000243888 2049.62
4.99 -0.37869 366.359 4.99 0.00176213 284.248
5.00 -0.412434 119.64 5.00 0 inf


==> figures/data/O0/cavity/run_0008/ratio.txt <==
freq ratio
0.01 0.960394
0.02 0.926402
0.03 0.89723
0.04 0.872229
0.05 0.850869
0.06 0.832706
0.07 0.81737
0.08 0.804545
0.09 0.793968
0.1 0.785405
0.11 0.778657
0.12 0.773551
0.13 0.769929
0.14 0.76766
0.15 0.76662
0.16 0.7667
0.17 0.767805
0.18 0.769844
0.19 0.770399
0.2 0.772912
0.21 0.774426
0.22 0.775816
0.23 0.776818
0.24 0.777101
0.25 0.776227
0.26 0.773594
0.27 0.76835
0.28 0.759189
0.29 0.744024
0.3 0.719235
0.31 0.677937
0.32 0.605041
0.33 0.459926
0.34 0.0821795
0.35 -1
0.36 -1
0.37 0.140842
0.38 0.414123
0.39 0.521337
0.4 0.571521
0.41 0.596194
0.42 0.602767
0.43 0.571753
0.44 0.540227
0.45 0.562296
0.46 0.611533
0.47 0.5805
0.48 0.539974
0.49 0.485768
0.5 0.410874
0.51 0.302564
0.52 0.135077
0.53 -0.152854
0.54 -0.751342
0.55 -1
0.56 -1
0.57 -1
0.58 -0.836928
0.59 -0.276014
0.6 0.000342702
0.61 0.160379
0.62 0.261901
0.63 0.296256
0.64 0.255189
0.65 0.134439
0.66 -0.0396821
0.67 -0.310344
0.68 -0.78441
0.69 -1
0.7 -1
0.71 -1
0.72 -1
0.73 -1
0.74 -0.742522
0.75 -0.585435
0.76 -1
0.77 -1
0.78 -1
0.79 -1
0.8 -1
0.81 -1
0.82 -1
0.83 -1
0.84 -0.752745
0.85 -0.598077
0.86 -0.954753
0.87 -1
0.88 -1
0.89 -1
0.9 -1
0.91 -1
0.92 -1
0.93 -1
0.94 -1
0.95 -1
0.96 -0.732392
0.97 -0.751092
0.98 -1
0.99 -1
1 -1
1.01 -1
1.02 -1
1.03 -1
1.04 -1
1.05 -1
1.06 -1
1.07 -1
1.08 -1
1.09 -1
1.1 -1
1.11 -1
1.12 -1
1.13 -1
1.14 -1
1.15 -1
1.16 -1
1.17 -1
1.18 -1
1.19 -1
1.2 -1
1.21 -1
1.22 -1
1.23 -1
1.24 -1
1.25 -1
1.26 -1
1.27 -1
1.28 -1
1.29 -1
1.3 -1
1.31 -1
1.32 -1
1.33 -1
1.34 -1
1.35 -1
1.36 -1
1.37 -1
1.38 -1
1.39 -1
1.4 -1
1.41 -1
1.42 -1
1.43 -1
1.44 -1
1.45 -1
1.46 -1
1.47 -1
1.48 -1
1.49 -1
1.5 -1
1.51 -1
1.52 -1
1.53 -1
1.54 -1
1.55 -1
1.56 -1
1.57 -1
1.58 -1
1.59 -1
1.6 -1
1.61 -1
1.62 -1
1.63 -1
1.64 -1
1.65 -1
1.66 -1
1.67 -1
1.68 -1
1.69 -1
1.7 -1
1.71 -1
1.72 -1
1.73 -1
1.74 -1
1.75 -1
1.76 -1
1.77 -1
1.78 -1
1.79 -1
1.8 -1
1.81 -1
1.82 -1
1.83 -1
1.84 -1
1.85 -1
1.86 -1
1.87 -1
1.88 -1
1.89 -1
1.9 -1
1.91 -1
1.92 -1
1.93 -1
1.94 -1
1.95 -1
1.96 -1
1.97 -1
1.98 -1
1.99 -1
2 -1
2.01 -1
2.02 -1
2.03 -1
2.04 -1
2.05 -1
2.06 -1
2.07 -1
2.08 -1
2.09 -1
2.1 -1
2.11 -1
2.12 -1
2.13 -1
2.14 -1
2.15 -1
2.16 -1
2.17 -1
2.18 -1
2.19 -1
2.2 -1
2.21 -1
2.22 -1
2.23 -1
2.24 -1
2.25 -1
2.26 -1
2.27 -1
2.28 -1
2.29 -1
2.3 -1
2.31 -1
2.32 -1
2.33 -1
2.34 -1
2.35 -1
2.36 -1
2.37 -1
2.38 -1
2.39 -1
2.4 -1
2.41 -1
2.42 -1
2.43 -1
2.44 -1
2.45 -1
2.46 -1
2.47 -1
2.48 -1
2.49 -1
2.5 -1
2.51 -1
2.52 -1
2.53 -1
2.54 -1
2.55 -1
2.56 -1
2.57 -1
2.58 -1
2.59 -1
2.6 -1
2.61 -1
2.62 -1
2.63 -1
2.64 -1
2.65 -1
2.66 -1
2.67 -1
2.68 -1
2.69 -1
2.7 -1
2.71 -1
2.72 -1
2.73 -1
2.74 -1
2.75 -1
2.76 -1
2.77 -1
2.78 -1
2.79 -1
2.8 -1
2.81 -1
2.82 -1
2.83 -1
2.84 -1
2.85 -1
2.86 -1
2.87 -1
2.88 -1
2.89 -1
2.9 -1
2.91 -1
2.92 -1
2.93 -1
2.94 -1
2.95 -1
2.96 -1
2.97 -1
2.98 -1
2.99 -1
3 -1
3.01 -1
3.02 -1
3.03 -1
3.04 -1
3.05 -1
3.06 -1
3.07 -1
3.08 -1
3.09 -1
3.1 -1
3.11 -1
3.12 -1
3.13 -1
3.14 -1
3.15 -1
3.16 -1
3.17 -1
3.18 -1
3.19 -1
3.2 -1
3.21 -1
3.22 -1
3.23 -1
3.24 -1
3.25 -1
3.26 -1
3.27 -1
3.28 -1
3.29 -1
3.3 -1
3.31 -1
3.32 -1
3.33 -1
3.34 -1
3.35 -1
3.36 -1
3.37 -1
3.38 -1
3.39 -1
3.4 -1
3.41 -1
3.42 -1
3.43 -1
3.44 -1
3.45 -1
3.46 -1
3.47 -1
3.48 -1
3.49 -1
3.5 -1
3.51 -1
3.52 -1
3.53 -1
3.54 -1
3.55 -1
3.56 -1
3.57 -1
3.58 -1
3.59 -1
3.6 -1
3.61 -1
3.62 -1
3.63 -1
3.64 -1
3.65 -1
3.66 -1
3.67 -1
3.68 -1
3.69 -1
3.7 -1
3.71 -1
3.72 -1
3.73 -1
3.74 -1
3.75 -1
3.76 -1
3.77 -1
3.78 -1
3.79 -1
3.8 -1
3.81 -1
3.82 -1
3.83 -1
3.84 -1
3.85 -1
3.86 -1
3.87 -1
3.88 -1
3.89 -1
3.9 -1
3.91 -1
3.92 -1
3.93 -1
3.94 -1
3.95 -1
3.96 -1
3.97 -1
3.98 -1
3.99 -1
4 -1
4.01 -1
4.02 -1
4.03 -1
4.04 -1
4.05 -1
4.06 -1
4.07 -1
4.08 -1
4.09 -1
4.1 -1
4.11 -1
4.12 -1
4.13 -1
4.14 -1
4.15 -1
4.16 -1
4.17 -1
4.18 -1
4.19 -1
4.2 -1
4.21 -1
4.22 -1
4.23 -1
4.24 -1
4.25 -1
4.26 -1
4.27 -1
4.28 -1
4.29 -1
4.3 -1
4.31 -1
4.32 -1
4.33 -1
4.34 -1
4.35 -1
4.36 -1
4.37 -1
4.38 -1
4.39 -1
4.4 -1
4.41 -1
4.42 -1
4.43 -1
4.44 -1
4.45 -1
4.46 -1
4.47 -1
4.48 -1
4.49 -1
4.5 -1
4.51 -1
4.52 -1
4.53 -1
4.54 -1
4.55 -1
4.56 -1
4.57 -1
4.58 -1
4.59 -1
4.6 -1
4.61 -1
4.62 -1
4.63 -1
4.64 -1
4.65 -1
4.66 -1
4.67 -1
4.68 -1
4.69 -1
4.7 -1
4.71 -1
4.72 -1
4.73 -1
4.74 -1
4.75 -1
4.76 -1
4.77 -1
4.78 -1
4.79 -1
4.8 -1
4.81 -1
4.82 -1
4.83 -1
4.84 -1
4.85 -1
4.86 -1
4.87 -1
4.88 -1
4.89 -1
4.9 -1
4.91 -1
4.92 -1
4.93 -1
4.94 -1
4.95 -1
4.96 -1
4.97 -1
4.98 -1
4.99 -1
5 -1
5 -1


==> figures/data/O0/cavity/run_0016/data.txt <==
freq gamma theta
0.01 0.960159 0.0200119
0.02 0.923018 0.0401682
0.03 0.888082 0.0606153
0.04 0.85495 0.0815041
0.05 0.823292 0.102992
0.06 0.792835 0.125246
0.07 0.763352 0.148445
0.08 0.734654 0.172784
0.09 0.706583 0.198477
0.10 0.679005 0.225765
0.11 0.651808 0.254916
0.12 0.624899 0.286238
0.13 0.598198 0.320088
0.14 0.571642 0.356879
0.15 0.545176 0.397101
0.16 0.518756 0.441336
0.17 0.492347 0.49029
0.18 0.465922 0.544823
0.19 0.439477 0.606
0.20 0.411997 0.675156
0.21 0.384792 0.753997
0.22 0.357452 0.844729
0.23 0.329975 0.950271
0.24 0.30236 1.07456
0.25 0.274613 1.22305
0.26 0.24674 1.40352
0.27 0.218748 1.62747
0.28 0.19065 1.91261
0.29 0.162457 2.28781
0.30 0.134184 2.80342
0.31 0.105844 3.55593
0.32 0.0774532 4.75642
0.33 0.0490284 6.97264
0.34 0.020586 12.4335
0.35 -0.00785687 47.6492
0.36 -0.000611723 28.4373
0.37 0.0249618 11.3299
0.38 0.0479946 7.21929
0.39 0.0688344 5.37268
0.40 0.0877687 4.32401
0.41 0.105037 3.64829
0.42 0.120189 3.17683
0.43 0.131191 2.82935
0.44 0.140666 2.56276
0.45 0.148611 2.35185
0.46 0.147373 2.319
0.47 0.129416 2.63132
0.48 0.111439 3.0224
0.49 0.0934444 3.52619
0.50 0.075437 4.19943
0.51 0.0574207 5.14465
0.52 0.0393995 6.56799
0.53 0.0213776 8.95424
0.54 0.00335938 13.7783
0.55 -0.014651 28.6696
0.56 -0.031137 675.81
0.57 -0.0132709 27.3497
0.58 0.00339199 14.1987
0.59 0.0189641 9.69635
0.60 0.0335442 7.42269
0.61 0.0472193 6.05146
0.62 0.0600667 5.13453
0.63 0.0677962 4.47836
0.64 0.0601316 4.70305
0.65 0.0458927 5.59728
0.66 0.031658 6.86406
0.67 0.0174299 8.79707
0.68 0.00321067 12.1088
0.69 -0.0109975 19.09
0.70 -0.0251922 43.4086
0.71 -0.0337704 182.265
0.72 -0.0196381 30.1052
0.73 -0.00626722 16.6161
0.74 0.00639948 11.5725
0.75 0.00572428 8.93034
0.76 -0.00695098 11.7147
0.77 -0.0196751 17.1652
0.78 -0.0323884 31.4073
0.79 -0.0450894 164.283
0.80 -0.0382215 52.5694
0.81 -0.0257384 22.9833
0.82 -0.0138577 14.8379
0.83 -0.00253962 11.0257
0.84 0.00825251 8.81562
0.85 0.0107427 7.92988
0.86 -0.000390679 9.8649
0.87 -0.0115134 12.9547
0.88 -0.0226244 18.6718
0.89 -0.0337226 32.8435
0.90 -0.0448067 127.409
0.91 -0.041298 70.1557
0.92 -0.0302591 27.8746
0.93 -0.0196928 17.5353
0.94 -0.00957118 12.8657
0.95 0.000131469 10.206
0.96 0.00635622 8.48845
0.97 -0.00144548 7.43777
0.98 -0.0111821 8.87894
0.99 -0.0209093 10.9578
1.00 -0.0306262 14.2223
1.01 -0.0403321 20.0903
1.02 -0.0500263 33.7414
1.03 -0.0597081 101.132
1.04 -0.0596038 105.463
1.05 -0.0462299 37.7803
1.06 -0.0513588 136.88
1.07 -0.048982 86.9585
1.08 -0.0395218 33.3821
1.09 -0.0304105 20.8021
1.10 -0.043802 24.2811
1.11 -0.0526871 43.9597
1.12 -0.0615588 215.529
1.13 -0.0569554 76.055
1.14 -0.0479322 32.6545
1.15 -0.0392272 20.9234
1.16 -0.0308254 15.4645
1.17 -0.0227122 12.3087
1.18 -0.0148745 10.2525
1.19 -0.0145535 9.05861
1.20 -0.0224938 10.7785
1.21 -0.0304202 13.2562
1.22 -0.038334 17.1305
1.23 -0.0462346 24.0449
1.24 -0.0541216 39.8863
1.25 -0.0619944 113.422
1.26 -0.0625531 139.268
1.27 -0.0709406 48.1513
1.28 -0.0786818 203.021
1.29 -0.0754302 93.7098
1.30 -0.0673701 38.4207
1.31 -0.0595638 24.3022
1.32 -0.0544852 18.8412
1.33 -0.0617988 26.6086
1.34 -0.0690997 44.8064
1.35 -0.0763877 137.366
1.36 -0.0759587 132.665
1.37 -0.0683205 45.1697
1.38 -0.0609118 27.3769
1.39 -0.0514507 21.7487
1.40 -0.0583585 31.9437
1.41 -0.0652522 59.3922
1.42 -0.0721315 388.713
1.43 -0.0673964 87.0122
1.44 -0.0602734 39.4289
1.45 -0.069006 42.042
1.46 -0.0756775 101.412
1.47 -0.0784103 258.058
1.48 -0.0713494 57.3881
1.49 -0.0644864 32.4751
1.50 -0.0701646 22.737
1.51 -0.0814826 29.8464
1.52 -0.0878851 49.8485
1.53 -0.0942751 147.237
1.54 -0.0942002 158.601
1.55 -0.0873586 51.9944
1.56 -0.080702 31.2557
1.57 -0.0805639 30.2475
1.58 -0.0866853 49.6909
1.59 -0.0927941 136.048
1.60 -0.0935402 189.96
1.61 -0.0830155 374.25
1.62 -0.0792154 102.46
1.63 -0.0729024 45.3742
1.64 -0.0667516 29.2674
1.65 -0.0639992 21.6692
1.66 -0.0773535 25.4127
1.67 -0.0830779 36.9472
1.68 -0.0887893 66.9955
1.69 -0.0944874 341.255
1.70 -0.0911996 112.05
1.71 -0.0851178 48.448
1.72 -0.0791871 31.0366
1.73 -0.0734027 22.9018
1.74 -0.0731194 20.2571
1.75 -0.0742857 26.6116
1.76 -0.0797421 38.5763
1.77 -0.0851019 69.4499
1.78 -0.0904476 332.869
1.79 -0.113604 1186.67
1.80 -0.10849 96.6208
1.81 -0.0924736 90.2989
1.82 -0.0976454 18252.4
1.83 -0.09193 90.3973
1.84 -0.111155 286.252
1.85 -0.108878 134.851
1.86 -0.103218 54.9236
1.87 -0.0976899 34.6226
1.88 -0.0922899 25.3521
1.89 -0.0932993 24.8146
1.90 -0.0982436 33.925
1.91 -0.103175 53.284
1.92 -0.108094 122.413
1.93 -0.110691 431.123
1.94 -0.105269 78.7405
1.95 -0.0999686 43.5281
1.96 -0.0963292 74.5286
1.97 -0.101077 321.461
1.98 -0.0988622 141.003
1.99 -0.0937105 58.1659
2.00 -0.0886716 36.7768
2.01 -0.0982352 32.1011
2.02 -0.102833 47.6032
2.03 -0.107418 91.2252
2.04 -0.11199 985.137
2.05 -0.130333 7207.76
2.06 -0.12514 100.658
2.07 -0.120059 50.9274
2.08 -0.122134 64.2926
2.09 -0.126601 171.842
2.10 -0.127266 261.596
2.11 -0.12226 74.7763
2.12 -0.117361 43.7954
2.13 -0.103105 61.5856
2.14 -0.10739 148.783
2.15 -0.109047 369.443
2.16 -0.123466 96.2975
2.17 -0.127724 975.021
2.18 -0.114919 1238.34
2.19 -0.110208 99.6858
2.20 -0.105593 52.1608
2.21 -0.101072 35.4252
2.22 -0.0966427 26.8793
2.23 -0.110825 25.8321
2.24 -0.114873 33.8867
2.25 -0.118907 49.0434
2.26 -0.122929 88.1017
2.27 -0.126938 418.34
2.28 -0.124667 154.056
2.29 -0.120176 65.3806
2.30 -0.14176 89.8141
2.31 -0.145717 429.548
2.32 -0.143399 156.197
2.33 -0.117662 135.647
2.34 -0.120252 763.516
2.35 -0.144239 299.435
2.36 -0.142987 190.448
2.37 -0.138574 72.6288
2.38 -0.122831 65.2571
2.39 -0.126565 147.368
2.40 -0.128689 594.718
2.41 -0.140383 105.264
2.42 -0.144091 916.819
2.43 -0.140829 137.945
2.44 -0.1366 64.4295
2.45 -0.132452 42.1502
2.46 -0.128383 31.3858
2.47 -0.128687 28.172
2.48 -0.132243 36.795
2.49 -0.135786 52.8388
2.50 -0.139317 93.1174
2.51 -0.142834 381.989
2.52 -0.127474 308.566
2.53 -0.125359 88.9334
2.54 -0.131838 290.697
2.55 -0.131046 220.784
2.56 -0.127121 80.4096
2.57 -0.159862 134.867
2.58 -0.162828 2094.49
2.59 -0.158774 120.357
2.60 -0.156554 77.0598
2.61 -0.159911 194.151
2.62 -0.160777 382.263
2.63 -0.143712 556.943
2.64 -0.139871 105.485
2.65 -0.136099 58.4573
2.66 -0.155213 73.6356
2.67 -0.158455 168.868
2.68 -0.160111 595.321
2.69 -0.15628 108.404
2.70 -0.136636 146.983
2.71 -0.139109 1383.67
2.72 -0.135443 122.047
2.73 -0.131842 64.0629
2.74 -0.153444 62.1953
2.75 -0.156539 115.937
2.76 -0.159622 815.446
2.77 -0.144354 181.435
2.78 -0.146571 78.0744
2.79 -0.145558 49.8701
2.80 -0.143262 36.7091
2.81 -0.16727 34.217
2.82 -0.170274 45.6516
2.83 -0.173266 68.323
2.84 -0.176245 134.793
2.85 -0.179212 3972.43
2.86 -0.158226 206.992
2.87 -0.159065 438.346
2.88 -0.177199 328.658
2.89 -0.147851 319534
2.90 -0.144461 142.263
2.91 -0.149949 251.844
2.92 -0.150073 330.799
2.93 -0.174439 140.189
2.94 -0.177256 5628.44
2.95 -0.173968 148.572
2.96 -0.170578 73.5704
2.97 -0.155807 67.5809
2.98 -0.158528 126.554
2.99 -0.161236 950.087
3.00 -0.158869 173.881
3.01 -0.174397 201.103
3.02 -0.175484 555.791
3.03 -0.172184 117.283
3.04 -0.168941 65.75
3.05 -0.165752 45.7708
3.06 -0.151633 59.0551
3.07 -0.154212 97.8165
3.08 -0.156776 281.166
3.09 -0.156691 326.066
3.10 -0.172399 104.969
3.11 -0.174924 341.895
3.12 -0.184188 275.256
3.13 -0.194125 368.802
3.14 -0.163107 271.339
3.15 -0.192895 218.419
3.16 -0.193732 525.575
3.17 -0.190572 119.864
3.18 -0.187464 67.8317
3.19 -0.189042 83.7497
3.20 -0.191498 181.421
3.21 -0.193178 1141.23
3.22 -0.174366 151.416
3.23 -0.176737 4050.19
3.24 -0.173958 164.71
3.25 -0.171045 80.9551
3.26 -0.164397 159.427
3.27 -0.166698 82594.1
3.28 -0.192574 17823.3
3.29 -0.169121 437.043
3.30 -0.168139 254.507
3.31 -0.1653 98.9234
3.32 -0.162507 61.5339
3.33 -0.171505 47.8827
3.34 -0.173745 68.1182
3.35 -0.175973 117.463
3.36 -0.178187 419.66
3.37 -0.192026 15455.2
3.38 -0.189227 166.597
3.39 -0.207906 102.189
3.40 -0.210124 268.37
3.41 -0.210381 435.18
3.42 -0.207516 120.674
3.43 -0.209666 329.435
3.44 -0.209362 340.468
3.45 -0.206545 112.674
3.46 -0.175242 205.423
3.47 -0.176455 935.45
3.48 -0.19188 994.785
3.49 -0.207795 239.654
3.50 -0.18013 123.451
3.51 -0.18216 450.816
3.52 -0.181288 275.437
3.53 -0.178687 105.862
3.54 -0.206889 186.902
3.55 -0.208543 2194.35
3.56 -0.205866 160.534
3.57 -0.203232 83.5398
3.58 -0.189251 73.9178
3.59 -0.191204 128.947
3.60 -0.193143 496.594
3.61 -0.192162 270.571
3.62 -0.205485 131.256
3.63 -0.207412 519.395
3.64 -0.20636 267.611
3.65 -0.184388 262.821
3.66 -0.18483 543.677
3.67 -0.186898 199.471
3.68 -0.188269 1651.98
3.69 -0.22704 1085.95
3.70 -0.225201 215.154
3.71 -0.225106 210.185
3.72 -0.226328 1258.94
3.73 -0.20717 379.566
3.74 -0.195873 375.804
3.75 -0.195481 350.663
3.76 -0.225188 571.625
3.77 -0.22407 268.389
3.78 -0.221619 109.024
3.79 -0.219207 68.5409
3.80 -0.220394 73.0727
3.81 -0.222143 121.521
3.82 -0.22388 356.942
3.83 -0.223614 384.978
3.84 -0.206851 147.566
3.85 -0.208527 720.579
3.86 -0.195433 1100.57
3.87 -0.193176 159.898
3.88 -0.197679 88.0437
3.89 -0.199372 166.412
3.90 -0.20098 1462.47
3.91 -0.222644 320.754
3.92 -0.220358 119.241
3.93 -0.218108 73.3771
3.94 -0.215894 53.0689
3.95 -0.237789 58.6763
3.96 -0.239406 84.9347
3.97 -0.24101 153.108
3.98 -0.242601 760.334
3.99 -0.210252 494.517
4.00 -0.223628 3507.76
4.01 -0.241892 855.887
4.02 -0.239647 158.32
4.03 -0.238564 99.3043
4.04 -0.240092 203.459
4.05 -0.24145 4659.39
4.06 -0.204916 218.878
4.07 -0.206923 937.982
4.08 -0.20558 248.144
4.09 -0.239631 109.863
4.10 -0.239465 252.766
4.11 -0.224189 3021.04
4.12 -0.222332 212.188
4.13 -0.213983 430.347
4.14 -0.213522 369.481
4.15 -0.211508 129.66
4.16 -0.236739 90.448
4.17 -0.238131 165.446
4.18 -0.239511 946.612
4.19 -0.238178 255.908
4.20 -0.236145 113.019
4.21 -0.22864 74.4278
4.22 -0.223602 118.112
4.23 -0.224911 284.038
4.24 -0.225275 713.304
4.25 -0.21394 314.617
4.26 -0.214078 579.236
4.27 -0.23913 962.958
4.28 -0.258189 2159
4.29 -0.218671 277.106
4.30 -0.240842 796.952
4.31 -0.2564 286.399
4.32 -0.254433 120.446
4.33 -0.25553 170.45
4.34 -0.256779 950.659
4.35 -0.255527 267.317
4.36 -0.249523 119.874
4.37 -0.238769 282.194
4.38 -0.228291 1276.53
4.39 -0.255313 294.911
4.40 -0.255617 735.655
4.41 -0.253733 164.258
4.42 -0.25188 92.6339
4.43 -0.221039 88.8466
4.44 -0.222142 153.6
4.45 -0.223232 559.671
4.46 -0.222553 342.97
4.47 -0.254886 813.565
4.48 -0.224904 349.854
4.49 -0.239947 283.952
4.50 -0.240322 876.221
4.51 -0.238575 172.904
4.52 -0.23124 156.72
4.53 -0.23227 576.53
4.54 -0.231585 345.863
4.55 -0.254609 824.727
4.56 -0.253597 295.456
4.57 -0.272225 191.969
4.58 -0.273275 1591.29
4.59 -0.271894 254.299
4.60 -0.272542 577.699
4.61 -0.271848 355.216
4.62 -0.241753 181.729
4.63 -0.242707 1051.75
4.64 -0.272102 2014.97
4.65 -0.254678 845.939
4.66 -0.233382 635.782
4.67 -0.232657 340.158
4.68 -0.270141 169.608
4.69 -0.271089 710.552
4.70 -0.237794 797.804
4.71 -0.236907 310.235
4.72 -0.235359 130.188
4.73 -0.24538 82.5073
4.74 -0.268857 113.931
4.75 -0.269753 230.896
4.76 -0.270581 10345.8
4.77 -0.255231 755.176
4.78 -0.246164 3612.11
4.79 -0.24479 242.169
4.80 -0.243294 117.41
4.81 -0.255331 77.5993
4.82 -0.268389 109.818
4.83 -0.269213 211.751
4.84 -0.270025 2799.88
4.85 -0.26869 250.614
4.86 -0.242203 403.79
4.87 -0.241998 533.385
4.88 -0.244347 456.842
4.89 -0.287956 5880.66
4.90 -0.256711 510.905
4.91 -0.287511 2604.46
4.92 -0.286208 256.368
4.93 -0.269562 385.609
4.94 -0.250554 849.886
4.95 -0.286385 637.921
4.96 -0.28492 171.872
4.97 -0.28348 99.4839
4.98 -0.285055 149.061
4.99 -0.285766 406.422
5.00 -0.285571 564.746


==> figures/data/O0/cavity/run_0016/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.960159 0.0200119 0.01 0.998401 0.000800641
0.02 0.923018 0.0401682 0.02 0.99362 0.00321027
0.03 0.888082 0.0606153 0.03 0.985703 0.00725222
0.04 0.85495 0.0815041 0.04 0.974724 0.012966
0.05 0.823292 0.102992 0.05 0.960784 0.0204082
0.06 0.792835 0.125246 0.06 0.944012 0.029654
0.07 0.763352 0.148445 0.07 0.924557 0.0407993
0.08 0.734654 0.172784 0.08 0.902588 0.0539629
0.09 0.706583 0.198477 0.09 0.878287 0.06929
0.10 0.679005 0.225765 0.10 0.851852 0.0869565
0.11 0.651808 0.254916 0.11 0.823487 0.107174
0.12 0.624899 0.286238 0.12 0.7934 0.130199
0.13 0.598198 0.320088 0.13 0.761804 0.156337
0.14 0.571642 0.356879 0.14 0.728907 0.185958
0.15 0.545176 0.397101 0.15 0.694915 0.219512
0.16 0.518756 0.441336 0.16 0.660027 0.257545
0.17 0.492347 0.49029 0.17 0.624431 0.300728
0.18 0.465922 0.544823 0.18 0.58831 0.349892
0.19 0.439477 0.606 0.19 0.551831 0.406074
0.20 0.411997 0.675156 0.20 0.515152 0.470588
0.21 0.384792 0.753997 0.21 0.478415 0.545117
0.22 0.357452 0.844729 0.22 0.441753 0.631854
0.23 0.329975 0.950271 0.23 0.405284 0.733703
0.24 0.30236 1.07456 0.24 0.369113 0.854599
0.25 0.274613 1.22305 0.25 0.333333 1
0.26 0.24674 1.40352 0.26 0.298027 1.1777
0.27 0.218748 1.62747 0.27 0.263264 1.39923
0.28 0.19065 1.91261 0.28 0.229105 1.6824
0.29 0.162457 2.28781 0.29 0.1956 2.05623
0.30 0.134184 2.80342 0.30 0.162791 2.57143
0.31 0.105844 3.55593 0.31 0.13071 3.32526
0.32 0.0774532 4.75642 0.32 0.0993843 4.53097
0.33 0.0490284 6.97264 0.33 0.0688328 6.76398
0.34 0.020586 12.4335 0.34 0.039069 12.2979
0.35 -0.00785687 47.6492 0.35 0.010101 49
0.36 -0.000611723 28.4373 0.36 0.0180676 28.1739
0.37 0.0249618 11.3299 0.37 0.0454372 11.5042
0.38 0.0479946 7.21929 0.38 0.0720119 7.4433
0.39 0.0688344 5.37268 0.39 0.0977986 5.61255
0.40 0.0877687 4.32401 0.40 0.122807 4.57143
0.41 0.105037 3.64829 0.41 0.147049 3.90023
0.42 0.120189 3.17683 0.42 0.170537 3.43191
0.43 0.131191 2.82935 0.43 0.193288 3.08681
0.44 0.140666 2.56276 0.44 0.215317 2.82216
0.45 0.148611 2.35185 0.45 0.213592 2.6129
0.46 0.147373 2.319 0.46 0.192521 2.44342
0.47 0.129416 2.63132 0.47 0.171729 2.41157
0.48 0.111439 3.0224 0.48 0.151225 2.80633
0.49 0.0934444 3.52619 0.49 0.131017 3.3163
0.50 0.075437 4.19943 0.50 0.111111 4
0.51 0.0574207 5.14465 0.51 0.0915124 4.96374
0.52 0.0393995 6.56799 0.52 0.0722251 6.4228
0.53 0.0213776 8.95424 0.53 0.0532524 8.88924
0.54 0.00335938 13.7783 0.54 0.0345969 13.9522
0.55 -0.014651 28.6696 0.55 0.0162602 30.25
0.56 -0.031137 675.81 0.56 0.00175691 285.091
0.57 -0.0132709 27.3497 0.57 0.019454 26.2016
0.58 0.00339199 14.1987 0.58 0.0368316 14.0753
0.59 0.0189641 9.69635 0.59 0.0538904 9.77809
0.60 0.0335442 7.42269 0.60 0.070632 7.57895
0.61 0.0472193 6.05146 0.61 0.0870581 6.24329
0.62 0.0600667 5.13453 0.62 0.103171 5.34631
0.63 0.0677962 4.47836 0.63 0.114951 4.70261
0.64 0.0601316 4.70305 0.64 0.0993843 4.53097
0.65 0.0458927 5.59728 0.65 0.0840108 5.45161
0.66 0.031658 6.86406 0.66 0.0688328 6.76398
0.67 0.0174299 8.79707 0.67 0.0538518 8.78474
0.68 0.00321067 12.1088 0.68 0.039069 12.2979
0.69 -0.0109975 19.09 0.69 0.0244852 19.9205
0.70 -0.0251922 43.4086 0.70 0.010101 49
0.71 -0.0337704 182.265 0.71 0.00408326 122.951
0.72 -0.0196381 30.1052 0.72 0.0180676 28.1739
0.73 -0.00626722 16.6161 0.73 0.0318521 16.1976
0.74 0.00639948 11.5725 0.74 0.0454372 11.5042
0.75 0.00572428 8.93034 0.75 0.0526316 9
0.76 -0.00695098 11.7147 0.76 0.0394146 12.1857
0.77 -0.0196751 17.1652 0.77 0.0263568 18.4704
0.78 -0.0323884 31.4073 0.78 0.0134587 36.6506
0.79 -0.0450894 164.283 0.79 0.000720519 693.444
0.80 -0.0382215 52.5694 0.80 0.0118577 42.6667
0.81 -0.0257384 22.9833 0.81 0.024276 21.0965
0.82 -0.0138577 14.8379 0.82 0.0365346 14.1857
0.83 -0.00253962 11.0257 0.83 0.0486338 10.7809
0.84 0.00825251 8.81562 0.84 0.0605742 8.75434
0.85 0.0107427 7.92988 0.85 0.0586319 8.02778
0.86 -0.000390679 9.8649 0.86 0.0469686 10.1454
0.87 -0.0115134 12.9547 0.87 0.0354276 13.6133
0.88 -0.0226244 18.6718 0.88 0.0240091 20.3255
0.89 -0.0337226 32.8435 0.89 0.0127134 38.8284
0.90 -0.0448067 127.409 0.90 0.00154083 324
0.91 -0.041298 70.1557 0.91 0.00950872 53.0833
0.92 -0.0302591 27.8746 0.92 0.0204352 24.9676
0.93 -0.0196928 17.5353 0.93 0.0312388 16.5057
0.94 -0.00957118 12.8657 0.94 0.0419197 12.4276
0.95 0.000131469 10.206 0.95 0.0524781 10.0278
0.96 0.00635622 8.48845 0.96 0.0629145 8.4473
0.97 -0.00144548 7.43777 0.97 0.0606968 7.73766
0.98 -0.0111821 8.87894 0.98 0.0504721 9.40646
0.99 -0.0209093 10.9578 0.99 0.0403407 11.8944
1.00 -0.0306262 14.2223 1.00 0.030303 16
1.01 -0.0403321 20.0903 1.01 0.0203592 24.059
1.02 -0.0500263 33.7414 1.02 0.0105093 47.0769
1.03 -0.0597081 101.132 1.03 0.000753509 663.062
1.04 -0.0596038 105.463 1.04 0.00890817 56.6283
1.05 -0.0462299 37.7803 1.05 0.010101 49
1.06 -0.0513588 136.88 1.06 0.00062261 802.571
1.07 -0.048982 86.9585 1.07 0.00876691 57.5327
1.08 -0.0395218 33.3821 1.08 0.0180676 28.1739
1.09 -0.0304105 20.8021 1.09 0.0253886 19.1939
1.10 -0.043802 24.2811 1.10 0.0162602 30.25
1.11 -0.0526871 43.9597 1.11 0.00721164 68.8324
1.12 -0.0615588 215.529 1.12 0.00175691 285.091
1.13 -0.0569554 76.055 1.13 0.0106455 47.4684
1.14 -0.0479322 32.6545 1.14 0.019454 26.2016
1.15 -0.0392272 20.9234 1.15 0.0281827 18.2414
1.16 -0.0308254 15.4645 1.16 0.0368316 14.0753
1.17 -0.0227122 12.3087 1.17 0.0454007 11.513
1.18 -0.0148745 10.2525 1.18 0.0538904 9.77809
1.19 -0.0145535 9.05861 1.19 0.0491506 9.67281
1.20 -0.0224938 10.7785 1.20 0.0407993 11.7551
1.21 -0.0304202 13.2562 1.21 0.0325117 14.8791
1.22 -0.038334 17.1305 1.22 0.0242879 20.0864
1.23 -0.0462346 24.0449 1.23 0.016128 30.502
1.24 -0.0541216 39.8863 1.24 0.008032 61.751
1.25 -0.0619944 113.422 1.25 0 inf
1.26 -0.0625531 139.268 1.26 0.007968 63.251
1.27 -0.0709406 48.1513 1.27 0.00373699 133.298
1.28 -0.0786818 203.021 1.28 0.00410615 122.269
1.29 -0.0754302 93.7098 1.29 0.0118878 42.5601
1.30 -0.0673701 38.4207 1.30 0.0196078 26
1.31 -0.0595638 24.3022 1.31 0.0272665 18.8375
1.32 -0.0544852 18.8412 1.32 0.0197193 24.8559
1.33 -0.0617988 26.6086 1.33 0.012174 40.5711
1.34 -0.0690997 44.8064 1.34 0.00468391 106.249
1.35 -0.0763877 137.366 1.35 0.00275103 182.25
1.36 -0.0759587 132.665 1.36 0.0101308 49.8544
1.37 -0.0683205 45.1697 1.37 0.0174554 29.1444
1.38 -0.0609118 27.3769 1.38 0.0244852 20.7225
1.39 -0.0514507 21.7487 1.39 0.0172681 28.4551
1.40 -0.0583585 31.9437 1.40 0.010101 49
1.41 -0.0652522 59.3922 1.41 0.00298388 167.067
1.42 -0.0721315 388.713 1.42 0.00408326 122.951
1.43 -0.0673964 87.0122 1.43 0.0111004 45.5434
1.44 -0.0602734 39.4289 1.44 0.0122422 40.3424
1.45 -0.069006 42.042 1.45 0.00532229 93.4444
1.46 -0.0756775 101.412 1.46 0.00155053 322.97
1.47 -0.0784103 258.058 1.47 0.0083763 60.1922
1.48 -0.0713494 57.3881 1.48 0.015155 33.4924
1.49 -0.0644864 32.4751 1.49 0.0203857 24.0271
1.50 -0.0701646 22.737 1.50 0.0136986 36
1.51 -0.0814826 29.8464 1.51 0.00705483 70.3735
1.52 -0.0878851 49.8485 1.52 0.00045426 1100.19
1.53 -0.0942751 147.237 1.53 0.00610306 82.4261
1.54 -0.0942002 158.601 1.54 0.0126172 40.1286
1.55 -0.0873586 51.9944 1.55 0.019088 26.6944
1.56 -0.080702 31.2557 1.56 0.0134587 36.6506
1.57 -0.0805639 30.2475 1.57 0.00706963 70.2251
1.58 -0.0866853 49.6909 1.58 0.000720519 693.444
1.59 -0.0927941 136.048 1.59 0.00558859 89.968
1.60 -0.0935402 189.96 1.60 0.000488043 1024
1.61 -0.0830155 374.25 1.61 0.00574244 87.5709
1.62 -0.0792154 102.46 1.62 0.0119339 42.3974
1.63 -0.0729024 45.3742 1.63 0.0180864 28.1451
1.64 -0.0667516 29.2674 1.64 0.0223369 21.8845
1.65 -0.0639992 21.6692 1.65 0.0162602 30.25
1.66 -0.0773535 25.4127 1.66 0.0102189 48.4288
1.67 -0.0830779 36.9472 1.67 0.00421323 118.174
1.68 -0.0887893 66.9955 1.68 0.00175691 285.091
1.69 -0.0944874 341.255 1.69 0.00769149 65.5069
1.70 -0.0911996 112.05 1.70 0.0135905 37.2903
1.71 -0.0851178 48.448 1.71 0.019454 26.2016
1.72 -0.0791871 31.0366 1.72 0.025282 20.2769
1.73 -0.0734027 22.9018 1.73 0.0215924 22.6563
1.74 -0.0731194 20.2571 1.74 0.0158307 31.0842
1.75 -0.0742857 26.6116 1.75 0.010101 49
1.76 -0.0797421 38.5763 1.76 0.0044033 113.051
1.77 -0.0851019 69.4499 1.77 0.0012624 396.57
1.78 -0.0904476 332.869 1.78 0.00689611 73.0046
1.79 -0.113604 1186.67 1.79 0.00711176 69.8061
1.80 -0.10849 96.6208 1.80 0.00154083 324
1.81 -0.0924736 90.2989 1.81 0.00399933 125.521
1.82 -0.0976454 18252.4 1.82 1.50946e-05 33124
1.83 -0.09193 90.3973 1.83 0.00546432 92.0027
1.84 -0.111155 286.252 1.84 0.0109135 46.3146
1.85 -0.108878 134.851 1.85 0.0163326 31.1136
1.86 -0.103218 54.9236 1.86 0.0217215 23.5187
1.87 -0.0976899 34.6226 1.87 0.0179868 27.2982
1.88 -0.0922899 25.3521 1.88 0.0126547 39.011
1.89 -0.0932993 24.8146 1.89 0.00735018 67.5255
1.90 -0.0982436 33.925 1.90 0.00207326 240.667
1.91 -0.103175 53.284 1.91 0.00317609 157.926
1.92 -0.108094 122.413 1.92 0.00839784 60.0391
1.93 -0.110691 431.123 1.93 0.011622 42.5217
1.94 -0.105269 78.7405 1.94 0.00645451 76.9652
1.95 -0.0999686 43.5281 1.95 0.0013132 380.25
1.96 -0.0963292 74.5286 1.96 0.00380188 132.014
1.97 -0.101077 321.461 1.97 0.00889074 56.7383
1.98 -0.0988622 141.003 1.98 0.0139534 36.3336
1.99 -0.0937105 58.1659 1.99 0.0127639 38.6729
2.00 -0.0886716 36.7768 2.00 0.00775194 64
2.01 -0.0982352 32.1011 2.01 0.00276454 180.362
2.02 -0.102833 47.6032 2.02 0.00219823 227.955
2.03 -0.107418 91.2252 2.03 0.0071364 70.5634
2.04 -0.11199 985.137 2.04 0.0105093 47.0769
2.05 -0.130333 7207.76 2.05 0.00561964 88.4737
2.06 -0.12514 100.658 2.06 0.000753509 663.062
2.07 -0.120059 50.9274 2.07 0.00408909 122.777
2.08 -0.122134 64.2926 2.08 0.00890817 56.6283
2.09 -0.126601 171.842 2.09 0.0137037 36.9865
2.10 -0.127266 261.596 2.10 0.010101 49
2.11 -0.12226 74.7763 2.11 0.0053507 92.9457
2.12 -0.117361 43.7954 2.12 0.00062261 802.571
2.13 -0.103105 61.5856 2.13 0.00281337 177.223
2.14 -0.10739 148.783 2.14 0.00187047 267.813
2.15 -0.109047 369.443 2.15 0.000270343 1849
2.16 -0.123466 96.2975 2.16 0.00437001 114.916
2.17 -0.127724 975.021 2.17 0.00898874 56.1251
2.18 -0.114919 1238.34 2.18 0.0135859 37.303
2.19 -0.110208 99.6858 2.19 0.0181614 28.031
2.20 -0.105593 52.1608 2.20 0.0162602 30.25
2.21 -0.101072 35.4252 2.21 0.0117259 42.1406
2.22 -0.0966427 26.8793 2.22 0.00721164 68.8324
2.23 -0.110825 25.8321 2.23 0.00271736 183.502
2.24 -0.114873 33.8867 2.24 0.00175691 285.091
2.25 -0.118907 49.0434 2.25 0.00613497 81
2.26 -0.122929 88.1017 2.26 0.00170045 293.54
2.27 -0.126938 418.34 2.27 0.00271456 184.692
2.28 -0.124667 154.056 2.28 0.00711006 70.8229
2.29 -0.120176 65.3806 2.29 0.00647936 76.6681
2.30 -0.14176 89.8141 2.30 0.00212214 235.111
2.31 -0.145717 429.548 2.31 0.00221625 226.106
2.32 -0.143399 156.197 2.32 0.00653583 77.0014
2.33 -0.117662 135.647 2.33 0.0108366 46.64
2.34 -0.120252 763.516 2.34 0.00787273 63.0104
2.35 -0.144239 299.435 2.35 0.00360848 138.062
2.36 -0.142987 190.448 2.36 0.000637795 784.451
2.37 -0.138574 72.6288 2.37 0.000720519 693.444
2.38 -0.122831 65.2571 2.38 0.00349 143.766
2.39 -0.126565 147.368 2.39 0.00768274 65.5809
2.40 -0.128689 594.718 2.40 0.0118577 42.6667
2.41 -0.140383 105.264 2.41 0.0160149 31.7209
2.42 -0.144091 916.819 2.42 0.0172919 28.4153
2.43 -0.140829 137.945 2.43 0.0131691 37.4676
2.44 -0.1366 64.4295 2.44 0.00906284 54.6703
2.45 -0.132452 42.1502 2.45 0.00497306 100.042
2.46 -0.128383 31.3858 2.46 0.000899778 555.193
2.47 -0.128687 28.172 2.47 0.00197123 253.149
2.48 -0.132243 36.795 2.48 0.00206918 242.142
2.49 -0.135786 52.8388 2.49 0.004008 124.251
2.50 -0.139317 93.1174 2.50 0 inf
2.51 -0.142834 381.989 2.51 0.000983144 508.073
2.52 -0.127474 308.566 2.52 0.002993 167.557
2.53 -0.125359 88.9334 2.53 0.00695329 72.4084
2.54 -0.131838 290.697 2.54 0.00373699 133.298
2.55 -0.131046 220.784 2.55 0.000192271 2601
2.56 -0.127121 80.4096 2.56 0.00410615 122.269
2.57 -0.159862 134.867 2.57 0.00151929 328.602
2.58 -0.162828 2094.49 2.58 0.00236421 211.987
2.59 -0.158774 120.357 2.59 0.00623261 80.7232
2.60 -0.156554 77.0598 2.60 0.00386812 128.762
2.61 -0.159911 194.151 2.61 2.93587e-05 17030.3
2.62 -0.160777 382.263 2.62 0.00379472 132.262
2.63 -0.143712 556.943 2.63 0.00760412 66.2538
2.64 -0.139871 105.485 2.64 0.00662053 75.0226
2.65 -0.136099 58.4573 2.65 0.0028399 175.562
2.66 -0.155213 73.6356 2.66 0.000926574 540.122
2.67 -0.158455 168.868 2.67 0.00467889 107.363
2.68 -0.160111 595.321 2.68 0.00468391 106.249
2.69 -0.15628 108.404 2.69 0.000959541 520.583
2.70 -0.136636 146.983 2.70 0.00154083 324
2.71 -0.139109 1383.67 2.71 0.00215603 232.408
2.72 -0.135443 122.047 2.72 0.00583921 86.1281
2.73 -0.131842 64.0629 2.73 0.00950872 53.0833
2.74 -0.153444 62.1953 2.74 0.00775809 63.9489
2.75 -0.156539 115.937 2.75 0.00411523 121
2.76 -0.159622 815.446 2.76 0.000485481 1029.41
2.77 -0.144354 181.435 2.77 0.00313115 160.186
2.78 -0.146571 78.0744 2.78 0.00541153 91.8954
2.79 -0.145558 49.8701 2.79 0.00182091 274.088
2.80 -0.143262 36.7091 2.80 0.00175691 285.091
2.81 -0.16727 34.217 2.81 0.00532193 94.451
2.82 -0.170274 45.6516 2.82 0.00298388 167.067
2.83 -0.173266 68.323 2.83 0.000555941 899.876
2.84 -0.176245 134.793 2.84 0.0036688 135.785
2.85 -0.179212 3972.43 2.85 0.00015387 3249
2.86 -0.158226 206.992 2.86 0.00334875 149.81
2.87 -0.159065 438.346 2.87 0.00683906 73.6095
2.88 -0.177199 328.658 2.88 0.0103171 48.9634
2.89 -0.147851 319534 2.89 0.00877635 56.4713
2.90 -0.144461 142.263 2.90 0.00532229 93.4444
2.91 -0.149949 251.844 2.91 0.00188 265.458
2.92 -0.150073 330.799 2.92 0.00155053 322.97
2.93 -0.174439 140.189 2.93 0.00130632 383.254
2.94 -0.177256 5628.44 2.94 0.00471344 106.58
2.95 -0.173968 148.572 2.95 0.00810889 62.1607
2.96 -0.170578 73.5704 2.96 0.0114927 44.006
2.97 -0.155807 67.5809 2.97 0.0135097 36.5103
2.98 -0.158528 126.554 2.98 0.0101489 48.7666
2.99 -0.161236 950.087 2.99 0.00679902 73.04
3.00 -0.158869 173.881 3.00 0.00346021 144
3.01 -0.174397 201.103 3.01 0.000132431 3775.04
3.02 -0.175484 555.791 3.02 0.000252118 1982.7
3.03 -0.172184 117.283 3.03 0.00305366 164.238
3.04 -0.168941 65.75 3.04 0.00045426 1100.19
3.05 -0.165752 45.7708 3.05 0.000537201 930.25
3.06 -0.151633 59.0551 3.06 0.00273612 183.241
3.07 -0.154212 97.8165 3.07 0.0059987 83.8514
3.08 -0.156776 281.166 3.08 0.00399498 124.657
3.09 -0.156691 326.066 3.09 0.000753509 663.063
3.10 -0.172399 104.969 3.10 0.00247751 202.316
3.11 -0.174924 341.895 3.11 0.00569806 88.2491
3.12 -0.184188 275.256 3.12 0.00399552 124.64
3.13 -0.194125 368.802 3.13 0.000795537 628.006
3.14 -0.163107 271.339 3.14 0.00239425 209.333
3.15 -0.192895 218.419 3.15 0.00389007 128.032
3.16 -0.193732 525.575 3.16 0.000720519 693.444
3.17 -0.190572 119.864 3.17 0.00243904 205.499
3.18 -0.187464 67.8317 3.18 0.00062261 802.571
3.19 -0.189042 83.7497 3.19 0.0025171 199.141
3.20 -0.191498 181.421 3.20 0.000488043 1024
3.21 -0.193178 1141.23 3.21 0.00263208 190.464
3.22 -0.174366 151.416 3.22 0.00574244 87.5709
3.23 -0.176737 4050.19 3.23 0.00617278 80.5008
3.24 -0.173958 164.71 3.24 0.00308166 161.75
3.25 -0.171045 80.9551 3.25 6.81591e-17 7.33578e+15
3.26 -0.164397 159.427 3.26 0.000122338 4087.54
3.27 -0.166698 82594.1 3.27 0.00318512 157.48
3.28 -0.192574 17823.3 3.28 0.00250801 198.861
3.29 -0.169121 437.043 3.29 0.000536129 933.112
3.30 -0.168139 254.507 3.30 0.00357102 140.516
3.31 -0.1653 98.9234 3.31 0.00659666 76.296
3.32 -0.162507 61.5339 3.32 0.0046326 107.431
3.33 -0.171505 47.8827 3.33 0.00162511 307.172
3.34 -0.173745 68.1182 3.34 0.00137339 364.562
3.35 -0.175973 117.463 3.35 0.00122372 408.091
3.36 -0.178187 419.66 3.36 0.00101318 492.996
3.37 -0.192026 15455.2 3.37 0.00195859 255.786
3.38 -0.189227 166.597 3.38 0.00492152 102.095
3.39 -0.207906 102.189 3.39 0.00305362 163.24
3.40 -0.210124 268.37 3.40 0.00010812 4624
3.41 -0.210381 435.18 3.41 0.00282873 177.258
3.42 -0.207516 120.674 3.42 0.00575694 87.3518
3.43 -0.209666 329.435 3.43 0.00867649 58.127
3.44 -0.209362 340.468 3.44 0.00957897 51.6977
3.45 -0.206545 112.674 3.45 0.0066764 74.3906
3.46 -0.175242 205.423 3.46 0.00378213 131.701
3.47 -0.176455 935.45 3.47 0.000896139 557.449
3.48 -0.19188 994.785 3.48 0.000602425 829.479
3.49 -0.207795 239.654 3.49 0.00226701 221.054
3.50 -0.18013 123.451 3.50 0.00254453 196
3.51 -0.18216 450.816 3.51 0.000308534 1621.07
3.52 -0.181288 275.437 3.52 0.00315348 159.055
3.53 -0.178687 105.862 3.53 0.00156645 318.693
3.54 -0.206889 186.902 3.54 0.0012624 396.57
3.55 -0.208543 2194.35 3.55 0.000891884 560.111
3.56 -0.205866 160.534 3.56 0.00192105 260.774
3.57 -0.203232 83.5398 3.57 0.00264503 188.534
3.58 -0.189251 73.9178 3.58 0.000152172 3286.26
3.59 -0.191204 128.947 3.59 0.00294157 170.478
3.60 -0.193143 496.594 3.60 0.00154083 324
3.61 -0.192162 270.571 3.61 0.00123309 405.984
3.62 -0.205485 131.256 3.62 0.00399933 125.521
3.63 -0.207412 519.395 3.63 0.00276612 180.259
3.64 -0.20636 267.611 3.64 1.50946e-05 33124
3.65 -0.184388 262.821 3.65 0.00272838 183.759
3.66 -0.18483 543.677 3.66 0.00546432 92.0027
3.67 -0.186898 199.471 3.67 0.00576144 86.2838
3.68 -0.188269 1651.98 3.68 0.00304041 163.952
3.69 -0.22704 1085.95 3.69 0.000326712 1529.9
3.70 -0.225201 215.154 3.70 0.00237964 210.615
3.71 -0.225106 210.185 3.71 0.00175511 284.382
3.72 -0.226328 1258.94 3.72 0.000936678 534.301
3.73 -0.20717 379.566 3.73 0.00362123 138.575
3.74 -0.195873 375.804 3.74 0.00267022 186.75
3.75 -0.195481 350.663 3.75 1.0239e-16 4.88329e+15
3.76 -0.225188 571.625 3.76 0.000445819 1122.03
3.77 -0.22407 268.389 3.77 0.00310185 161.694
3.78 -0.221619 109.024 3.78 0.000842631 592.88
3.79 -0.219207 68.5409 3.79 0.00179938 278.374
3.80 -0.220394 73.0727 3.80 0.00207326 240.667
3.81 -0.222143 121.521 3.81 0.000554864 901.621
3.82 -0.22388 356.942 3.82 0.00102556 488.04
3.83 -0.223614 384.978 3.83 0.00149861 334.144
3.84 -0.206851 147.566 3.84 0.00410615 122.269
3.85 -0.208527 720.579 3.85 0.00670685 75.0506
3.86 -0.195433 1100.57 3.86 0.00543687 91.4647
3.87 -0.193176 159.898 3.87 0.00284959 174.964
3.88 -0.197679 88.0437 3.88 0.000268952 1858.57
3.89 -0.199372 166.412 3.89 0.000234656 2131.28
3.90 -0.20098 1462.47 3.90 0.0013132 380.25
3.91 -0.222644 320.754 3.91 0.00079737 626.561
3.92 -0.220358 119.241 3.92 0.00175691 285.091
3.93 -0.218108 73.3771 3.93 0.00430466 116.653
3.94 -0.215894 53.0689 3.94 0.00325536 153.093
3.95 -0.237789 58.6763 3.95 0.000720519 693.444
3.96 -0.239406 84.9347 3.96 0.00180793 277.06
3.97 -0.24101 153.108 3.97 0.00432997 115.974
3.98 -0.242601 760.334 3.98 0.00684561 73.5395
3.99 -0.210252 494.517 3.99 0.00445242 111.798
4.00 -0.223628 3507.76 4.00 0.00194932 256
4.01 -0.241892 855.887 4.01 0.00054756 913.642
4.02 -0.239647 158.32 4.02 0.00276454 180.362
4.03 -0.238564 99.3043 4.03 0.000280078 1784.71
4.04 -0.240092 203.459 4.04 0.000278849 1793.58
4.05 -0.24145 4659.39 4.05 0.00275103 182.25
4.06 -0.204916 218.878 4.06 0.00238757 208.918
4.07 -0.206923 937.982 4.07 7.24476e-05 6902.04
4.08 -0.20558 248.144 4.08 0.00252643 198.408
4.09 -0.239631 109.863 4.09 0.00251635 198.2
4.10 -0.239465 252.766 4.10 7.4355e-05 6724
4.11 -0.224189 3021.04 4.11 0.0023617 212.212
4.12 -0.222332 212.188 4.12 0.000753509 663.062
4.13 -0.213983 430.347 4.13 0.00167073 299.77
4.14 -0.213522 369.481 4.14 0.000426096 1173.95
4.15 -0.211508 129.66 4.15 0.00260605 191.361
4.16 -0.236739 90.448 4.16 0.000199318 2508.06
4.17 -0.238131 165.446 4.17 0.00220164 227.603
4.18 -0.239511 946.612 4.18 0.00257172 193.922
4.19 -0.238178 255.908 4.19 0.00018224 2743.14
4.20 -0.236145 113.019 4.20 0.00220155 227.613
4.21 -0.22864 74.4278 4.21 0.00457964 109.679
4.22 -0.223602 118.112 4.22 0.0053507 92.9457
4.23 -0.224911 284.038 4.23 0.00298388 167.067
4.24 -0.225275 713.304 4.24 0.00062261 802.571
4.25 -0.21394 314.617 4.25 0 inf
4.26 -0.214078 579.236 4.26 0.00062306 802.991
4.27 -0.23913 962.958 4.27 0.000468713 1066.25
4.28 -0.258189 2159 4.28 0.000161066 3104.81
4.29 -0.218671 277.106 4.29 0.00249478 200.918
4.30 -0.240842 796.952 4.30 0.000270343 1849
4.31 -0.2564 286.399 4.31 0.00131448 379.879
4.32 -0.254433 120.446 4.32 0.00100302 498.995
4.33 -0.25553 170.45 4.33 0.00331515 151.323
4.34 -0.256779 950.659 4.34 0.00562191 89.4378
4.35 -0.255527 267.317 4.35 0.00368567 135.161
4.36 -0.249523 119.874 4.36 0.00138947 359.35
4.37 -0.238769 282.194 4.37 0.000735181 679.605
4.38 -0.228291 1276.53 4.38 0.00155053 322.97
4.39 -0.255313 294.911 4.39 0.00383102 131.014
4.40 -0.255617 735.655 4.40 0.00520265 95.6049
4.41 -0.253733 164.258 4.41 0.00293254 170.001
4.42 -0.25188 92.6339 4.42 0.000667538 748.521
4.43 -0.221039 88.8466 4.43 2.54778e-06 196249
4.44 -0.222142 153.6 4.44 0.00225224 222.501
4.45 -0.223232 559.671 4.45 0.00025243 1980.25
4.46 -0.222553 342.97 4.46 0.00199224 251.474
4.47 -0.254886 813.565 4.47 0.000477728 1046.12
4.48 -0.224904 349.854 4.48 0.00175691 285.091
4.49 -0.239947 283.952 4.49 0.00376551 132.284
4.50 -0.240322 876.221 4.50 0.00154083 324
4.51 -0.238575 172.904 4.51 0.000678923 736.96
4.52 -0.23124 156.72 4.52 0.00170045 293.54
4.53 -0.23227 576.53 4.53 0.000509496 981.861
4.54 -0.231585 345.863 4.54 0.00271456 184.692
4.55 -0.254609 824.727 4.55 0.00264964 188.205
4.56 -0.253597 295.456 4.56 0.00045426 1100.19
4.57 -0.272225 191.969 4.57 0.00173632 288.465
4.58 -0.273275 1591.29 4.58 0.0020481 243.628
4.59 -0.271894 254.299 4.59 0.00013292 3762.16
4.60 -0.272542 577.699 4.60 0.000827717 604.571
4.61 -0.271848 355.216 4.61 4.94093e-05 10120
4.62 -0.241753 181.729 4.62 0.00221625 226.106
4.63 -0.242707 1051.75 4.63 0.00436813 114.697
4.64 -0.272102 2014.97 4.64 0.00221066 225.677
4.65 -0.254678 845.939 4.65 5.78068e-05 8649
4.66 -0.233382 635.782 4.66 0.00209042 239.687
4.67 -0.232657 340.158 4.67 8.25283e-05 6058.03
4.68 -0.270141 169.608 4.68 0.00205651 243.631
4.69 -0.271089 710.552 4.69 0.00150708 331.267
4.70 -0.237794 797.804 4.70 0.000622841 803.273
4.71 -0.236907 310.235 4.71 0.0014831 336.633
4.72 -0.235359 130.188 4.72 0.000637795 784.451
4.73 -0.24538 82.5073 4.73 0.00275419 182.041
4.74 -0.268857 113.931 4.74 0.000720519 693.444
4.75 -0.269753 230.896 4.75 0.00138313 361
4.76 -0.270581 10345.8 4.76 0.000719923 695.018
4.77 -0.255231 755.176 4.77 0.00130801 381.76
4.78 -0.246164 3612.11 4.78 0.000786231 636.446
4.79 -0.24479 242.169 4.79 0.00257354 193.785
4.80 -0.243294 117.41 4.80 0.000488043 1024
4.81 -0.255331 77.5993 4.81 0.000239942 2084.33
4.82 -0.268389 109.818 4.82 0.00172092 290.042
4.83 -0.269213 211.751 4.83 0.000351619 1422.49
4.84 -0.270025 2799.88 4.84 0.00241987 207.123
4.85 -0.26869 250.614 4.85 0.000849527 588.062
4.86 -0.242203 403.79 4.86 0.0012102 413.653
4.87 -0.241998 533.385 4.87 0.00326569 153.607
4.88 -0.244347 456.842 4.88 0.00531694 94.5391
4.89 -0.287956 5880.66 4.89 0.00443199 112.316
4.90 -0.256711 510.905 4.90 0.00238911 208.783
4.91 -0.287511 2604.46 4.91 0.000350382 1426.51
4.92 -0.286208 256.368 4.92 0.000899778 555.193
4.93 -0.269562 385.609 4.93 0.000156323 3198.01
4.94 -0.250554 849.886 4.94 0.00187002 267.877
4.95 -0.286385 637.921 4.95 5.10178e-05 9801
4.96 -0.28492 171.872 4.96 0.000475353 1051.35
4.97 -0.28348 99.4839 4.97 0.00153875 325.44
4.98 -0.285055 149.061 4.98 0.000243888 2049.62
4.99 -0.285766 406.422 4.99 0.00176213 284.248
5.00 -0.285571 564.746 5.00 0 inf


==> figures/data/O0/cavity/run_0016/ratio.txt <==
freq ratio
0.01 0.961697
0.02 0.928945
0.03 0.900963
0.04 0.87712
0.05 0.856896
0.06 0.839857
0.07 0.825641
0.08 0.813942
0.09 0.804501
0.1 0.797093
0.11 0.791522
0.12 0.787622
0.13 0.785239
0.14 0.784245
0.15 0.784522
0.16 0.785962
0.17 0.788473
0.18 0.791967
0.19 0.796398
0.2 0.799758
0.21 0.804306
0.22 0.809167
0.23 0.814182
0.24 0.819153
0.25 0.82384
0.26 0.827912
0.27 0.830907
0.28 0.832151
0.29 0.830557
0.3 0.824272
0.31 0.809762
0.32 0.77933
0.33 0.712283
0.34 0.526914
0.35 -0.777831
0.36 -0.0338575
0.37 0.549369
0.38 0.666482
0.39 0.703838
0.4 0.714688
0.41 0.714299
0.42 0.704768
0.43 0.678733
0.44 0.653297
0.45 0.69577
0.46 0.765491
0.47 0.753606
0.48 0.736909
0.49 0.713223
0.5 0.678934
0.51 0.627464
0.52 0.54551
0.53 0.401439
0.54 0.0971006
0.55 -0.901034
0.56 -1
0.57 -0.682168
0.58 0.0920946
0.59 0.351901
0.6 0.474915
0.61 0.542388
0.62 0.582205
0.63 0.589783
0.64 0.605041
0.65 0.546271
0.66 0.459926
0.67 0.323664
0.68 0.0821795
0.69 -0.449149
0.7 -1
0.71 -1
0.72 -1
0.73 -0.19676
0.74 0.140842
0.75 0.108761
0.76 -0.176355
0.77 -0.74649
0.78 -1
0.79 -1
0.8 -1
0.81 -1
0.82 -0.379303
0.83 -0.0522192
0.84 0.136238
0.85 0.183223
0.86 -0.00831788
0.87 -0.324984
0.88 -0.942326
0.89 -1
0.9 -1
0.91 -1
0.92 -1
0.93 -0.630396
0.94 -0.228322
0.95 0.00250522
0.96 0.101029
0.97 -0.0238148
0.98 -0.22155
0.99 -0.518318
1 -1
1.01 -1
1.02 -1
1.03 -1
1.04 -1
1.05 -1
1.06 -1
1.07 -1
1.08 -1
1.09 -1
1.1 -1
1.11 -1
1.12 -1
1.13 -1
1.14 -1
1.15 -1
1.16 -0.836928
1.17 -0.500261
1.18 -0.276014
1.19 -0.2961
1.2 -0.551328
1.21 -0.935669
1.22 -1
1.23 -1
1.24 -1
1.25 -1
1.26 -1
1.27 -1
1.28 -1
1.29 -1
1.3 -1
1.31 -1
1.32 -1
1.33 -1
1.34 -1
1.35 -1
1.36 -1
1.37 -1
1.38 -1
1.39 -1
1.4 -1
1.41 -1
1.42 -1
1.43 -1
1.44 -1
1.45 -1
1.46 -1
1.47 -1
1.48 -1
1.49 -1
1.5 -1
1.51 -1
1.52 -1
1.53 -1
1.54 -1
1.55 -1
1.56 -1
1.57 -1
1.58 -1
1.59 -1
1.6 -1
1.61 -1
1.62 -1
1.63 -1
1.64 -1
1.65 -1
1.66 -1
1.67 -1
1.68 -1
1.69 -1
1.7 -1
1.71 -1
1.72 -1
1.73 -1
1.74 -1
1.75 -1
1.76 -1
1.77 -1
1.78 -1
1.79 -1
1.8 -1
1.81 -1
1.82 -1
1.83 -1
1.84 -1
1.85 -1
1.86 -1
1.87 -1
1.88 -1
1.89 -1
1.9 -1
1.91 -1
1.92 -1
1.93 -1
1.94 -1
1.95 -1
1.96 -1
1.97 -1
1.98 -1
1.99 -1
2 -1
2.01 -1
2.02 -1
2.03 -1
2.04 -1
2.05 -1
2.06 -1
2.07 -1
2.08 -1
2.09 -1
2.1 -1
2.11 -1
2.12 -1
2.13 -1
2.14 -1
2.15 -1
2.16 -1
2.17 -1
2.18 -1
2.19 -1
2.2 -1
2.21 -1
2.22 -1
2.23 -1
2.24 -1
2.25 -1
2.26 -1
2.27 -1
2.28 -1
2.29 -1
2.3 -1
2.31 -1
2.32 -1
2.33 -1
2.34 -1
2.35 -1
2.36 -1
2.37 -1
2.38 -1
2.39 -1
2.4 -1
2.41 -1
2.42 -1
2.43 -1
2.44 -1
2.45 -1
2.46 -1
2.47 -1
2.48 -1
2.49 -1
2.5 -1
2.51 -1
2.52 -1
2.53 -1
2.54 -1
2.55 -1
2.56 -1
2.57 -1
2.58 -1
2.59 -1
2.6 -1
2.61 -1
2.62 -1
2.63 -1
2.64 -1
2.65 -1
2.66 -1
2.67 -1
2.68 -1
2.69 -1
2.7 -1
2.71 -1
2.72 -1
2.73 -1
2.74 -1
2.75 -1
2.76 -1
2.77 -1
2.78 -1
2.79 -1
2.8 -1
2.81 -1
2.82 -1
2.83 -1
2.84 -1
2.85 -1
2.86 -1
2.87 -1
2.88 -1
2.89 -1
2.9 -1
2.91 -1
2.92 -1
2.93 -1
2.94 -1
2.95 -1
2.96 -1
2.97 -1
2.98 -1
2.99 -1
3 -1
3.01 -1
3.02 -1
3.03 -1
3.04 -1
3.05 -1
3.06 -1
3.07 -1
3.08 -1
3.09 -1
3.1 -1
3.11 -1
3.12 -1
3.13 -1
3.14 -1
3.15 -1
3.16 -1
3.17 -1
3.18 -1
3.19 -1
3.2 -1
3.21 -1
3.22 -1
3.23 -1
3.24 -1
3.25 -1
3.26 -1
3.27 -1
3.28 -1
3.29 -1
3.3 -1
3.31 -1
3.32 -1
3.33 -1
3.34 -1
3.35 -1
3.36 -1
3.37 -1
3.38 -1
3.39 -1
3.4 -1
3.41 -1
3.42 -1
3.43 -1
3.44 -1
3.45 -1
3.46 -1
3.47 -1
3.48 -1
3.49 -1
3.5 -1
3.51 -1
3.52 -1
3.53 -1
3.54 -1
3.55 -1
3.56 -1
3.57 -1
3.58 -1
3.59 -1
3.6 -1
3.61 -1
3.62 -1
3.63 -1
3.64 -1
3.65 -1
3.66 -1
3.67 -1
3.68 -1
3.69 -1
3.7 -1
3.71 -1
3.72 -1
3.73 -1
3.74 -1
3.75 -1
3.76 -1
3.77 -1
3.78 -1
3.79 -1
3.8 -1
3.81 -1
3.82 -1
3.83 -1
3.84 -1
3.85 -1
3.86 -1
3.87 -1
3.88 -1
3.89 -1
3.9 -1
3.91 -1
3.92 -1
3.93 -1
3.94 -1
3.95 -1
3.96 -1
3.97 -1
3.98 -1
3.99 -1
4 -1
4.01 -1
4.02 -1
4.03 -1
4.04 -1
4.05 -1
4.06 -1
4.07 -1
4.08 -1
4.09 -1
4.1 -1
4.11 -1
4.12 -1
4.13 -1
4.14 -1
4.15 -1
4.16 -1
4.17 -1
4.18 -1
4.19 -1
4.2 -1
4.21 -1
4.22 -1
4.23 -1
4.24 -1
4.25 -1
4.26 -1
4.27 -1
4.28 -1
4.29 -1
4.3 -1
4.31 -1
4.32 -1
4.33 -1
4.34 -1
4.35 -1
4.36 -1
4.37 -1
4.38 -1
4.39 -1
4.4 -1
4.41 -1
4.42 -1
4.43 -1
4.44 -1
4.45 -1
4.46 -1
4.47 -1
4.48 -1
4.49 -1
4.5 -1
4.51 -1
4.52 -1
4.53 -1
4.54 -1
4.55 -1
4.56 -1
4.57 -1
4.58 -1
4.59 -1
4.6 -1
4.61 -1
4.62 -1
4.63 -1
4.64 -1
4.65 -1
4.66 -1
4.67 -1
4.68 -1
4.69 -1
4.7 -1
4.71 -1
4.72 -1
4.73 -1
4.74 -1
4.75 -1
4.76 -1
4.77 -1
4.78 -1
4.79 -1
4.8 -1
4.81 -1
4.82 -1
4.83 -1
4.84 -1
4.85 -1
4.86 -1
4.87 -1
4.88 -1
4.89 -1
4.9 -1
4.91 -1
4.92 -1
4.93 -1
4.94 -1
4.95 -1
4.96 -1
4.97 -1
4.98 -1
4.99 -1
5 -1
5 -1


==> figures/data/O0/cavity/run_0032/data.txt <==
freq gamma theta
0.01 0.960821 0.020021
0.02 0.924298 0.0401865
0.03 0.88994 0.0606431
0.04 0.857347 0.0815417
0.05 0.826192 0.10304
0.06 0.796203 0.125305
0.07 0.767154 0.148517
0.08 0.738856 0.172869
0.09 0.711152 0.198577
0.10 0.683906 0.225881
0.11 0.657007 0.25505
0.12 0.63036 0.286394
0.13 0.603887 0.320267
0.14 0.577522 0.357086
0.15 0.551209 0.397339
0.16 0.524905 0.441612
0.17 0.498573 0.490609
0.18 0.472185 0.545193
0.19 0.445719 0.606431
0.20 0.418697 0.675662
0.21 0.391708 0.754594
0.22 0.364583 0.845438
0.23 0.337311 0.951122
0.24 0.309891 1.07559
0.25 0.282327 1.22432
0.26 0.254626 1.40511
0.27 0.226796 1.6295
0.28 0.198847 1.91527
0.29 0.170791 2.29143
0.30 0.142641 2.8086
0.31 0.114413 3.56386
0.32 0.0861206 4.76992
0.33 0.0577806 7.00027
0.34 0.0294094 12.5172
0.35 0.00102355 48.8395
0.36 0.00858975 28.0496
0.37 0.0338744 11.2709
0.38 0.0566517 7.19651
0.39 0.0772653 5.3607
0.40 0.095999 4.31664
0.41 0.113089 3.64332
0.42 0.128381 3.17326
0.43 0.14099 2.82667
0.44 0.152275 2.56067
0.45 0.162295 2.35019
0.46 0.161971 2.33007
0.47 0.14412 2.64516
0.48 0.126239 3.04014
0.49 0.10833 3.54965
0.50 0.0903975 4.23176
0.51 0.0724458 5.19184
0.52 0.0544786 6.64282
0.53 0.0365001 9.08978
0.54 0.0185145 14.0922
0.55 0.000525945 30.0205
0.56 -0.0144175 332.957
0.57 0.00311747 26.2864
0.58 0.0194796 13.915
0.59 0.0347789 9.56709
0.60 0.0491117 7.34892
0.61 0.0625634 6.00378
0.62 0.0752094 5.10119
0.63 0.0847105 4.45373
0.64 0.0774532 4.75642
0.65 0.0632441 5.67114
0.66 0.0490284 6.97264
0.67 0.0348083 8.97167
0.68 0.020586 12.4335
0.69 0.00636356 19.8884
0.70 -0.00785687 47.6492
0.71 -0.0144807 133.598
0.72 -0.000611723 28.4373
0.73 0.0125172 16.1078
0.74 0.0249618 11.3299
0.75 0.0282065 9.14047
0.76 0.0154653 12.2457
0.77 0.00272366 18.3052
0.78 -0.010017 35.3562
0.79 -0.0227552 384.417
0.80 -0.0126228 44.5649
0.81 -0.000459379 21.3407
0.82 0.011126 14.1487
0.83 0.022172 10.648
0.84 0.0327138 8.57718
0.85 0.0336269 8.18542
0.86 0.0224597 10.2556
0.87 0.0112929 13.6234
0.88 0.000127553 20.0642
0.89 -0.0110353 37.3114
0.90 -0.0221947 234.063
0.91 -0.0152706 56.2999
0.92 -0.00448016 25.4351
0.93 0.00585654 16.5556
0.94 0.0157664 12.3403
0.95 0.0252744 9.87874
0.96 0.0311061 8.26512
0.97 0.0281858 7.84056
0.98 0.0184028 9.44772
0.99 0.00862013 11.8232
1.00 -0.0011615 15.6906
1.01 -0.0109415 23.0981
1.02 -0.0207192 43.0068
1.03 -0.0304939 277.914
1.04 -0.0242141 63.7837
1.05 -0.0165939 45.7872
1.06 -0.0260694 362.962
1.07 -0.0192719 62.6041
1.08 -0.0100193 29.1087
1.09 -0.00552695 19.0881
1.10 -0.014651 28.6696
1.11 -0.023652 60.4707
1.12 -0.031137 675.81
1.13 -0.0220459 52.1447
1.14 -0.0132709 27.3497
1.15 -0.00479642 18.641
1.16 0.00339199 14.1987
1.17 0.0113079 11.5045
1.18 0.0189641 9.69635
1.19 0.0162505 9.69024
1.20 0.00820039 11.6728
1.21 0.000152584 14.614
1.22 -0.00789249 19.4307
1.23 -0.0159344 28.7558
1.24 -0.0239728 54.4851
1.25 -0.0320073 455.881
1.26 -0.0260444 72.9388
1.27 -0.035136 92.6125
1.28 -0.037972 203.034
1.29 -0.0299635 49.0094
1.30 -0.0222004 28.0551
1.31 -0.0146719 19.7434
1.32 -0.0187017 23.186
1.33 -0.0261748 36.03
1.34 -0.0336448 79.3136
1.35 -0.0387374 432.075
1.36 -0.0311244 58.7632
1.37 -0.023733 31.7408
1.38 -0.0165544 21.8428
1.39 -0.0180967 26.5919
1.40 -0.0251922 43.4086
1.41 -0.0322838 115.284
1.42 -0.0337704 182.265
1.43 -0.0266053 51.4165
1.44 -0.0263355 35.8007
1.45 -0.0332205 71.7798
1.46 -0.0401017 8206.31
1.47 -0.033166 74.0746
1.48 -0.0262964 37.1235
1.49 -0.0228068 24.8799
1.50 -0.0327044 30.8156
1.51 -0.0393193 52.6996
1.52 -0.045931 176.163
1.53 -0.0448641 134.251
1.54 -0.0381266 49.0117
1.55 -0.0315633 30.1295
1.56 -0.0323884 31.4073
1.57 -0.0387405 52.9615
1.58 -0.0450894 164.283
1.59 -0.0447027 152.747
1.60 -0.0397886 221.319
1.61 -0.0379152 125.799
1.62 -0.0315845 49.3519
1.63 -0.0254091 30.841
1.64 -0.0209094 22.5038
1.65 -0.0294171 26.6654
1.66 -0.0353942 39.6659
1.67 -0.041368 76.5357
1.68 -0.0473383 938.738
1.69 -0.0422368 92.6502
1.70 -0.0361894 44.4207
1.71 -0.0302839 29.3314
1.72 -0.0245157 21.9593
1.73 -0.0308259 20.8244
1.74 -0.0357149 27.5993
1.75 -0.0399217 40.6852
1.76 -0.0419384 76.5881
1.77 -0.0449554 600.726
1.78 -0.0531402 136.912
1.79 -0.0472991 54.1898
1.80 -0.0448067 127.409
1.81 -0.0470041 306.398
1.82 -0.0531789 156.316
1.83 -0.053952 218.047
1.84 -0.0482605 64.7244
1.85 -0.0426934 38.1733
1.86 -0.0372471 27.1545
1.87 -0.0349434 23.3967
1.88 -0.0401967 31.3913
1.89 -0.0454468 47.4264
1.90 -0.0506937 95.8989
1.91 -0.0558152 8429.09
1.92 -0.0503374 94.7413
1.93 -0.0449747 47.8856
1.94 -0.0420731 54.838
1.95 -0.0471724 127.152
1.96 -0.0498166 416.557
1.97 -0.0445384 79.6076
1.98 -0.0393679 44.2092
1.99 -0.0451994 31.1076
2.00 -0.0483765 45.5575
2.01 -0.0502091 84.2516
2.02 -0.0551476 529.735
2.03 -0.0621381 172.723
2.04 -0.0569741 64.1577
2.05 -0.0548688 50.7238
2.06 -0.0597081 101.132
2.07 -0.0645441 6399.69
2.08 -0.0596038 105.463
2.09 -0.0546021 52.5547
2.10 -0.0462299 37.7803
2.11 -0.0466819 59.3754
2.12 -0.0513588 136.88
2.13 -0.053849 467.031
2.14 -0.0618083 224.5
2.15 -0.0614342 204.428
2.16 -0.0563152 463.214
2.17 -0.0515027 87.8075
2.18 -0.0467802 48.7011
2.19 -0.0421453 33.7901
2.20 -0.0410769 25.9251
2.21 -0.0482462 31.3237
2.22 -0.0526871 43.9597
2.23 -0.0571247 73.2417
2.24 -0.0615588 215.529
2.25 -0.0615915 232.889
2.26 -0.0613079 76.055
2.27 -0.0707678 187.072
2.28 -0.0715675 287.836
2.29 -0.0669287 81.8541
2.30 -0.0544925 86.7399
2.31 -0.0587777 357.673
2.32 -0.0715435 402.221
2.33 -0.0669862 90.2208
2.34 -0.0625091 50.9996
2.35 -0.0568639 63.9773
2.36 -0.0610524 141.558
2.37 -0.0637779 699.344
2.38 -0.0705266 290.81
2.39 -0.0695902 201.228
2.40 -0.0651957 75.1456
2.41 -0.0608763 46.3475
2.42 -0.0566303 33.5839
2.43 -0.0538259 26.962
2.44 -0.0578438 34.8242
2.45 -0.0618568 48.9987
2.46 -0.0658664 82.1758
2.47 -0.0698726 250.253
2.48 -0.0691076 245.205
2.49 -0.062081 250.84
2.50 -0.0619944 113.422
2.51 -0.0659253 1271.83
2.52 -0.0763792 139.268
2.53 -0.0812895 1594.17
2.54 -0.0770726 117.291
2.55 -0.0748128 78.029
2.56 -0.0786818 203.021
2.57 -0.0795588 344.45
2.58 -0.0692865 176.935
2.59 -0.0709387 471.718
2.60 -0.066891 101.711
2.61 -0.0740668 76.6009
2.62 -0.0778364 187.161
2.63 -0.0792318 432.88
2.64 -0.0752048 100.957
2.65 -0.0627322 65.0886
2.66 -0.0655028 128.896
2.67 -0.0691815 4770.13
2.68 -0.0654788 137.313
2.69 -0.0725284 67.9036
2.70 -0.0763877 137.366
2.71 -0.0798669 6397.03
2.72 -0.072612 981.627
2.73 -0.0687615 119.471
2.74 -0.0649695 63.8242
2.75 -0.0727333 43.6441
2.76 -0.0814346 58.1808
2.77 -0.0849887 101.259
2.78 -0.0885396 382.268
2.79 -0.0873628 217.785
2.80 -0.075356 108.047
2.81 -0.0788474 482.053
2.82 -0.0883525 539.506
2.83 -0.0845715 111.804
2.84 -0.0721315 388.713
2.85 -0.0710367 222.979
2.86 -0.0730296 216.751
2.87 -0.0877274 498.08
2.88 -0.0860564 201.024
2.89 -0.0823831 83.9742
2.90 -0.078763 53.2074
2.91 -0.0723435 59.5259
2.92 -0.0756775 101.412
2.93 -0.0790081 336.767
2.94 -0.0784103 258.058
2.95 -0.0877251 1329.27
2.96 -0.0841273 132.658
2.97 -0.0805806 70.0364
2.98 -0.077084 47.6803
2.99 -0.0697537 38.245
3.00 -0.0691672 51.6515
3.01 -0.0723817 79.2471
3.02 -0.0755927 168.875
3.03 -0.0780636 1367.04
3.04 -0.097779 2239.94
3.05 -0.0857617 255.303
3.06 -0.0942751 147.237
3.07 -0.0974653 4504.3
3.08 -0.0791923 193.549
3.09 -0.0827526 85.7965
3.10 -0.0902567 72.055
3.11 -0.0933896 135.701
3.12 -0.0965194 1109.07
3.13 -0.0940093 181.012
3.14 -0.0828954 93.1371
3.15 -0.0859834 231.517
3.16 -0.0869786 486.007
3.17 -0.0836537 119.129
3.18 -0.0927941 136.048
3.19 -0.0958436 977.257
3.20 -0.08151 434.607
3.21 -0.0805417 251.792
3.22 -0.0830155 374.25
3.23 -0.0824346 280.647
3.24 -0.0792154 102.46
3.25 -0.0760093 62.8206
3.26 -0.0900385 81.4809
3.27 -0.0929949 164.377
3.28 -0.0958792 14706.1
3.29 -0.0875189 354.824
3.30 -0.105023 452.817
3.31 -0.101777 120.783
3.32 -0.10432 327.095
3.33 -0.104189 334.037
3.34 -0.100983 111.009
3.35 -0.0987821 74.5435
3.36 -0.101659 135.386
3.37 -0.104532 717.716
3.38 -0.0944874 341.255
3.39 -0.0873904 2088.46
3.40 -0.0843146 156.334
3.41 -0.0856267 92.4111
3.42 -0.088425 203.904
3.43 -0.0902428 1022.26
3.44 -0.103806 697.187
3.45 -0.100714 137.661
3.46 -0.0976602 76.5674
3.47 -0.0946446 53.1264
3.48 -0.0894944 68.1175
3.49 -0.0922304 112.745
3.50 -0.094963 323.431
3.51 -0.0950389 376.931
3.52 -0.104 8562.52
3.53 -0.100985 171.817
3.54 -0.110368 118.405
3.55 -0.113081 363.67
3.56 -0.11286 343.071
3.57 -0.0904902 378.026
3.58 -0.113604 1186.67
3.59 -0.091659 301.852
3.60 -0.0933414 112.383
3.61 -0.10173 222.887
3.62 -0.103278 917.529
3.63 -0.112116 402.903
3.64 -0.0976454 18252.4
3.65 -0.0947707 179.416
3.66 -0.09193 90.3973
3.67 -0.10856 111.204
3.68 -0.111155 286.252
3.69 -0.111758 506.107
3.70 -0.108878 134.851
3.71 -0.0987131 86.9558
3.72 -0.101259 165.23
3.73 -0.103803 1578.69
3.74 -0.101611 210.246
3.75 -0.0965333 1417.58
3.76 -0.111406 558.598
3.77 -0.110367 280.879
3.78 -0.0979015 260.301
3.79 -0.098923 672.584
3.80 -0.102733 147.335
3.81 -0.121372 392.689
3.82 -0.12111 365.403
3.83 -0.119804 195.641
3.84 -0.12213 6597.04
3.85 -0.110548 343.505
3.86 -0.104408 983.575
3.87 -0.119006 176.147
3.88 -0.121453 2146.14
3.89 -0.119162 211.937
3.90 -0.116434 101.255
3.91 -0.0966639 103.264
3.92 -0.0990484 221.53
3.93 -0.100812 1588.53
3.94 -0.120485 941.037
3.95 -0.101481 499.117
3.96 -0.111437 927.788
3.97 -0.109845 249.644
3.98 -0.10534 112.306
3.99 -0.10469 261.299
4.00 -0.105823 815.509
4.01 -0.120411 9597.5
4.02 -0.117869 203.479
4.03 -0.115252 100.925
4.04 -0.112664 67.2164
4.05 -0.12465 76.1511
4.06 -0.126966 123.011
4.07 -0.129279 317.316
4.08 -0.11199 985.137
4.09 -0.118423 287.375
4.10 -0.130333 7207.76
4.11 -0.104896 375.924
4.12 -0.10496 445.268
4.13 -0.12799 243.499
4.14 -0.12948 1284.24
4.15 -0.108371 1528.81
4.16 -0.105878 181.633
4.17 -0.120415 96.7696
4.18 -0.126601 171.842
4.19 -0.12883 1013.38
4.20 -0.119314 900.319
4.21 -0.112602 472.815
4.22 -0.112186 373.769
4.23 -0.109734 134.35
4.24 -0.124278 104.069
4.25 -0.126463 206.857
4.26 -0.128644 12211
4.27 -0.126239 215.137
4.28 -0.10739 148.783
4.29 -0.109528 500.947
4.30 -0.109047 369.443
4.31 -0.111627 6559.78
4.32 -0.118061 246.08
4.33 -0.136865 224.144
4.34 -0.138805 4904.51
4.35 -0.126299 276.124
4.36 -0.13826 1377.08
4.37 -0.136527 256.471
4.38 -0.134308 120.172
4.39 -0.136415 270.307
4.40 -0.137627 1108.85
4.41 -0.135211 182.406
4.42 -0.121463 127.921
4.43 -0.121185 308.961
4.44 -0.127339 877.126
4.45 -0.137197 1658.71
4.46 -0.134815 194.786
4.47 -0.113031 189.315
4.48 -0.115055 1321.57
4.49 -0.113486 266.76
4.50 -0.13057 174.956
4.51 -0.120322 820.523
4.52 -0.135284 322.993
4.53 -0.124935 145.76
4.54 -0.126938 418.34
4.55 -0.126946 485.403
4.56 -0.121147 158.449
4.57 -0.121469 534.603
4.58 -0.121 392.062
4.59 -0.136222 2915.32
4.60 -0.146171 503.288
4.61 -0.145798 415.742
4.62 -0.145717 429.548
4.63 -0.145688 488.639
4.64 -0.143399 156.197
4.65 -0.144385 234.24
4.66 -0.14626 12161.7
4.67 -0.127435 471.553
4.68 -0.135789 1880.56
4.69 -0.134069 264.217
4.70 -0.144239 299.435
4.71 -0.145227 1036.59
4.72 -0.123923 1207.83
4.73 -0.122536 289.504
4.74 -0.120383 129.563
4.75 -0.141564 124.656
4.76 -0.143459 266.545
4.77 -0.144867 1996.85
4.78 -0.135234 612.883
4.79 -0.131718 393.162
4.80 -0.128689 594.718
4.81 -0.126555 169.818
4.82 -0.140383 105.264
4.83 -0.142239 189.156
4.84 -0.144091 916.819
4.85 -0.124652 8773.38
4.86 -0.131716 246.601
4.87 -0.154971 1829.09
4.88 -0.126804 4554.98
4.89 -0.15474 2338.35
4.90 -0.13584 1232.59
4.91 -0.133726 202.565
4.92 -0.153805 646.64
4.93 -0.143873 1813.1
4.94 -0.130593 938.487
4.95 -0.128532 193.864
4.96 -0.152273 263.763
4.97 -0.153785 3397.45
4.98 -0.15167 229.171
4.99 -0.149576 118.815
5.00 -0.132939 106.379


==> figures/data/O0/cavity/run_0032/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.960821 0.020021 0.01 0.998401 0.000800641
0.02 0.924298 0.0401865 0.02 0.99362 0.00321027
0.03 0.88994 0.0606431 0.03 0.985703 0.00725222
0.04 0.857347 0.0815417 0.04 0.974724 0.012966
0.05 0.826192 0.10304 0.05 0.960784 0.0204082
0.06 0.796203 0.125305 0.06 0.944012 0.029654
0.07 0.767154 0.148517 0.07 0.924557 0.0407993
0.08 0.738856 0.172869 0.08 0.902588 0.0539629
0.09 0.711152 0.198577 0.09 0.878287 0.06929
0.10 0.683906 0.225881 0.10 0.851852 0.0869565
0.11 0.657007 0.25505 0.11 0.823487 0.107174
0.12 0.63036 0.286394 0.12 0.7934 0.130199
0.13 0.603887 0.320267 0.13 0.761804 0.156337
0.14 0.577522 0.357086 0.14 0.728907 0.185958
0.15 0.551209 0.397339 0.15 0.694915 0.219512
0.16 0.524905 0.441612 0.16 0.660027 0.257545
0.17 0.498573 0.490609 0.17 0.624431 0.300728
0.18 0.472185 0.545193 0.18 0.58831 0.349892
0.19 0.445719 0.606431 0.19 0.551831 0.406074
0.20 0.418697 0.675662 0.20 0.515152 0.470588
0.21 0.391708 0.754594 0.21 0.478415 0.545117
0.22 0.364583 0.845438 0.22 0.441753 0.631854
0.23 0.337311 0.951122 0.23 0.405284 0.733703
0.24 0.309891 1.07559 0.24 0.369113 0.854599
0.25 0.282327 1.22432 0.25 0.333333 1
0.26 0.254626 1.40511 0.26 0.298027 1.1777
0.27 0.226796 1.6295 0.27 0.263264 1.39923
0.28 0.198847 1.91527 0.28 0.229105 1.6824
0.29 0.170791 2.29143 0.29 0.1956 2.05623
0.30 0.142641 2.8086 0.30 0.162791 2.57143
0.31 0.114413 3.56386 0.31 0.13071 3.32526
0.32 0.0861206 4.76992 0.32 0.0993843 4.53097
0.33 0.0577806 7.00027 0.33 0.0688328 6.76398
0.34 0.0294094 12.5172 0.34 0.039069 12.2979
0.35 0.00102355 48.8395 0.35 0.010101 49
0.36 0.00858975 28.0496 0.36 0.0180676 28.1739
0.37 0.0338744 11.2709 0.37 0.0454372 11.5042
0.38 0.0566517 7.19651 0.38 0.0720119 7.4433
0.39 0.0772653 5.3607 0.39 0.0977986 5.61255
0.40 0.095999 4.31664 0.40 0.122807 4.57143
0.41 0.113089 3.64332 0.41 0.147049 3.90023
0.42 0.128381 3.17326 0.42 0.170537 3.43191
0.43 0.14099 2.82667 0.43 0.193288 3.08681
0.44 0.152275 2.56067 0.44 0.215317 2.82216
0.45 0.162295 2.35019 0.45 0.213592 2.6129
0.46 0.161971 2.33007 0.46 0.192521 2.44342
0.47 0.14412 2.64516 0.47 0.171729 2.41157
0.48 0.126239 3.04014 0.48 0.151225 2.80633
0.49 0.10833 3.54965 0.49 0.131017 3.3163
0.50 0.0903975 4.23176 0.50 0.111111 4
0.51 0.0724458 5.19184 0.51 0.0915124 4.96374
0.52 0.0544786 6.64282 0.52 0.0722251 6.4228
0.53 0.0365001 9.08978 0.53 0.0532524 8.88924
0.54 0.0185145 14.0922 0.54 0.0345969 13.9522
0.55 0.000525945 30.0205 0.55 0.0162602 30.25
0.56 -0.0144175 332.957 0.56 0.00175691 285.091
0.57 0.00311747 26.2864 0.57 0.019454 26.2016
0.58 0.0194796 13.915 0.58 0.0368316 14.0753
0.59 0.0347789 9.56709 0.59 0.0538904 9.77809
0.60 0.0491117 7.34892 0.60 0.070632 7.57895
0.61 0.0625634 6.00378 0.61 0.0870581 6.24329
0.62 0.0752094 5.10119 0.62 0.103171 5.34631
0.63 0.0847105 4.45373 0.63 0.114951 4.70261
0.64 0.0774532 4.75642 0.64 0.0993843 4.53097
0.65 0.0632441 5.67114 0.65 0.0840108 5.45161
0.66 0.0490284 6.97264 0.66 0.0688328 6.76398
0.67 0.0348083 8.97167 0.67 0.0538518 8.78474
0.68 0.020586 12.4335 0.68 0.039069 12.2979
0.69 0.00636356 19.8884 0.69 0.0244852 19.9205
0.70 -0.00785687 47.6492 0.70 0.010101 49
0.71 -0.0144807 133.598 0.71 0.00408326 122.951
0.72 -0.000611723 28.4373 0.72 0.0180676 28.1739
0.73 0.0125172 16.1078 0.73 0.0318521 16.1976
0.74 0.0249618 11.3299 0.74 0.0454372 11.5042
0.75 0.0282065 9.14047 0.75 0.0526316 9
0.76 0.0154653 12.2457 0.76 0.0394146 12.1857
0.77 0.00272366 18.3052 0.77 0.0263568 18.4704
0.78 -0.010017 35.3562 0.78 0.0134587 36.6506
0.79 -0.0227552 384.417 0.79 0.000720519 693.444
0.80 -0.0126228 44.5649 0.80 0.0118577 42.6667
0.81 -0.000459379 21.3407 0.81 0.024276 21.0965
0.82 0.011126 14.1487 0.82 0.0365346 14.1857
0.83 0.022172 10.648 0.83 0.0486338 10.7809
0.84 0.0327138 8.57718 0.84 0.0605742 8.75434
0.85 0.0336269 8.18542 0.85 0.0586319 8.02778
0.86 0.0224597 10.2556 0.86 0.0469686 10.1454
0.87 0.0112929 13.6234 0.87 0.0354276 13.6133
0.88 0.000127553 20.0642 0.88 0.0240091 20.3255
0.89 -0.0110353 37.3114 0.89 0.0127134 38.8284
0.90 -0.0221947 234.063 0.90 0.00154083 324
0.91 -0.0152706 56.2999 0.91 0.00950872 53.0833
0.92 -0.00448016 25.4351 0.92 0.0204352 24.9676
0.93 0.00585654 16.5556 0.93 0.0312388 16.5057
0.94 0.0157664 12.3403 0.94 0.0419197 12.4276
0.95 0.0252744 9.87874 0.95 0.0524781 10.0278
0.96 0.0311061 8.26512 0.96 0.0629145 8.4473
0.97 0.0281858 7.84056 0.97 0.0606968 7.73766
0.98 0.0184028 9.44772 0.98 0.0504721 9.40646
0.99 0.00862013 11.8232 0.99 0.0403407 11.8944
1.00 -0.0011615 15.6906 1.00 0.030303 16
1.01 -0.0109415 23.0981 1.01 0.0203592 24.059
1.02 -0.0207192 43.0068 1.02 0.0105093 47.0769
1.03 -0.0304939 277.914 1.03 0.000753509 663.062
1.04 -0.0242141 63.7837 1.04 0.00890817 56.6283
1.05 -0.0165939 45.7872 1.05 0.010101 49
1.06 -0.0260694 362.962 1.06 0.00062261 802.571
1.07 -0.0192719 62.6041 1.07 0.00876691 57.5327
1.08 -0.0100193 29.1087 1.08 0.0180676 28.1739
1.09 -0.00552695 19.0881 1.09 0.0253886 19.1939
1.10 -0.014651 28.6696 1.10 0.0162602 30.25
1.11 -0.023652 60.4707 1.11 0.00721164 68.8324
1.12 -0.031137 675.81 1.12 0.00175691 285.091
1.13 -0.0220459 52.1447 1.13 0.0106455 47.4684
1.14 -0.0132709 27.3497 1.14 0.019454 26.2016
1.15 -0.00479642 18.641 1.15 0.0281827 18.2414
1.16 0.00339199 14.1987 1.16 0.0368316 14.0753
1.17 0.0113079 11.5045 1.17 0.0454007 11.513
1.18 0.0189641 9.69635 1.18 0.0538904 9.77809
1.19 0.0162505 9.69024 1.19 0.0491506 9.67281
1.20 0.00820039 11.6728 1.20 0.0407993 11.7551
1.21 0.000152584 14.614 1.21 0.0325117 14.8791
1.22 -0.00789249 19.4307 1.22 0.0242879 20.0864
1.23 -0.0159344 28.7558 1.23 0.016128 30.502
1.24 -0.0239728 54.4851 1.24 0.008032 61.751
1.25 -0.0320073 455.881 1.25 0 inf
1.26 -0.0260444 72.9388 1.26 0.007968 63.251
1.27 -0.035136 92.6125 1.27 0.00373699 133.298
1.28 -0.037972 203.034 1.28 0.00410615 122.269
1.29 -0.0299635 49.0094 1.29 0.0118878 42.5601
1.30 -0.0222004 28.0551 1.30 0.0196078 26
1.31 -0.0146719 19.7434 1.31 0.0272665 18.8375
1.32 -0.0187017 23.186 1.32 0.0197193 24.8559
1.33 -0.0261748 36.03 1.33 0.012174 40.5711
1.34 -0.0336448 79.3136 1.34 0.00468391 106.249
1.35 -0.0387374 432.075 1.35 0.00275103 182.25
1.36 -0.0311244 58.7632 1.36 0.0101308 49.8544
1.37 -0.023733 31.7408 1.37 0.0174554 29.1444
1.38 -0.0165544 21.8428 1.38 0.0244852 20.7225
1.39 -0.0180967 26.5919 1.39 0.0172681 28.4551
1.40 -0.0251922 43.4086 1.40 0.010101 49
1.41 -0.0322838 115.284 1.41 0.00298388 167.067
1.42 -0.0337704 182.265 1.42 0.00408326 122.951
1.43 -0.0266053 51.4165 1.43 0.0111004 45.5434
1.44 -0.0263355 35.8007 1.44 0.0122422 40.3424
1.45 -0.0332205 71.7798 1.45 0.00532229 93.4444
1.46 -0.0401017 8206.31 1.46 0.00155053 322.97
1.47 -0.033166 74.0746 1.47 0.0083763 60.1922
1.48 -0.0262964 37.1235 1.48 0.015155 33.4924
1.49 -0.0228068 24.8799 1.49 0.0203857 24.0271
1.50 -0.0327044 30.8156 1.50 0.0136986 36
1.51 -0.0393193 52.6996 1.51 0.00705483 70.3735
1.52 -0.045931 176.163 1.52 0.00045426 1100.19
1.53 -0.0448641 134.251 1.53 0.00610306 82.4261
1.54 -0.0381266 49.0117 1.54 0.0126172 40.1286
1.55 -0.0315633 30.1295 1.55 0.019088 26.6944
1.56 -0.0323884 31.4073 1.56 0.0134587 36.6506
1.57 -0.0387405 52.9615 1.57 0.00706963 70.2251
1.58 -0.0450894 164.283 1.58 0.000720519 693.444
1.59 -0.0447027 152.747 1.59 0.00558859 89.968
1.60 -0.0397886 221.319 1.60 0.000488043 1024
1.61 -0.0379152 125.799 1.61 0.00574244 87.5709
1.62 -0.0315845 49.3519 1.62 0.0119339 42.3974
1.63 -0.0254091 30.841 1.63 0.0180864 28.1451
1.64 -0.0209094 22.5038 1.64 0.0223369 21.8845
1.65 -0.0294171 26.6654 1.65 0.0162602 30.25
1.66 -0.0353942 39.6659 1.66 0.0102189 48.4288
1.67 -0.041368 76.5357 1.67 0.00421323 118.174
1.68 -0.0473383 938.738 1.68 0.00175691 285.091
1.69 -0.0422368 92.6502 1.69 0.00769149 65.5069
1.70 -0.0361894 44.4207 1.70 0.0135905 37.2903
1.71 -0.0302839 29.3314 1.71 0.019454 26.2016
1.72 -0.0245157 21.9593 1.72 0.025282 20.2769
1.73 -0.0308259 20.8244 1.73 0.0215924 22.6563
1.74 -0.0357149 27.5993 1.74 0.0158307 31.0842
1.75 -0.0399217 40.6852 1.75 0.010101 49
1.76 -0.0419384 76.5881 1.76 0.0044033 113.051
1.77 -0.0449554 600.726 1.77 0.0012624 396.57
1.78 -0.0531402 136.912 1.78 0.00689611 73.0046
1.79 -0.0472991 54.1898 1.79 0.00711176 69.8061
1.80 -0.0448067 127.409 1.80 0.00154083 324
1.81 -0.0470041 306.398 1.81 0.00399933 125.521
1.82 -0.0531789 156.316 1.82 1.50946e-05 33124
1.83 -0.053952 218.047 1.83 0.00546432 92.0027
1.84 -0.0482605 64.7244 1.84 0.0109135 46.3146
1.85 -0.0426934 38.1733 1.85 0.0163326 31.1136
1.86 -0.0372471 27.1545 1.86 0.0217215 23.5187
1.87 -0.0349434 23.3967 1.87 0.0179868 27.2982
1.88 -0.0401967 31.3913 1.88 0.0126547 39.011
1.89 -0.0454468 47.4264 1.89 0.00735018 67.5255
1.90 -0.0506937 95.8989 1.90 0.00207326 240.667
1.91 -0.0558152 8429.09 1.91 0.00317609 157.926
1.92 -0.0503374 94.7413 1.92 0.00839784 60.0391
1.93 -0.0449747 47.8856 1.93 0.011622 42.5217
1.94 -0.0420731 54.838 1.94 0.00645451 76.9652
1.95 -0.0471724 127.152 1.95 0.0013132 380.25
1.96 -0.0498166 416.557 1.96 0.00380188 132.014
1.97 -0.0445384 79.6076 1.97 0.00889074 56.7383
1.98 -0.0393679 44.2092 1.98 0.0139534 36.3336
1.99 -0.0451994 31.1076 1.99 0.0127639 38.6729
2.00 -0.0483765 45.5575 2.00 0.00775194 64
2.01 -0.0502091 84.2516 2.01 0.00276454 180.362
2.02 -0.0551476 529.735 2.02 0.00219823 227.955
2.03 -0.0621381 172.723 2.03 0.0071364 70.5634
2.04 -0.0569741 64.1577 2.04 0.0105093 47.0769
2.05 -0.0548688 50.7238 2.05 0.00561964 88.4737
2.06 -0.0597081 101.132 2.06 0.000753509 663.062
2.07 -0.0645441 6399.69 2.07 0.00408909 122.777
2.08 -0.0596038 105.463 2.08 0.00890817 56.6283
2.09 -0.0546021 52.5547 2.09 0.0137037 36.9865
2.10 -0.0462299 37.7803 2.10 0.010101 49
2.11 -0.0466819 59.3754 2.11 0.0053507 92.9457
2.12 -0.0513588 136.88 2.12 0.00062261 802.571
2.13 -0.053849 467.031 2.13 0.00281337 177.223
2.14 -0.0618083 224.5 2.14 0.00187047 267.813
2.15 -0.0614342 204.428 2.15 0.000270343 1849
2.16 -0.0563152 463.214 2.16 0.00437001 114.916
2.17 -0.0515027 87.8075 2.17 0.00898874 56.1251
2.18 -0.0467802 48.7011 2.18 0.0135859 37.303
2.19 -0.0421453 33.7901 2.19 0.0181614 28.031
2.20 -0.0410769 25.9251 2.20 0.0162602 30.25
2.21 -0.0482462 31.3237 2.21 0.0117259 42.1406
2.22 -0.0526871 43.9597 2.22 0.00721164 68.8324
2.23 -0.0571247 73.2417 2.23 0.00271736 183.502
2.24 -0.0615588 215.529 2.24 0.00175691 285.091
2.25 -0.0615915 232.889 2.25 0.00613497 81
2.26 -0.0613079 76.055 2.26 0.00170045 293.54
2.27 -0.0707678 187.072 2.27 0.00271456 184.692
2.28 -0.0715675 287.836 2.28 0.00711006 70.8229
2.29 -0.0669287 81.8541 2.29 0.00647936 76.6681
2.30 -0.0544925 86.7399 2.30 0.00212214 235.111
2.31 -0.0587777 357.673 2.31 0.00221625 226.106
2.32 -0.0715435 402.221 2.32 0.00653583 77.0014
2.33 -0.0669862 90.2208 2.33 0.0108366 46.64
2.34 -0.0625091 50.9996 2.34 0.00787273 63.0104
2.35 -0.0568639 63.9773 2.35 0.00360848 138.062
2.36 -0.0610524 141.558 2.36 0.000637795 784.451
2.37 -0.0637779 699.344 2.37 0.000720519 693.444
2.38 -0.0705266 290.81 2.38 0.00349 143.766
2.39 -0.0695902 201.228 2.39 0.00768274 65.5809
2.40 -0.0651957 75.1456 2.40 0.0118577 42.6667
2.41 -0.0608763 46.3475 2.41 0.0160149 31.7209
2.42 -0.0566303 33.5839 2.42 0.0172919 28.4153
2.43 -0.0538259 26.962 2.43 0.0131691 37.4676
2.44 -0.0578438 34.8242 2.44 0.00906284 54.6703
2.45 -0.0618568 48.9987 2.45 0.00497306 100.042
2.46 -0.0658664 82.1758 2.46 0.000899778 555.193
2.47 -0.0698726 250.253 2.47 0.00197123 253.149
2.48 -0.0691076 245.205 2.48 0.00206918 242.142
2.49 -0.062081 250.84 2.49 0.004008 124.251
2.50 -0.0619944 113.422 2.50 0 inf
2.51 -0.0659253 1271.83 2.51 0.000983144 508.073
2.52 -0.0763792 139.268 2.52 0.002993 167.557
2.53 -0.0812895 1594.17 2.53 0.00695329 72.4084
2.54 -0.0770726 117.291 2.54 0.00373699 133.298
2.55 -0.0748128 78.029 2.55 0.000192271 2601
2.56 -0.0786818 203.021 2.56 0.00410615 122.269
2.57 -0.0795588 344.45 2.57 0.00151929 328.602
2.58 -0.0692865 176.935 2.58 0.00236421 211.987
2.59 -0.0709387 471.718 2.59 0.00623261 80.7232
2.60 -0.066891 101.711 2.60 0.00386812 128.762
2.61 -0.0740668 76.6009 2.61 2.93587e-05 17030.3
2.62 -0.0778364 187.161 2.62 0.00379472 132.262
2.63 -0.0792318 432.88 2.63 0.00760412 66.2538
2.64 -0.0752048 100.957 2.64 0.00662053 75.0226
2.65 -0.0627322 65.0886 2.65 0.0028399 175.562
2.66 -0.0655028 128.896 2.66 0.000926574 540.122
2.67 -0.0691815 4770.13 2.67 0.00467889 107.363
2.68 -0.0654788 137.313 2.68 0.00468391 106.249
2.69 -0.0725284 67.9036 2.69 0.000959541 520.583
2.70 -0.0763877 137.366 2.70 0.00154083 324
2.71 -0.0798669 6397.03 2.71 0.00215603 232.408
2.72 -0.072612 981.627 2.72 0.00583921 86.1281
2.73 -0.0687615 119.471 2.73 0.00950872 53.0833
2.74 -0.0649695 63.8242 2.74 0.00775809 63.9489
2.75 -0.0727333 43.6441 2.75 0.00411523 121
2.76 -0.0814346 58.1808 2.76 0.000485481 1029.41
2.77 -0.0849887 101.259 2.77 0.00313115 160.186
2.78 -0.0885396 382.268 2.78 0.00541153 91.8954
2.79 -0.0873628 217.785 2.79 0.00182091 274.088
2.80 -0.075356 108.047 2.80 0.00175691 285.091
2.81 -0.0788474 482.053 2.81 0.00532193 94.451
2.82 -0.0883525 539.506 2.82 0.00298388 167.067
2.83 -0.0845715 111.804 2.83 0.000555941 899.876
2.84 -0.0721315 388.713 2.84 0.0036688 135.785
2.85 -0.0710367 222.979 2.85 0.00015387 3249
2.86 -0.0730296 216.751 2.86 0.00334875 149.81
2.87 -0.0877274 498.08 2.87 0.00683906 73.6095
2.88 -0.0860564 201.024 2.88 0.0103171 48.9634
2.89 -0.0823831 83.9742 2.89 0.00877635 56.4713
2.90 -0.078763 53.2074 2.90 0.00532229 93.4444
2.91 -0.0723435 59.5259 2.91 0.00188 265.458
2.92 -0.0756775 101.412 2.92 0.00155053 322.97
2.93 -0.0790081 336.767 2.93 0.00130632 383.254
2.94 -0.0784103 258.058 2.94 0.00471344 106.58
2.95 -0.0877251 1329.27 2.95 0.00810889 62.1607
2.96 -0.0841273 132.658 2.96 0.0114927 44.006
2.97 -0.0805806 70.0364 2.97 0.0135097 36.5103
2.98 -0.077084 47.6803 2.98 0.0101489 48.7666
2.99 -0.0697537 38.245 2.99 0.00679902 73.04
3.00 -0.0691672 51.6515 3.00 0.00346021 144
3.01 -0.0723817 79.2471 3.01 0.000132431 3775.04
3.02 -0.0755927 168.875 3.02 0.000252118 1982.7
3.03 -0.0780636 1367.04 3.03 0.00305366 164.238
3.04 -0.097779 2239.94 3.04 0.00045426 1100.19
3.05 -0.0857617 255.303 3.05 0.000537201 930.25
3.06 -0.0942751 147.237 3.06 0.00273612 183.241
3.07 -0.0974653 4504.3 3.07 0.0059987 83.8514
3.08 -0.0791923 193.549 3.08 0.00399498 124.657
3.09 -0.0827526 85.7965 3.09 0.000753509 663.063
3.10 -0.0902567 72.055 3.10 0.00247751 202.316
3.11 -0.0933896 135.701 3.11 0.00569806 88.2491
3.12 -0.0965194 1109.07 3.12 0.00399552 124.64
3.13 -0.0940093 181.012 3.13 0.000795537 628.006
3.14 -0.0828954 93.1371 3.14 0.00239425 209.333
3.15 -0.0859834 231.517 3.15 0.00389007 128.032
3.16 -0.0869786 486.007 3.16 0.000720519 693.444
3.17 -0.0836537 119.129 3.17 0.00243904 205.499
3.18 -0.0927941 136.048 3.18 0.00062261 802.571
3.19 -0.0958436 977.257 3.19 0.0025171 199.141
3.20 -0.08151 434.607 3.20 0.000488043 1024
3.21 -0.0805417 251.792 3.21 0.00263208 190.464
3.22 -0.0830155 374.25 3.22 0.00574244 87.5709
3.23 -0.0824346 280.647 3.23 0.00617278 80.5008
3.24 -0.0792154 102.46 3.24 0.00308166 161.75
3.25 -0.0760093 62.8206 3.25 6.81591e-17 7.33578e+15
3.26 -0.0900385 81.4809 3.26 0.000122338 4087.54
3.27 -0.0929949 164.377 3.27 0.00318512 157.48
3.28 -0.0958792 14706.1 3.28 0.00250801 198.861
3.29 -0.0875189 354.824 3.29 0.000536129 933.112
3.30 -0.105023 452.817 3.30 0.00357102 140.516
3.31 -0.101777 120.783 3.31 0.00659666 76.296
3.32 -0.10432 327.095 3.32 0.0046326 107.431
3.33 -0.104189 334.037 3.33 0.00162511 307.172
3.34 -0.100983 111.009 3.34 0.00137339 364.562
3.35 -0.0987821 74.5435 3.35 0.00122372 408.091
3.36 -0.101659 135.386 3.36 0.00101318 492.996
3.37 -0.104532 717.716 3.37 0.00195859 255.786
3.38 -0.0944874 341.255 3.38 0.00492152 102.095
3.39 -0.0873904 2088.46 3.39 0.00305362 163.24
3.40 -0.0843146 156.334 3.40 0.00010812 4624
3.41 -0.0856267 92.4111 3.41 0.00282873 177.258
3.42 -0.088425 203.904 3.42 0.00575694 87.3518
3.43 -0.0902428 1022.26 3.43 0.00867649 58.127
3.44 -0.103806 697.187 3.44 0.00957897 51.6977
3.45 -0.100714 137.661 3.45 0.0066764 74.3906
3.46 -0.0976602 76.5674 3.46 0.00378213 131.701
3.47 -0.0946446 53.1264 3.47 0.000896139 557.449
3.48 -0.0894944 68.1175 3.48 0.000602425 829.479
3.49 -0.0922304 112.745 3.49 0.00226701 221.054
3.50 -0.094963 323.431 3.50 0.00254453 196
3.51 -0.0950389 376.931 3.51 0.000308534 1621.07
3.52 -0.104 8562.52 3.52 0.00315348 159.055
3.53 -0.100985 171.817 3.53 0.00156645 318.693
3.54 -0.110368 118.405 3.54 0.0012624 396.57
3.55 -0.113081 363.67 3.55 0.000891884 560.111
3.56 -0.11286 343.071 3.56 0.00192105 260.774
3.57 -0.0904902 378.026 3.57 0.00264503 188.534
3.58 -0.113604 1186.67 3.58 0.000152172 3286.26
3.59 -0.091659 301.852 3.59 0.00294157 170.478
3.60 -0.0933414 112.383 3.60 0.00154083 324
3.61 -0.10173 222.887 3.61 0.00123309 405.984
3.62 -0.103278 917.529 3.62 0.00399933 125.521
3.63 -0.112116 402.903 3.63 0.00276612 180.259
3.64 -0.0976454 18252.4 3.64 1.50946e-05 33124
3.65 -0.0947707 179.416 3.65 0.00272838 183.759
3.66 -0.09193 90.3973 3.66 0.00546432 92.0027
3.67 -0.10856 111.204 3.67 0.00576144 86.2838
3.68 -0.111155 286.252 3.68 0.00304041 163.952
3.69 -0.111758 506.107 3.69 0.000326712 1529.9
3.70 -0.108878 134.851 3.70 0.00237964 210.615
3.71 -0.0987131 86.9558 3.71 0.00175511 284.382
3.72 -0.101259 165.23 3.72 0.000936678 534.301
3.73 -0.103803 1578.69 3.73 0.00362123 138.575
3.74 -0.101611 210.246 3.74 0.00267022 186.75
3.75 -0.0965333 1417.58 3.75 1.0239e-16 4.88329e+15
3.76 -0.111406 558.598 3.76 0.000445819 1122.03
3.77 -0.110367 280.879 3.77 0.00310185 161.694
3.78 -0.0979015 260.301 3.78 0.000842631 592.88
3.79 -0.098923 672.584 3.79 0.00179938 278.374
3.80 -0.102733 147.335 3.80 0.00207326 240.667
3.81 -0.121372 392.689 3.81 0.000554864 901.621
3.82 -0.12111 365.403 3.82 0.00102556 488.04
3.83 -0.119804 195.641 3.83 0.00149861 334.144
3.84 -0.12213 6597.04 3.84 0.00410615 122.269
3.85 -0.110548 343.505 3.85 0.00670685 75.0506
3.86 -0.104408 983.575 3.86 0.00543687 91.4647
3.87 -0.119006 176.147 3.87 0.00284959 174.964
3.88 -0.121453 2146.14 3.88 0.000268952 1858.57
3.89 -0.119162 211.937 3.89 0.000234656 2131.28
3.90 -0.116434 101.255 3.90 0.0013132 380.25
3.91 -0.0966639 103.264 3.91 0.00079737 626.561
3.92 -0.0990484 221.53 3.92 0.00175691 285.091
3.93 -0.100812 1588.53 3.93 0.00430466 116.653
3.94 -0.120485 941.037 3.94 0.00325536 153.093
3.95 -0.101481 499.117 3.95 0.000720519 693.444
3.96 -0.111437 927.788 3.96 0.00180793 277.06
3.97 -0.109845 249.644 3.97 0.00432997 115.974
3.98 -0.10534 112.306 3.98 0.00684561 73.5395
3.99 -0.10469 261.299 3.99 0.00445242 111.798
4.00 -0.105823 815.509 4.00 0.00194932 256
4.01 -0.120411 9597.5 4.01 0.00054756 913.642
4.02 -0.117869 203.479 4.02 0.00276454 180.362
4.03 -0.115252 100.925 4.03 0.000280078 1784.71
4.04 -0.112664 67.2164 4.04 0.000278849 1793.58
4.05 -0.12465 76.1511 4.05 0.00275103 182.25
4.06 -0.126966 123.011 4.06 0.00238757 208.918
4.07 -0.129279 317.316 4.07 7.24476e-05 6902.04
4.08 -0.11199 985.137 4.08 0.00252643 198.408
4.09 -0.118423 287.375 4.09 0.00251635 198.2
4.10 -0.130333 7207.76 4.10 7.4355e-05 6724
4.11 -0.104896 375.924 4.11 0.0023617 212.212
4.12 -0.10496 445.268 4.12 0.000753509 663.062
4.13 -0.12799 243.499 4.13 0.00167073 299.77
4.14 -0.12948 1284.24 4.14 0.000426096 1173.95
4.15 -0.108371 1528.81 4.15 0.00260605 191.361
4.16 -0.105878 181.633 4.16 0.000199318 2508.06
4.17 -0.120415 96.7696 4.17 0.00220164 227.603
4.18 -0.126601 171.842 4.18 0.00257172 193.922
4.19 -0.12883 1013.38 4.19 0.00018224 2743.14
4.20 -0.119314 900.319 4.20 0.00220155 227.613
4.21 -0.112602 472.815 4.21 0.00457964 109.679
4.22 -0.112186 373.769 4.22 0.0053507 92.9457
4.23 -0.109734 134.35 4.23 0.00298388 167.067
4.24 -0.124278 104.069 4.24 0.00062261 802.571
4.25 -0.126463 206.857 4.25 0 inf
4.26 -0.128644 12211 4.26 0.00062306 802.991
4.27 -0.126239 215.137 4.27 0.000468713 1066.25
4.28 -0.10739 148.783 4.28 0.000161066 3104.81
4.29 -0.109528 500.947 4.29 0.00249478 200.918
4.30 -0.109047 369.443 4.30 0.000270343 1849
4.31 -0.111627 6559.78 4.31 0.00131448 379.879
4.32 -0.118061 246.08 4.32 0.00100302 498.995
4.33 -0.136865 224.144 4.33 0.00331515 151.323
4.34 -0.138805 4904.51 4.34 0.00562191 89.4378
4.35 -0.126299 276.124 4.35 0.00368567 135.161
4.36 -0.13826 1377.08 4.36 0.00138947 359.35
4.37 -0.136527 256.471 4.37 0.000735181 679.605
4.38 -0.134308 120.172 4.38 0.00155053 322.97
4.39 -0.136415 270.307 4.39 0.00383102 131.014
4.40 -0.137627 1108.85 4.40 0.00520265 95.6049
4.41 -0.135211 182.406 4.41 0.00293254 170.001
4.42 -0.121463 127.921 4.42 0.000667538 748.521
4.43 -0.121185 308.961 4.43 2.54778e-06 196249
4.44 -0.127339 877.126 4.44 0.00225224 222.501
4.45 -0.137197 1658.71 4.45 0.00025243 1980.25
4.46 -0.134815 194.786 4.46 0.00199224 251.474
4.47 -0.113031 189.315 4.47 0.000477728 1046.12
4.48 -0.115055 1321.57 4.48 0.00175691 285.091
4.49 -0.113486 266.76 4.49 0.00376551 132.284
4.50 -0.13057 174.956 4.50 0.00154083 324
4.51 -0.120322 820.523 4.51 0.000678923 736.96
4.52 -0.135284 322.993 4.52 0.00170045 293.54
4.53 -0.124935 145.76 4.53 0.000509496 981.861
4.54 -0.126938 418.34 4.54 0.00271456 184.692
4.55 -0.126946 485.403 4.55 0.00264964 188.205
4.56 -0.121147 158.449 4.56 0.00045426 1100.19
4.57 -0.121469 534.603 4.57 0.00173632 288.465
4.58 -0.121 392.062 4.58 0.0020481 243.628
4.59 -0.136222 2915.32 4.59 0.00013292 3762.16
4.60 -0.146171 503.288 4.60 0.000827717 604.571
4.61 -0.145798 415.742 4.61 4.94093e-05 10120
4.62 -0.145717 429.548 4.62 0.00221625 226.106
4.63 -0.145688 488.639 4.63 0.00436813 114.697
4.64 -0.143399 156.197 4.64 0.00221066 225.677
4.65 -0.144385 234.24 4.65 5.78068e-05 8649
4.66 -0.14626 12161.7 4.66 0.00209042 239.687
4.67 -0.127435 471.553 4.67 8.25283e-05 6058.03
4.68 -0.135789 1880.56 4.68 0.00205651 243.631
4.69 -0.134069 264.217 4.69 0.00150708 331.267
4.70 -0.144239 299.435 4.70 0.000622841 803.273
4.71 -0.145227 1036.59 4.71 0.0014831 336.633
4.72 -0.123923 1207.83 4.72 0.000637795 784.451
4.73 -0.122536 289.504 4.73 0.00275419 182.041
4.74 -0.120383 129.563 4.74 0.000720519 693.444
4.75 -0.141564 124.656 4.75 0.00138313 361
4.76 -0.143459 266.545 4.76 0.000719923 695.018
4.77 -0.144867 1996.85 4.77 0.00130801 381.76
4.78 -0.135234 612.883 4.78 0.000786231 636.446
4.79 -0.131718 393.162 4.79 0.00257354 193.785
4.80 -0.128689 594.718 4.80 0.000488043 1024
4.81 -0.126555 169.818 4.81 0.000239942 2084.33
4.82 -0.140383 105.264 4.82 0.00172092 290.042
4.83 -0.142239 189.156 4.83 0.000351619 1422.49
4.84 -0.144091 916.819 4.84 0.00241987 207.123
4.85 -0.124652 8773.38 4.85 0.000849527 588.062
4.86 -0.131716 246.601 4.86 0.0012102 413.653
4.87 -0.154971 1829.09 4.87 0.00326569 153.607
4.88 -0.126804 4554.98 4.88 0.00531694 94.5391
4.89 -0.15474 2338.35 4.89 0.00443199 112.316
4.90 -0.13584 1232.59 4.90 0.00238911 208.783
4.91 -0.133726 202.565 4.91 0.000350382 1426.51
4.92 -0.153805 646.64 4.92 0.000899778 555.193
4.93 -0.143873 1813.1 4.93 0.000156323 3198.01
4.94 -0.130593 938.487 4.94 0.00187002 267.877
4.95 -0.128532 193.864 4.95 5.10178e-05 9801
4.96 -0.152273 263.763 4.96 0.000475353 1051.35
4.97 -0.153785 3397.45 4.97 0.00153875 325.44
4.98 -0.15167 229.171 4.98 0.000243888 2049.62
4.99 -0.149576 118.815 4.99 0.00176213 284.248
5.00 -0.132939 106.379 5.00 0 inf


==> figures/data/O0/cavity/run_0032/ratio.txt <==
freq ratio
0.01 0.96236
0.02 0.930233
0.03 0.902848
0.04 0.879579
0.05 0.859914
0.06 0.843425
0.07 0.829753
0.08 0.818597
0.09 0.809703
0.1 0.802846
0.11 0.797835
0.12 0.794505
0.13 0.792707
0.14 0.792312
0.15 0.793203
0.16 0.795278
0.17 0.798444
0.18 0.802613
0.19 0.807709
0.2 0.812764
0.21 0.818762
0.22 0.82531
0.23 0.832283
0.24 0.839556
0.25 0.846982
0.26 0.854372
0.27 0.861477
0.28 0.86793
0.29 0.873165
0.3 0.876222
0.31 0.875319
0.32 0.866541
0.33 0.839434
0.34 0.752755
0.35 0.101332
0.36 0.475423
0.37 0.745521
0.38 0.786699
0.39 0.790045
0.4 0.781706
0.41 0.769057
0.42 0.752804
0.43 0.72943
0.44 0.707213
0.45 0.759837
0.46 0.841316
0.47 0.839229
0.48 0.834776
0.49 0.826839
0.5 0.813578
0.51 0.79165
0.52 0.754289
0.53 0.685417
0.54 0.535149
0.55 0.0323455
0.56 -1
0.57 0.160248
0.58 0.528883
0.59 0.645364
0.6 0.695318
0.61 0.71864
0.62 0.728978
0.63 0.736927
0.64 0.77933
0.65 0.752809
0.66 0.712283
0.67 0.646372
0.68 0.526914
0.69 0.259894
0.7 -0.777831
0.71 -1
0.72 -0.0338575
0.73 0.392979
0.74 0.549369
0.75 0.535923
0.76 0.392375
0.77 0.103338
0.78 -0.744277
0.79 -1
0.8 -1
0.81 -0.0189232
0.82 0.304533
0.83 0.455897
0.84 0.540062
0.85 0.573526
0.86 0.478185
0.87 0.31876
0.88 0.00531269
0.89 -0.868005
0.9 -1
0.91 -1
0.92 -0.219237
0.93 0.187476
0.94 0.37611
0.95 0.481618
0.96 0.494419
0.97 0.46437
0.98 0.364613
0.99 0.213683
1 -0.0383295
1.01 -0.537423
1.02 -1
1.03 -1
1.04 -1
1.05 -1
1.06 -1
1.07 -1
1.08 -0.554545
1.09 -0.217694
1.1 -0.901034
1.11 -1
1.12 -1
1.13 -1
1.14 -0.682168
1.15 -0.17019
1.16 0.0920946
1.17 0.249069
1.18 0.351901
1.19 0.330627
1.2 0.200993
1.21 0.0046932
1.22 -0.324956
1.23 -0.987996
1.24 -1
1.25 -1
1.26 -1
1.27 -1
1.28 -1
1.29 -1
1.3 -1
1.31 -0.538093
1.32 -0.948396
1.33 -1
1.34 -1
1.35 -1
1.36 -1
1.37 -1
1.38 -0.676098
1.39 -1
1.4 -1
1.41 -1
1.42 -1
1.43 -1
1.44 -1
1.45 -1
1.46 -1
1.47 -1
1.48 -1
1.49 -1
1.5 -1
1.51 -1
1.52 -1
1.53 -1
1.54 -1
1.55 -1
1.56 -1
1.57 -1
1.58 -1
1.59 -1
1.6 -1
1.61 -1
1.62 -1
1.63 -1
1.64 -0.936092
1.65 -1
1.66 -1
1.67 -1
1.68 -1
1.69 -1
1.7 -1
1.71 -1
1.72 -0.96969
1.73 -1
1.74 -1
1.75 -1
1.76 -1
1.77 -1
1.78 -1
1.79 -1
1.8 -1
1.81 -1
1.82 -1
1.83 -1
1.84 -1
1.85 -1
1.86 -1
1.87 -1
1.88 -1
1.89 -1
1.9 -1
1.91 -1
1.92 -1
1.93 -1
1.94 -1
1.95 -1
1.96 -1
1.97 -1
1.98 -1
1.99 -1
2 -1
2.01 -1
2.02 -1
2.03 -1
2.04 -1
2.05 -1
2.06 -1
2.07 -1
2.08 -1
2.09 -1
2.1 -1
2.11 -1
2.12 -1
2.13 -1
2.14 -1
2.15 -1
2.16 -1
2.17 -1
2.18 -1
2.19 -1
2.2 -1
2.21 -1
2.22 -1
2.23 -1
2.24 -1
2.25 -1
2.26 -1
2.27 -1
2.28 -1
2.29 -1
2.3 -1
2.31 -1
2.32 -1
2.33 -1
2.34 -1
2.35 -1
2.36 -1
2.37 -1
2.38 -1
2.39 -1
2.4 -1
2.41 -1
2.42 -1
2.43 -1
2.44 -1
2.45 -1
2.46 -1
2.47 -1
2.48 -1
2.49 -1
2.5 -1
2.51 -1
2.52 -1
2.53 -1
2.54 -1
2.55 -1
2.56 -1
2.57 -1
2.58 -1
2.59 -1
2.6 -1
2.61 -1
2.62 -1
2.63 -1
2.64 -1
2.65 -1
2.66 -1
2.67 -1
2.68 -1
2.69 -1
2.7 -1
2.71 -1
2.72 -1
2.73 -1
2.74 -1
2.75 -1
2.76 -1
2.77 -1
2.78 -1
2.79 -1
2.8 -1
2.81 -1
2.82 -1
2.83 -1
2.84 -1
2.85 -1
2.86 -1
2.87 -1
2.88 -1
2.89 -1
2.9 -1
2.91 -1
2.92 -1
2.93 -1
2.94 -1
2.95 -1
2.96 -1
2.97 -1
2.98 -1
2.99 -1
3 -1
3.01 -1
3.02 -1
3.03 -1
3.04 -1
3.05 -1
3.06 -1
3.07 -1
3.08 -1
3.09 -1
3.1 -1
3.11 -1
3.12 -1
3.13 -1
3.14 -1
3.15 -1
3.16 -1
3.17 -1
3.18 -1
3.19 -1
3.2 -1
3.21 -1
3.22 -1
3.23 -1
3.24 -1
3.25 -1
3.26 -1
3.27 -1
3.28 -1
3.29 -1
3.3 -1
3.31 -1
3.32 -1
3.33 -1
3.34 -1
3.35 -1
3.36 -1
3.37 -1
3.38 -1
3.39 -1
3.4 -1
3.41 -1
3.42 -1
3.43 -1
3.44 -1
3.45 -1
3.46 -1
3.47 -1
3.48 -1
3.49 -1
3.5 -1
3.51 -1
3.52 -1
3.53 -1
3.54 -1
3.55 -1
3.56 -1
3.57 -1
3.58 -1
3.59 -1
3.6 -1
3.61 -1
3.62 -1
3.63 -1
3.64 -1
3.65 -1
3.66 -1
3.67 -1
3.68 -1
3.69 -1
3.7 -1
3.71 -1
3.72 -1
3.73 -1
3.74 -1
3.75 -1
3.76 -1
3.77 -1
3.78 -1
3.79 -1
3.8 -1
3.81 -1
3.82 -1
3.83 -1
3.84 -1
3.85 -1
3.86 -1
3.87 -1
3.88 -1
3.89 -1
3.9 -1
3.91 -1
3.92 -1
3.93 -1
3.94 -1
3.95 -1
3.96 -1
3.97 -1
3.98 -1
3.99 -1
4 -1
4.01 -1
4.02 -1
4.03 -1
4.04 -1
4.05 -1
4.06 -1
4.07 -1
4.08 -1
4.09 -1
4.1 -1
4.11 -1
4.12 -1
4.13 -1
4.14 -1
4.15 -1
4.16 -1
4.17 -1
4.18 -1
4.19 -1
4.2 -1
4.21 -1
4.22 -1
4.23 -1
4.24 -1
4.25 -1
4.26 -1
4.27 -1
4.28 -1
4.29 -1
4.3 -1
4.31 -1
4.32 -1
4.33 -1
4.34 -1
4.35 -1
4.36 -1
4.37 -1
4.38 -1
4.39 -1
4.4 -1
4.41 -1
4.42 -1
4.43 -1
4.44 -1
4.45 -1
4.46 -1
4.47 -1
4.48 -1
4.49 -1
4.5 -1
4.51 -1
4.52 -1
4.53 -1
4.54 -1
4.55 -1
4.56 -1
4.57 -1
4.58 -1
4.59 -1
4.6 -1
4.61 -1
4.62 -1
4.63 -1
4.64 -1
4.65 -1
4.66 -1
4.67 -1
4.68 -1
4.69 -1
4.7 -1
4.71 -1
4.72 -1
4.73 -1
4.74 -1
4.75 -1
4.76 -1
4.77 -1
4.78 -1
4.79 -1
4.8 -1
4.81 -1
4.82 -1
4.83 -1
4.84 -1
4.85 -1
4.86 -1
4.87 -1
4.88 -1
4.89 -1
4.9 -1
4.91 -1
4.92 -1
4.93 -1
4.94 -1
4.95 -1
4.96 -1
4.97 -1
4.98 -1
4.99 -1
5 -1
5 -1


==> figures/data/O0/dissipative/run_0004/data.txt <==
freq gamma theta
0.01 0.956382 0.0198282
0.02 0.915652 0.0397884
0.03 0.877321 0.0600143
0.04 0.840992 0.0806426
0.05 0.806342 0.101815
0.06 0.773108 0.123679
0.07 0.741071 0.146393
0.08 0.710054 0.170123
0.09 0.679913 0.195051
0.10 0.650528 0.221374
0.11 0.621804 0.249307
0.12 0.593668 0.279089
0.13 0.56606 0.310986
0.14 0.538941 0.345297
0.15 0.51228 0.382356
0.16 0.486065 0.422542
0.17 0.460291 0.466283
0.18 0.434968 0.514065
0.19 0.410946 0.56644
0.20 0.38535 0.624028
0.21 0.359663 0.687525
0.22 0.334407 0.757701
0.23 0.309662 0.835384
0.24 0.285529 0.921434
0.25 0.262131 1.01668
0.26 0.239617 1.12182
0.27 0.218166 1.23722
0.28 0.197986 1.36265
0.29 0.179318 1.49686
0.30 0.16243 1.63711
0.31 0.147605 1.77866
0.32 0.135112 1.91456
0.33 0.125175 2.03609
0.34 0.117923 2.13415
0.35 0.113355 2.2014
0.36 0.111317 2.23431
0.37 0.111525 2.23401
0.38 0.113603 2.20555
0.39 0.117144 2.15601
0.40 0.112194 2.0927
0.41 0.110175 2.02187
0.42 0.107728 1.94828
0.43 0.104613 1.8752
0.44 0.100625 1.80467
0.45 0.0955893 1.73786
0.46 0.0857884 1.76586
0.47 0.0716772 1.91674
0.48 0.0582547 2.08188
0.49 0.0456346 2.26112
0.50 0.0339502 2.453
0.51 0.0233536 2.65417
0.52 0.0140122 2.85856
0.53 0.00609828 3.05686
0.54 -0.000228232 3.23671
0.55 -0.00484552 3.38407
0.56 -0.00769809 3.48614
0.57 -0.00881868 3.53478
0.58 -0.00833348 3.52896
0.59 -0.00644661 3.47473
0.60 -0.00340931 3.38286
0.61 0.000514427 3.26562
0.62 0.00507281 3.13425
0.63 -0.00449838 2.99761
0.64 -0.0146503 2.85834
0.65 -0.0238396 3.05456
0.66 -0.0320948 3.29576
0.67 -0.0394403 3.54413
0.68 -0.0457516 3.79002
0.69 -0.0509056 4.01975
0.70 -0.0547963 4.2165
0.71 -0.0573548 4.36307
0.72 -0.0585699 4.44597
0.73 -0.0584988 4.45949
0.74 -0.0634149 4.40728
0.75 -0.0754912 4.30071
0.76 -0.0892813 4.15509
0.77 -0.102106 4.09572
0.78 -0.107064 4.36587
0.79 -0.111001 4.61314
0.80 -0.113831 4.81833
0.81 -0.115505 4.96261
0.82 -0.11603 5.03254
0.83 -0.11547 5.0241
0.84 -0.113944 4.94379
0.85 -0.11161 4.80598
0.86 -0.108641 4.62845
0.87 -0.110975 4.42818
0.88 -0.122479 4.46887
0.89 -0.126886 4.77622
0.90 -0.130504 5.06977
0.91 -0.133257 5.32961
0.92 -0.135092 5.53363
0.93 -0.13599 5.66214
0.94 -0.135974 5.70339
0.95 -0.135116 5.65726
0.96 -0.133527 5.53486
0.97 -0.131342 5.35457
0.98 -0.128701 5.13676
0.99 -0.134558 4.8997
1.00 -0.154547 4.65752
1.01 -0.177506 4.41995
1.02 -0.193456 4.43707
1.03 -0.197733 4.7683
1.04 -0.201524 5.11515
1.05 -0.204775 5.46755
1.06 -0.207431 5.80981
1.07 -0.209439 6.12053
1.08 -0.210759 6.37451
1.09 -0.211365 6.54769
1.10 -0.210097 6.66265
1.11 -0.208587 6.66121
1.12 -0.203367 6.67436
1.13 -0.198365 6.58798
1.14 -0.194876 6.41728
1.15 -0.216787 6.18295
1.16 -0.219174 6.50139
1.17 -0.220251 6.78889
1.18 -0.220757 6.99548
1.19 -0.220703 7.1001
1.20 -0.220128 7.09392
1.21 -0.219098 6.98308
1.22 -0.217696 6.78614
1.23 -0.216015 6.52805
1.24 -0.214145 6.23384
1.25 -0.212168 5.92446
1.26 -0.226333 5.6153
1.27 -0.241999 5.65622
1.28 -0.243874 6.05947
1.29 -0.245401 6.47065
1.30 -0.246561 6.87225
1.31 -0.247337 7.23992
1.32 -0.247723 7.54435
1.33 -0.247723 7.75621
1.34 -0.247362 7.85349
1.35 -0.247318 7.82822
1.36 -0.271607 7.68898
1.37 -0.29518 7.45755
1.38 -0.296903 7.77229
1.39 -0.29692 8.0408
1.40 -0.296627 8.19844
1.41 -0.296059 8.22939
1.42 -0.295263 8.13472
1.43 -0.294298 7.93158
1.44 -0.296018 7.62599
1.45 -0.303149 7.84662
1.46 -0.303077 8.19114
1.47 -0.302773 8.44036
1.48 -0.302264 8.56806
1.49 -0.301589 8.56219
1.50 -0.300795 8.42871
1.51 -0.299751 8.19441
1.52 -0.294604 8.43867
1.53 -0.294035 8.67417
1.54 -0.293339 8.78215
1.55 -0.292558 8.75307
1.56 -0.291724 8.59589
1.57 -0.310151 8.33461
1.58 -0.321425 8.43038
1.59 -0.320789 8.77591
1.60 -0.320068 9.01372
1.61 -0.3193 9.11837
1.62 -0.318526 9.08075
1.63 -0.317788 8.91092
1.64 -0.317124 8.63424
1.65 -0.316566 8.28338
1.66 -0.330971 7.89033
1.67 -0.369955 7.48167
1.68 -0.370213 7.96026
1.69 -0.369352 8.455
1.70 -0.368447 8.91549
1.71 -0.367537 9.30674
1.72 -0.366663 9.59176
1.73 -0.365869 9.74006
1.74 -0.365199 9.73675
1.75 -0.36469 9.58731
1.76 -0.367095 9.24272
1.77 -0.364127 9.50318
1.78 -0.368971 9.72182
1.79 -0.3706 9.90912
1.80 -0.371409 9.97644
1.81 -0.37073 9.93563
1.82 -0.370272 9.75006
1.83 -0.370081 9.4465
1.84 -0.370165 9.06065
1.85 -0.370482 8.62772
1.86 -0.394386 8.37192
1.87 -0.392366 8.89362
1.88 -0.390434 9.38284
1.89 -0.388656 9.80327
1.90 -0.387095 10.1157
1.91 -0.385814 10.2867
1.92 -0.384861 10.2982
1.93 -0.384273 10.1535
1.94 -0.384065 9.87561
1.95 -0.38424 9.49968
1.96 -0.382335 9.06319
1.97 -0.404301 9.16392
1.98 -0.40173 9.64626
1.99 -0.399418 10.0493
2.00 -0.397442 10.3336
2.01 -0.395869 10.4682
2.02 -0.394757 10.4395
2.03 -0.401499 10.4224
2.04 -0.400261 10.7382
2.05 -0.399576 10.9107
2.06 -0.397672 10.9164
2.07 -0.410715 10.6661
2.08 -0.40933 10.6634
2.09 -0.40944 10.5013
2.10 -0.410399 10.7338
2.11 -0.408927 10.9595
2.12 -0.408031 11.018
2.13 -0.40775 10.9063
2.14 -0.408092 10.6433
2.15 -0.409043 10.2641
2.16 -0.410566 9.809
2.17 -0.431121 9.31313
2.18 -0.436174 9.67201
2.19 -0.432812 10.1871
2.20 -0.429928 10.6227
2.21 -0.427625 10.9368
2.22 -0.425991 11.095
2.23 -0.425085 11.0806
2.24 -0.424939 10.8999
2.25 -0.445253 10.5807
2.26 -0.446773 10.797
2.27 -0.444467 10.9745
2.28 -0.44294 10.9819
2.29 -0.442223 10.8226
2.30 -0.442309 10.5212
2.31 -0.443157 10.1151
2.32 -0.453124 9.64384
2.33 -0.464209 9.8445
2.34 -0.459906 10.3387
2.35 -0.456276 10.7407
2.36 -0.453441 11.0097
2.37 -0.451497 11.1156
2.38 -0.450501 11.0482
2.39 -0.450461 10.8206
2.40 -0.451345 10.4646
2.41 -0.453089 10.0204
2.42 -0.45561 9.52706
2.43 -0.458827 9.01661
2.44 -0.502754 8.51201
2.45 -0.507979 8.85312
2.46 -0.501474 9.40987
2.47 -0.495523 9.94264
2.48 -0.490282 10.4153
2.49 -0.485906 10.7861
2.50 -0.482534 11.016
2.51 -0.480267 11.079
2.52 -0.479155 10.9705
2.53 -0.481338 10.7078
2.54 -0.486272 10.8056
2.55 -0.483486 10.9316
2.56 -0.481939 10.8873
2.57 -0.481645 10.6827
2.58 -0.482557 10.3467
2.59 -0.484588 9.91849
2.60 -0.487624 9.43711
2.61 -0.491545 8.93527
2.62 -0.496236 8.43686
2.63 -0.501594 7.95738
2.64 -0.507538 7.50568
2.65 -0.543376 7.08591
2.66 -0.586099 6.83765
2.67 -0.575628 7.30204
2.68 -0.565414 7.79751
2.69 -0.555596 8.31595
2.70 -0.546342 8.84255
2.71 -0.537848 9.35407
2.72 -0.53033 9.81843
2.73 -0.524006 10.1971
2.74 -0.519077 10.4515
2.75 -0.515695 10.5531
2.76 -0.513942 10.4919
2.77 -0.513815 10.2799
2.78 -0.51524 9.94688
2.79 -0.518086 9.53102
2.80 -0.522197 9.06952
2.81 -0.527407 8.59299
2.82 -0.533565 8.12351
2.83 -0.560581 7.67528
2.84 -0.605784 7.25639
2.85 -0.654161 6.87003
2.86 -0.636275 7.28127
2.87 -0.61672 7.75165
2.88 -0.59899 8.24141
2.89 -0.584097 8.73526
2.90 -0.572638 9.20995
2.91 -0.566445 9.63443
2.92 -0.56642 9.97321
2.93 -0.574178 10.1934
2.94 -0.590684 10.2742
2.95 -0.616649 10.2141
2.96 -0.652302 10.032
2.97 -0.697366 9.76168
2.98 -0.751083 9.44252
2.99 -0.812255 9.11185
3.00 -0.864123 8.96357
3.01 -0.886992 9.17476
3.02 -0.877292 9.78216
3.03 -0.86774 10.4428
3.04 -0.85842 11.1555
3.05 -0.849433 11.9142
3.06 -0.840904 12.7053
3.07 -0.832978 13.5049
3.08 -0.825826 14.2761
3.09 -0.819627 14.9684
3.10 -0.814567 15.5226
3.11 -0.810807 15.8807
3.12 -0.808463 16.0013
3.13 -0.807591 15.8726
3.14 -0.808172 15.5163
3.15 -0.810125 14.9798
3.16 -0.813328 14.3216
3.17 -0.817628 13.5977
3.18 -0.766016 13.8446
3.19 -0.721286 14.0043
3.20 -0.689167 13.9541
3.21 -0.668511 13.702
3.22 -0.645329 13.515
3.23 -0.659603 14.0061
3.24 -0.678941 14.3207
3.25 -0.70936 14.4221
3.26 -0.744641 14.442
3.27 -0.759597 14.8615
3.28 -0.784832 15.0247
3.29 -0.795958 15.377
3.30 -0.804183 15.6493
3.31 -0.806105 15.8685
3.32 -0.806686 15.9078
3.33 -0.80877 15.7058
3.34 -0.810816 15.3187
3.35 -0.812761 14.7922
3.36 -0.815811 14.1558
3.37 -0.820494 13.4508
3.38 -0.771153 13.6726
3.39 -0.715308 14.0745
3.40 -0.673085 14.2786
3.41 -0.643698 14.2615
3.42 -0.627431 14.0291
3.43 -0.623669 13.6148
3.44 -0.630746 13.0679
3.45 -0.639544 12.4406
3.46 -0.681419 11.7768
3.47 -0.68146 12.327
3.48 -0.672588 13.0364
3.49 -0.665268 13.6795
3.50 -0.659787 14.2026
3.51 -0.656399 14.5517
3.52 -0.655289 14.6863
3.53 -0.656539 14.5919
3.54 -0.660117 14.2849
3.55 -0.671773 13.8065
3.56 -0.724703 13.3284
3.57 -0.715704 14.0195
3.58 -0.709273 14.5817
3.59 -0.704952 14.9723
3.60 -0.702943 15.1465
3.61 -0.703214 15.0845
3.62 -0.733145 14.7985
3.63 -0.760806 14.729
3.64 -0.754999 15.2146
3.65 -0.751436 15.4959
3.66 -0.765457 15.5399
3.67 -0.796915 15.3424
3.68 -0.793983 15.6892
3.69 -0.810065 15.8392
3.70 -0.826211 15.7845
3.71 -0.818451 16.0102
3.72 -0.818292 15.8838
3.73 -0.820564 15.5277
3.74 -0.82498 14.9916
3.75 -0.745638 16.0383
3.76 -0.832042 13.7339
3.77 -0.833329 13.114
3.78 -0.83911 12.4397
3.79 -0.848571 11.7499
3.80 -0.86089 11.0732
3.81 -0.880208 10.3674
3.82 -0.803345 11.0559
3.83 -0.788706 11.7859
3.84 -0.775371 12.527
3.85 -0.763666 13.2465
3.86 -0.753948 13.8991
3.87 -0.746572 14.4304
3.88 -0.741855 14.7855
3.89 -0.740026 14.9228
3.90 -0.741185 14.8273
3.91 -0.745285 14.5152
3.92 -0.752153 14.0283
3.93 -0.761521 13.4206
3.94 -0.773457 12.7453
3.95 -0.837469 12.1375
3.96 -0.823708 12.8807
3.97 -0.811296 13.5999
3.98 -0.801072 14.2398
3.99 -0.793407 14.7439
4.00 -0.788618 15.0582
4.01 -0.78692 15.1456
4.02 -0.788382 14.9975
4.03 -0.792926 14.637
4.04 -0.807979 14.1104
4.05 -0.853096 13.8588
4.06 -0.842361 14.4936
4.07 -0.834353 14.9833
4.08 -0.829348 15.275
4.09 -0.827549 15.3342
4.10 -0.82901 15.156
4.11 -0.872806 14.7775
4.12 -0.859733 15.2845
4.13 -0.855956 15.4631
4.14 -0.855484 15.4006
4.15 -0.85829 15.1089
4.16 -0.8642 14.6278
4.17 -0.872933 14.0124
4.18 -0.88415 13.3187
4.19 -0.8975 12.5941
4.20 -0.912654 11.8734
4.21 -0.929319 11.1794
4.22 -0.947244 10.525
4.23 -0.966206 9.91671
4.24 -0.943841 10.0228
4.25 -0.922609 10.6957
4.26 -0.902753 11.3998
4.27 -0.884647 12.1151
4.28 -0.868722 12.8102
4.29 -0.855446 13.4418
4.30 -0.845289 13.9573
4.31 -0.83867 14.3035
4.32 -0.83589 14.4398
4.33 -0.837081 14.3507
4.34 -0.84218 14.0512
4.35 -0.850953 13.5813
4.36 -0.863042 12.9932
4.37 -0.87803 12.3385
4.38 -0.895498 11.6602
4.39 -0.955366 11.1939
4.40 -0.938662 11.8543
4.41 -0.920583 12.5451
4.42 -0.905309 13.1801
4.43 -0.893352 13.7083
4.44 -0.885178 14.0768
4.45 -0.881137 14.2428
4.46 -0.881399 14.1867
4.47 -0.885928 13.919
4.48 -0.894491 13.4763
4.49 -0.929799 12.9095
4.50 -0.935591 13.2159
4.51 -0.923681 13.7032
4.52 -0.915848 14.0196
4.53 -0.912416 14.1275
4.54 -0.913508 14.0151
4.55 -0.919029 13.7002
4.56 -0.921819 13.3265
4.57 -0.895681 13.5157
4.58 -0.895733 13.4966
4.59 -0.90059 13.273
4.60 -0.910019 12.8762
4.61 -0.923619 12.3529
4.62 -0.940892 11.7529
4.63 -0.961316 11.1195
4.64 -0.984394 10.485
4.65 -1.00968 9.8712
4.66 -1.0368 9.29081
4.67 -1.08752 8.75007
4.68 -1.10322 8.92571
4.69 -1.07336 9.52118
4.70 -1.04562 10.1399
4.71 -1.02053 10.762
4.72 -0.998733 11.3574
4.73 -0.980905 11.8855
4.74 -0.967702 12.2993
4.75 -0.959681 12.554
4.76 -0.957212 12.6193
4.77 -0.960402 12.4884
4.78 -0.969085 12.1812
4.79 -0.982863 11.7366
4.80 -1.00119 11.2012
4.81 -1.02345 10.6187
4.82 -1.08228 10.1033
4.83 -1.0573 10.6711
4.84 -1.03657 11.1814
4.85 -1.02089 11.5897
4.86 -1.0109 11.8528
4.87 -1.00704 11.9393
4.88 -1.00947 11.8397
4.89 -1.01805 11.5695
4.90 -1.03236 11.1636
4.91 -1.05181 10.6659
4.92 -1.07572 10.1184
4.93 -1.10342 9.55534
4.94 -1.13982 9.20138
4.95 -1.11238 9.7029
4.96 -1.09022 10.1428
4.97 -1.07416 10.4814
4.98 -1.06488 10.6814
4.99 -1.06285 10.7188
5.00 -1.06816 10.5902


==> figures/data/O0/dissipative/run_0004/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.956382 0.0198282 0.01 0.998482 0.000800576
0.02 0.915652 0.0397884 0.02 0.993945 0.00320923
0.03 0.877321 0.0600143 0.03 0.986432 0.00724685
0.04 0.840992 0.0806426 0.04 0.97602 0.0129487
0.05 0.806342 0.101815 0.05 0.962809 0.0203652
0.06 0.773108 0.123679 0.06 0.946928 0.0295627
0.07 0.741071 0.146393 0.07 0.928527 0.0406249
0.08 0.710054 0.170123 0.08 0.907774 0.0536546
0.09 0.679913 0.195051 0.09 0.884856 0.0687756
0.10 0.650528 0.221374 0.10 0.859971 0.0861355
0.11 0.621804 0.249307 0.11 0.833328 0.105909
0.12 0.593668 0.279089 0.12 0.805143 0.1283
0.13 0.56606 0.310986 0.13 0.775632 0.15355
0.14 0.538941 0.345297 0.14 0.745017 0.181937
0.15 0.51228 0.382356 0.15 0.713515 0.21379
0.16 0.486065 0.422542 0.16 0.681341 0.249488
0.17 0.460291 0.466283 0.17 0.648708 0.289474
0.18 0.434968 0.514065 0.18 0.615821 0.334261
0.19 0.410946 0.56644 0.19 0.582882 0.384442
0.20 0.38535 0.624028 0.20 0.550088 0.4407
0.21 0.359663 0.687525 0.21 0.517635 0.503815
0.22 0.334407 0.757701 0.22 0.485716 0.574664
0.23 0.309662 0.835384 0.23 0.454527 0.654215
0.24 0.285529 0.921434 0.24 0.424267 0.743502
0.25 0.262131 1.01668 0.25 0.395149 0.843564
0.26 0.239617 1.12182 0.26 0.367398 0.955331
0.27 0.218166 1.23722 0.27 0.341259 1.07944
0.28 0.197986 1.36265 0.28 0.317003 1.21591
0.29 0.179318 1.49686 0.29 0.294927 1.36373
0.30 0.16243 1.63711 0.30 0.275352 1.52025
0.31 0.147605 1.77866 0.31 0.258612 1.68068
0.32 0.135112 1.91456 0.32 0.245025 1.8378
0.33 0.125175 2.03609 0.33 0.234859 1.9824
0.34 0.117923 2.13415 0.34 0.228275 2.10476
0.35 0.113355 2.2014 0.35 0.225294 2.1969
0.36 0.111317 2.23431 0.36 0.225766 2.25469
0.37 0.111525 2.23401 0.37 0.229392 2.27872
0.38 0.113603 2.20555 0.38 0.235762 2.27351
0.39 0.117144 2.15601 0.39 0.244419 2.24573
0.40 0.112194 2.0927 0.40 0.254908 2.20238
0.41 0.110175 2.02187 0.41 0.266812 2.14955
0.42 0.107728 1.94828 0.42 0.279768 2.09198
0.43 0.104613 1.8752 0.43 0.291102 2.03302
0.44 0.100625 1.80467 0.44 0.272653 1.9749
0.45 0.0955893 1.73786 0.45 0.254875 1.91897
0.46 0.0857884 1.76586 0.46 0.23786 1.86597
0.47 0.0716772 1.91674 0.47 0.221715 1.86788
0.48 0.0582547 2.08188 0.48 0.206567 2.05448
0.49 0.0456346 2.26112 0.49 0.192566 2.25632
0.50 0.0339502 2.453 0.50 0.179888 2.47067
0.51 0.0233536 2.65417 0.51 0.168728 2.69217
0.52 0.0140122 2.85856 0.52 0.159295 2.91212
0.53 0.00609828 3.05686 0.53 0.151798 3.11845
0.54 -0.000228232 3.23671 0.54 0.146414 3.29684
0.55 -0.00484552 3.38407 0.55 0.143259 3.43342
0.56 -0.00769809 3.48614 0.56 0.142363 3.51832
0.57 -0.00881868 3.53478 0.57 0.143649 3.54842
0.58 -0.00833348 3.52896 0.58 0.146947 3.52792
0.59 -0.00644661 3.47473 0.59 0.152018 3.46633
0.60 -0.00340931 3.38286 0.60 0.158594 3.37539
0.61 0.000514427 3.26562 0.61 0.166402 3.26635
0.62 0.00507281 3.13425 0.62 0.171854 3.14843
0.63 -0.00449838 2.99761 0.63 0.160348 3.02836
0.64 -0.0146503 2.85834 0.64 0.149724 3.00758
0.65 -0.0238396 3.05456 0.65 0.14012 3.26859
0.66 -0.0320948 3.29576 0.66 0.131693 3.53537
0.67 -0.0394403 3.54413 0.67 0.124613 3.79634
0.68 -0.0457516 3.79002 0.68 0.119047 4.03593
0.69 -0.0509056 4.01975 0.69 0.115139 4.23623
0.70 -0.0547963 4.2165 0.70 0.112986 4.38062
0.71 -0.0573548 4.36307 0.71 0.112613 4.45813
0.72 -0.0585699 4.44597 0.72 0.113962 4.46668
0.73 -0.0584988 4.45949 0.73 0.116905 4.4132
0.74 -0.0634149 4.40728 0.74 0.120187 4.31079
0.75 -0.0754912 4.30071 0.75 0.113464 4.17474
0.76 -0.0892813 4.15509 0.76 0.108027 4.44603
0.77 -0.102106 4.09572 0.77 0.104018 4.68016
0.78 -0.107064 4.36587 0.78 0.101545 4.85765
0.79 -0.111001 4.61314 0.79 0.100661 4.96359
0.80 -0.113831 4.81833 0.80 0.101347 4.99203
0.81 -0.115505 4.96261 0.81 0.103516 4.94745
0.82 -0.11603 5.03254 0.82 0.10702 4.8427
0.83 -0.11547 5.0241 0.83 0.111684 4.69463
0.84 -0.113944 4.94379 0.84 0.112756 4.51997
0.85 -0.11161 4.80598 0.85 0.105853 4.44658
0.86 -0.108641 4.62845 0.86 0.0999139 4.76926
0.87 -0.110975 4.42818 0.87 0.0950751 5.07269
0.88 -0.122479 4.46887 0.88 0.0914652 5.33531
0.89 -0.126886 4.77622 0.89 0.0891869 5.53493
0.90 -0.130504 5.06977 0.90 0.0882966 5.65401
0.91 -0.133257 5.32961 0.91 0.0887899 5.68482
0.92 -0.135092 5.53363 0.92 0.0905996 5.63157
0.93 -0.13599 5.66214 0.93 0.0936066 5.50837
0.94 -0.135974 5.70339 0.94 0.0976601 5.33442
0.95 -0.135116 5.65726 0.95 0.102598 5.12912
0.96 -0.133527 5.53486 0.96 0.104752 4.90885
0.97 -0.131342 5.35457 0.97 0.0980929 4.78782
0.98 -0.128701 5.13676 0.98 0.0921538 5.15187
0.99 -0.134558 4.8997 0.99 0.0870502 5.5121
1.00 -0.154547 4.65752 1.00 0.0829028 5.8484
1.01 -0.177506 4.41995 1.01 0.0798254 6.13615
1.02 -0.193456 4.43707 1.02 0.0779093 6.35027
1.03 -0.197733 4.7683 1.03 0.0772051 6.47137
1.04 -0.201524 5.11515 1.04 0.0775475 6.49144
1.05 -0.204775 5.46755 1.05 0.0756995 6.53835
1.06 -0.207431 5.80981 1.06 0.0750289 6.65995
1.07 -0.209439 6.12053 1.07 0.075534 6.67757
1.08 -0.210759 6.37451 1.08 0.0771593 6.59718
1.09 -0.211365 6.54769 1.09 0.0755472 6.45035
1.10 -0.210097 6.66265 1.10 0.0730008 6.73787
1.11 -0.208587 6.66121 1.11 0.0715388 6.93881
1.12 -0.203367 6.67436 1.12 0.0711978 7.03502
1.13 -0.198365 6.58798 1.13 0.071964 7.02189
1.14 -0.194876 6.41728 1.14 0.073774 6.90931
1.15 -0.216787 6.18295 1.15 0.0765265 6.71782
1.16 -0.219174 6.50139 1.16 0.0800984 6.47224
1.17 -0.220251 6.78889 1.17 0.0843614 6.19597
1.18 -0.220757 6.99548 1.18 0.0857508 5.90787
1.19 -0.220703 7.1001 1.19 0.0803669 5.91568
1.20 -0.220128 7.09392 1.20 0.0755691 6.34651
1.21 -0.219098 6.98308 1.21 0.0714533 6.77007
1.22 -0.217696 6.78614 1.22 0.0681202 7.1617
1.23 -0.216015 6.52805 1.23 0.0656651 7.49159
1.24 -0.214145 6.23384 1.24 0.0641646 7.72987
1.25 -0.212168 5.92446 1.25 0.063662 7.85398
1.26 -0.226333 5.6153 1.26 0.0634978 7.85552
1.27 -0.241999 5.65622 1.27 0.062537 7.96539
1.28 -0.243874 6.05947 1.28 0.0625601 8.02514
1.29 -0.245401 6.47065 1.29 0.0635432 7.96221
1.30 -0.246561 6.87225 1.30 0.0654212 7.79264
1.31 -0.247337 7.23992 1.31 0.0650968 7.5424
1.32 -0.247723 7.54435 1.32 0.0623003 7.86739
1.33 -0.247723 7.75621 1.33 0.060345 8.18482
1.34 -0.247362 7.85349 1.34 0.0592933 8.39316
1.35 -0.247318 7.82822 1.35 0.0591724 8.47313
1.36 -0.271607 7.68898 1.36 0.0599676 8.42231
1.37 -0.29518 7.45755 1.37 0.0616235 8.25541
1.38 -0.296903 7.77229 1.38 0.0613507 7.99881
1.39 -0.29692 8.0408 1.39 0.0588518 8.34921
1.40 -0.296627 8.19844 1.40 0.0571664 8.65805
1.41 -0.296059 8.22939 1.41 0.0563486 8.84686
1.42 -0.295263 8.13472 1.42 0.0564173 8.89872
1.43 -0.294298 7.93158 1.43 0.0573508 8.81505
1.44 -0.296018 7.62599 1.44 0.0559416 8.82848
1.45 -0.303149 7.84662 1.45 0.0548478 9.06762
1.46 -0.303077 8.19114 1.46 0.0546116 9.16975
1.47 -0.302773 8.44036 1.47 0.0552267 9.12943
1.48 -0.302264 8.56806 1.48 0.0566483 8.96016
1.49 -0.301589 8.56219 1.49 0.0561502 8.72316
1.50 -0.300795 8.42871 1.50 0.0540883 9.1175
1.51 -0.299751 8.19441 1.51 0.0528019 9.40254
1.52 -0.294604 8.43867 1.52 0.0523318 9.55008
1.53 -0.294035 8.67417 1.53 0.0526835 9.54855
1.54 -0.293339 8.78215 1.54 0.0538253 9.40651
1.55 -0.292558 8.75307 1.55 0.0541069 9.14908
1.56 -0.291724 8.59589 1.56 0.0520933 9.46899
1.57 -0.310151 8.33461 1.57 0.0508221 9.76869
1.58 -0.321425 8.43038 1.58 0.0503344 9.92642
1.59 -0.320789 8.77591 1.59 0.0501677 9.92924
1.60 -0.320068 9.01372 1.60 0.049714 10.0526
1.61 -0.3193 9.11837 1.61 0.0500414 10.0491
1.62 -0.318526 9.08075 1.62 0.0511206 9.89752
1.63 -0.317788 8.91092 1.63 0.0528919 9.62421
1.64 -0.317124 8.63424 1.64 0.0524347 9.32267
1.65 -0.316566 8.28338 1.65 0.0501536 9.80728
1.66 -0.330971 7.89033 1.66 0.0485363 10.1963
1.67 -0.369955 7.48167 1.67 0.0476371 10.4518
1.68 -0.370213 7.96026 1.68 0.0474833 10.5485
1.69 -0.369352 8.455 1.69 0.0480688 10.4818
1.70 -0.368447 8.91549 1.70 0.0493545 10.2685
1.71 -0.367537 9.30674 1.71 0.0512756 9.94092
1.72 -0.366663 9.59176 1.72 0.0526773 9.53708
1.73 -0.365869 9.74006 1.73 0.049917 9.80034
1.74 -0.365199 9.73675 1.74 0.047713 10.3134
1.75 -0.36469 9.58731 1.75 0.0461329 10.7288
1.76 -0.367095 9.24272 1.76 0.0452302 11.0059
1.77 -0.364127 9.50318 1.77 0.0450335 11.1169
1.78 -0.368971 9.72182 1.78 0.0455399 11.0551
1.79 -0.3706 9.90912 1.79 0.0447098 11.1037
1.80 -0.371409 9.97644 1.80 0.0441685 11.3028
1.81 -0.37073 9.93563 1.81 0.0440702 11.3262
1.82 -0.370272 9.75006 1.82 0.0437232 11.4354
1.83 -0.370081 9.4465 1.83 0.0440627 11.4095
1.84 -0.370165 9.06065 1.84 0.0450622 11.2169
1.85 -0.370482 8.62772 1.85 0.0466687 10.8888
1.86 -0.394386 8.37192 1.86 0.0478646 10.4658
1.87 -0.392366 8.89362 1.87 0.0454959 10.7923
1.88 -0.390434 9.38284 1.88 0.0436667 11.3055
1.89 -0.388656 9.80327 1.89 0.0424364 11.6957
1.90 -0.387095 10.1157 1.90 0.0418474 11.9234
1.91 -0.385814 10.2867 1.91 0.0419164 11.9664
1.92 -0.384861 10.2982 1.92 0.04263 11.8273
1.93 -0.384273 10.1535 1.93 0.0423775 11.6616
1.94 -0.384065 9.87561 1.94 0.0412625 12.0393
1.95 -0.38424 9.49968 1.95 0.0407765 12.2459
1.96 -0.382335 9.06319 1.96 0.0409321 12.2618
1.97 -0.404301 9.16392 1.97 0.0417123 12.0934
1.98 -0.40173 9.64626 1.98 0.0430741 11.7699
1.99 -0.399418 10.0493 1.99 0.0414904 11.8972
2.00 -0.397442 10.3336 2.00 0.0402341 12.3309
2.01 -0.395869 10.4682 2.01 0.039578 12.5984
2.02 -0.394757 10.4395 2.02 0.0395425 12.6724
2.03 -0.401499 10.4224 2.03 0.0401203 12.5515
2.04 -0.400261 10.7382 2.04 0.0400037 12.3675
2.05 -0.399576 10.9107 2.05 0.0390071 12.7462
2.06 -0.397672 10.9164 2.06 0.0386081 12.9409
2.07 -0.410715 10.6661 2.07 0.0388164 12.9338
2.08 -0.40933 10.6634 2.08 0.0396138 12.7343
2.09 -0.40944 10.5013 2.09 0.0403503 12.375
2.10 -0.410399 10.7338 2.10 0.0388475 12.7408
2.11 -0.408927 10.9595 2.11 0.0378923 13.1247
2.12 -0.408031 11.018 2.12 0.0375183 13.3185
2.13 -0.40775 10.9063 2.13 0.0373613 13.3452
2.14 -0.408092 10.6433 2.14 0.0373022 13.4291
2.15 -0.409043 10.2641 2.15 0.0370038 13.5085
2.16 -0.410566 9.809 2.16 0.0372596 13.478
2.17 -0.431121 9.31313 2.17 0.0380774 13.2492
2.18 -0.436174 9.67201 2.18 0.0394148 12.8579
2.19 -0.432812 10.1871 2.19 0.0412139 12.3521
2.20 -0.429928 10.6227 2.20 0.0391225 12.5725
2.21 -0.427625 10.9368 2.21 0.0374678 13.1883
2.22 -0.425991 11.095 2.22 0.0363106 13.6708
2.23 -0.425085 11.0806 2.23 0.0356916 13.9708
2.24 -0.424939 10.8999 2.24 0.0356314 14.0572
2.25 -0.445253 10.5807 2.25 0.0356821 13.9266
2.26 -0.446773 10.797 2.26 0.0351925 14.1834
2.27 -0.444467 10.9745 2.27 0.035256 14.2205
2.28 -0.44294 10.9819 2.28 0.0358624 14.0413
2.29 -0.442223 10.8226 2.29 0.0351276 14.1416
2.30 -0.442309 10.5212 2.30 0.0345906 14.4241
2.31 -0.443157 10.1151 2.31 0.0345965 14.4843
2.32 -0.453124 9.64384 2.32 0.035138 14.3226
2.33 -0.464209 9.8445 2.33 0.0358611 13.9679
2.34 -0.459906 10.3387 2.34 0.0346461 14.318
2.35 -0.456276 10.7407 2.35 0.033933 14.6818
2.36 -0.453441 11.0097 2.36 0.0337468 14.8257
2.37 -0.451497 11.1156 2.37 0.0335605 14.8877
2.38 -0.450501 11.0482 2.38 0.0337336 14.8737
2.39 -0.450461 10.8206 2.39 0.0344202 14.638
2.40 -0.451345 10.4646 2.40 0.0355842 14.2178
2.41 -0.453089 10.0204 2.41 0.037175 13.6653
2.42 -0.45561 9.52706 2.42 0.0366503 13.4065
2.43 -0.458827 9.01661 2.43 0.0348969 14.1392
2.44 -0.502754 8.51201 2.44 0.0335648 14.7615
2.45 -0.507979 8.85312 2.45 0.0326994 15.2147
2.46 -0.501474 9.40987 2.46 0.032332 15.4506
2.47 -0.495523 9.94264 2.47 0.0322145 15.4904
2.48 -0.490282 10.4153 2.48 0.0322206 15.5501
2.49 -0.485906 10.7861 2.49 0.0320821 15.5226
2.50 -0.482534 11.016 2.50 0.031831 15.708
2.51 -0.480267 11.079 2.51 0.0316883 15.7632
2.52 -0.479155 10.9705 2.52 0.031814 15.7634
2.53 -0.481338 10.7078 2.53 0.0321433 15.5267
2.54 -0.486272 10.8056 2.54 0.0314355 15.8461
2.55 -0.483486 10.9316 2.55 0.0312134 16.0218
2.56 -0.481939 10.8873 2.56 0.0313877 15.9475
2.57 -0.481645 10.6827 2.57 0.0309543 16.1283
2.58 -0.482557 10.3467 2.58 0.0310072 16.1634
2.59 -0.484588 9.91849 2.59 0.0314503 15.9525
2.60 -0.487624 9.43711 2.60 0.0307327 16.2064
2.61 -0.491545 8.93527 2.61 0.0304886 16.3991
2.62 -0.496236 8.43686 2.62 0.0307236 16.3359
2.63 -0.501594 7.95738 2.63 0.0314217 16.0336
2.64 -0.507538 7.50568 2.64 0.0306666 16.1964
2.65 -0.543376 7.08591 2.65 0.0300783 16.5761
2.66 -0.586099 6.83765 2.66 0.0299584 16.7053
2.67 -0.575628 7.30204 2.67 0.0303071 16.575
2.68 -0.565414 7.79751 2.68 0.0299229 16.6314
2.69 -0.555596 8.31595 2.69 0.0295699 16.8929
2.70 -0.546342 8.84255 2.70 0.029468 16.9414
2.71 -0.537848 9.35407 2.71 0.0295066 16.9819
2.72 -0.53033 9.81843 2.72 0.030001 16.7634
2.73 -0.524006 10.1971 2.73 0.0309246 16.3221
2.74 -0.519077 10.4515 2.74 0.0298436 16.624
2.75 -0.515695 10.5531 2.75 0.0291105 17.1052
2.76 -0.513942 10.4919 2.76 0.0288225 17.3391
2.77 -0.513815 10.2799 2.77 0.0289879 17.3026
2.78 -0.51524 9.94688 2.78 0.0289798 17.16
2.79 -0.518086 9.53102 2.79 0.0285286 17.4943
2.80 -0.522197 9.06952 2.80 0.0285246 17.5595
2.81 -0.527407 8.59299 2.81 0.0288836 17.3551
2.82 -0.533565 8.12351 2.82 0.0282925 17.6198
2.83 -0.560581 7.67528 2.83 0.0281404 17.7779
2.84 -0.605784 7.25639 2.84 0.0281575 17.6921
2.85 -0.654161 6.87003 2.85 0.027918 17.9068
2.86 -0.636275 7.28127 2.86 0.0281176 17.842
2.87 -0.61672 7.75165 2.87 0.0287425 17.5148
2.88 -0.59899 8.24141 2.88 0.0297616 16.9735
2.89 -0.584097 8.73526 2.89 0.0286701 17.2867
2.90 -0.572638 9.20995 2.90 0.0278085 17.8844
2.91 -0.566445 9.63443 2.91 0.0273595 18.2409
2.92 -0.56642 9.97321 2.92 0.0272769 18.3174
2.93 -0.574178 10.1934 2.93 0.0272264 18.3885
2.94 -0.590684 10.2742 2.94 0.0276002 18.2012
2.95 -0.616649 10.2141 2.95 0.0283774 17.7625
2.96 -0.652302 10.032 2.96 0.0295221 17.1311
2.97 -0.697366 9.76168 2.97 0.0296842 16.6164
2.98 -0.751083 9.44252 2.98 0.0283142 17.4798
2.99 -0.812255 9.11185 2.99 0.027294 18.1945
3.00 -0.864123 8.96357 3.00 0.0266595 18.6901
3.01 -0.886992 9.17476 3.01 0.0264345 18.9122
3.02 -0.877292 9.78216 3.02 0.0263447 18.9744
3.03 -0.86774 10.4428 3.03 0.026432 18.9114
3.04 -0.85842 11.1555 3.04 0.0261689 19.098
3.05 -0.849433 11.9142 3.05 0.0260825 19.1597
3.06 -0.840904 12.7053 3.06 0.02622 19.1216
3.07 -0.832978 13.5049 3.07 0.0267341 18.7984
3.08 -0.825826 14.2761 3.08 0.0260419 19.1231
3.09 -0.819627 14.9684 3.09 0.0257449 19.4067
3.10 -0.814567 15.5226 3.10 0.0258527 19.3882
3.11 -0.810807 15.8807 3.11 0.0263567 19.0786
3.12 -0.808463 16.0013 3.12 0.025716 19.3655
3.13 -0.807591 15.8726 3.13 0.0254163 19.6567
3.14 -0.808172 15.5163 3.14 0.0255164 19.6422
3.15 -0.810125 14.9798 3.15 0.0254633 19.5597
3.16 -0.813328 14.3216 3.16 0.0251749 19.8467
3.17 -0.817628 13.5977 3.17 0.0252825 19.8248
3.18 -0.766016 13.8446 3.18 0.0250165 19.9743
3.19 -0.721286 14.0043 3.19 0.0251176 19.9426
3.20 -0.689167 13.9541 3.20 0.0248606 20.1023
3.21 -0.668511 13.702 3.21 0.0249947 20.0569
3.22 -0.645329 13.515 3.22 0.0255101 19.7126
3.23 -0.659603 14.0061 3.23 0.025251 19.679
3.24 -0.678941 14.3207 3.24 0.0246784 20.1982
3.25 -0.70936 14.4221 3.25 0.0244854 20.4204
3.26 -0.744641 14.442 3.26 0.0244136 20.4829
3.27 -0.759597 14.8615 3.27 0.02462 20.3734
3.28 -0.784832 15.0247 3.28 0.0243302 20.4991
3.29 -0.795958 15.377 3.29 0.0242066 20.6666
3.30 -0.804183 15.6493 3.30 0.0244625 20.5124
3.31 -0.806105 15.8685 3.31 0.0250538 20.0652
3.32 -0.806686 15.9078 3.32 0.0243037 20.4777
3.33 -0.80877 15.7058 3.33 0.0239136 20.8746
3.34 -0.810816 15.3187 3.34 0.0238978 20.9512
3.35 -0.812761 14.7922 3.35 0.0237569 21.0207
3.36 -0.815811 14.1558 3.36 0.0236815 21.0922
3.37 -0.820494 13.4508 3.37 0.0237407 21.1022
3.38 -0.771153 13.6726 3.38 0.024161 20.7921
3.39 -0.715308 14.0745 3.39 0.0236009 21.121
3.40 -0.673085 14.2786 3.40 0.0234029 21.3626
3.41 -0.643698 14.2615 3.41 0.0235729 21.2708
3.42 -0.627431 14.0291 3.42 0.0240999 20.8664
3.43 -0.623669 13.6148 3.43 0.0249584 20.2071
3.44 -0.630746 13.0679 3.44 0.0248332 19.9415
3.45 -0.639544 12.4406 3.45 0.0238649 20.8114
3.46 -0.681419 11.7768 3.46 0.0232223 21.4496
3.47 -0.68146 12.327 3.47 0.02293 21.786
3.48 -0.672588 13.0364 3.48 0.0228613 21.8579
3.49 -0.665268 13.6795 3.49 0.0229654 21.8212
3.50 -0.659787 14.2026 3.50 0.0228209 21.854
3.51 -0.656399 14.5517 3.51 0.0226807 22.0519
3.52 -0.655289 14.6863 3.52 0.0228967 21.906
3.53 -0.656539 14.5919 3.53 0.0225623 22.1261
3.54 -0.660117 14.2849 3.54 0.0225433 22.2076
3.55 -0.671773 13.8065 3.55 0.0224139 22.2876
3.56 -0.724703 13.3284 3.56 0.0224784 22.2863
3.57 -0.715704 14.0195 3.57 0.0223884 22.2739
3.58 -0.709273 14.5817 3.58 0.0222322 22.4933
3.59 -0.704952 14.9723 3.59 0.0224254 22.3617
3.60 -0.702943 15.1465 3.60 0.0221245 22.5645
3.61 -0.703214 15.0845 3.61 0.0221052 22.647
3.62 -0.733145 14.7985 3.62 0.0224301 22.3807
3.63 -0.760806 14.729 3.63 0.0220358 22.6276
3.64 -0.754999 15.2146 3.64 0.0218616 22.8708
3.65 -0.751436 15.4959 3.65 0.0220311 22.7571
3.66 -0.765457 15.5399 3.66 0.0225339 22.3101
3.67 -0.796915 15.3424 3.67 0.0223149 22.2775
3.68 -0.793983 15.6892 3.68 0.0217719 22.8956
3.69 -0.810065 15.8392 3.69 0.0215611 23.1823
3.70 -0.826211 15.7845 3.70 0.0216895 23.1074
3.71 -0.818451 16.0102 3.71 0.0214836 23.2327
3.72 -0.818292 15.8838 3.72 0.0214323 23.3511
3.73 -0.820564 15.5277 3.73 0.0217158 23.1081
3.74 -0.82498 14.9916 3.74 0.0213879 23.3153
3.75 -0.745638 16.0383 3.75 0.0212207 23.5619
3.76 -0.832042 13.7339 3.76 0.0211783 23.6195
3.77 -0.833329 13.114 3.77 0.0213222 23.4374
3.78 -0.83911 12.4397 3.78 0.0210514 23.7314
3.79 -0.848571 11.7499 3.79 0.0211113 23.7266
3.80 -0.86089 11.0732 3.80 0.0210006 23.7595
3.81 -0.880208 10.3674 3.81 0.0209054 23.9305
3.82 -0.803345 11.0559 3.82 0.0208384 23.9728
3.83 -0.788706 11.7859 3.83 0.0208624 24.0024
3.84 -0.775371 12.527 3.84 0.0212097 23.671
3.85 -0.763666 13.2465 3.85 0.0218623 23.0238
3.86 -0.753948 13.8991 3.86 0.0212124 23.4429
3.87 -0.746572 14.4304 3.87 0.0207011 24.0844
3.88 -0.741855 14.7855 3.88 0.0205059 24.3767
3.89 -0.740026 14.9228 3.89 0.0204631 24.44
3.90 -0.741185 14.8273 3.90 0.02042 24.4537
3.91 -0.745285 14.5152 3.91 0.0203517 24.5484
3.92 -0.752153 14.0283 3.92 0.0204118 24.5387
3.93 -0.761521 13.4206 3.93 0.0207865 24.1576
3.94 -0.773457 12.7453 3.94 0.0203931 24.4383
3.95 -0.837469 12.1375 3.95 0.0201446 24.8027
3.96 -0.823708 12.8807 3.96 0.0202127 24.7817
3.97 -0.811296 13.5999 3.97 0.0205919 24.3865
3.98 -0.801072 14.2398 3.98 0.0210403 23.6757
3.99 -0.793407 14.7439 3.99 0.0203485 24.4624
4.00 -0.788618 15.0582 4.00 0.019951 25.0125
4.01 -0.78692 15.1456 4.01 0.0198632 25.186
4.02 -0.788382 14.9975 4.02 0.0199333 25.0143
4.03 -0.792926 14.637 4.03 0.0197427 25.3187
4.04 -0.807979 14.1104 4.04 0.0197049 25.3815
4.05 -0.853096 13.8588 4.05 0.0198939 25.2024
4.06 -0.842361 14.4936 4.06 0.0196988 25.3217
4.07 -0.834353 14.9833 4.07 0.0195538 25.5724
4.08 -0.829348 15.275 4.08 0.0197161 25.4241
4.09 -0.827549 15.3342 4.09 0.0195701 25.4849
4.10 -0.82901 15.156 4.10 0.0194078 25.7609
4.11 -0.872806 14.7775 4.11 0.0195508 25.6348
4.12 -0.859733 15.2845 4.12 0.0193151 25.867
4.13 -0.855956 15.4631 4.13 0.0193327 25.8529
4.14 -0.855484 15.4006 4.14 0.0192345 26.006
4.15 -0.85829 15.1089 4.15 0.0193021 25.8365
4.16 -0.8642 14.6278 4.16 0.0191264 26.1366
4.17 -0.872933 14.0124 4.17 0.0192516 26.029
4.18 -0.88415 13.3187 4.18 0.0191621 26.0261
4.19 -0.8975 12.5941 4.19 0.0189896 26.3253
4.20 -0.912654 11.8734 4.20 0.0191159 26.2138
4.21 -0.929319 11.1794 4.21 0.019533 25.7149
4.22 -0.947244 10.525 4.22 0.0195046 25.4978
4.23 -0.966206 9.91671 4.23 0.0189924 26.2478
4.24 -0.943841 10.0228 4.24 0.0187669 26.626
4.25 -0.922609 10.6957 4.25 0.0187241 26.7035
4.26 -0.902753 11.3998 4.26 0.0187022 26.7515
4.27 -0.884647 12.1151 4.27 0.0186336 26.8207
4.28 -0.868722 12.8102 4.28 0.0185966 26.891
4.29 -0.855446 13.4418 4.29 0.0186829 26.7155
4.30 -0.845289 13.9573 4.30 0.0185034 27.0148
4.31 -0.83867 14.3035 4.31 0.018486 27.012
4.32 -0.83589 14.4398 4.32 0.0184664 27.1033
4.33 -0.837081 14.3507 4.33 0.0187347 26.7769
4.34 -0.84218 14.0512 4.34 0.0191842 26.0836
4.35 -0.850953 13.5813 4.35 0.0185952 26.7896
4.36 -0.863042 12.9932 4.36 0.0182792 27.3154
4.37 -0.87803 12.3385 4.37 0.0182114 27.4351
4.38 -0.895498 11.6602 4.38 0.0182625 27.421
4.39 -0.955366 11.1939 4.39 0.0185953 26.9915
4.40 -0.938662 11.8543 4.40 0.0187288 26.5579
4.41 -0.920583 12.5451 4.41 0.0182293 27.348
4.42 -0.905309 13.1801 4.42 0.0180043 27.7526
4.43 -0.893352 13.7083 4.43 0.0179633 27.8345
4.44 -0.885178 14.0768 4.44 0.0180523 27.6806
4.45 -0.881137 14.2428 4.45 0.0178798 27.9574
4.46 -0.881399 14.1867 4.46 0.0179887 27.8506
4.47 -0.885928 13.919 4.47 0.0178005 28.0757
4.48 -0.894491 13.4763 4.48 0.0178806 28.0125
4.49 -0.929799 12.9095 4.49 0.0180536 27.591
4.50 -0.935591 13.2159 4.50 0.0177237 28.1673
4.51 -0.923681 13.7032 4.51 0.0176697 28.3162
4.52 -0.915848 14.0196 4.52 0.0176578 28.268
4.53 -0.912416 14.1275 4.53 0.0175831 28.4509
4.54 -0.913508 14.0151 4.54 0.0177841 28.1914
4.55 -0.919029 13.7002 4.55 0.0176433 28.2643
4.56 -0.921819 13.3265 4.56 0.0174492 28.6416
4.57 -0.895681 13.5157 4.57 0.0175295 28.5729
4.58 -0.895733 13.4966 4.58 0.0174599 28.5783
4.59 -0.90059 13.273 4.59 0.01734 28.839
4.60 -0.910019 12.8762 4.60 0.0173335 28.8697
4.61 -0.923619 12.3529 4.61 0.0172628 28.9654
4.62 -0.940892 11.7529 4.62 0.0174044 28.792
4.63 -0.961316 11.1195 4.63 0.017661 28.1983
4.64 -0.984394 10.485 4.64 0.0172546 28.9137
4.65 -1.00968 9.8712 4.65 0.0171125 29.2166
4.66 -1.0368 9.29081 4.66 0.0171835 29.0636
4.67 -1.08752 8.75007 4.67 0.0170389 29.3421
4.68 -1.10322 8.92571 4.68 0.0171624 29.1934
4.69 -1.07336 9.52118 4.69 0.0170088 29.3522
4.70 -1.04562 10.1399 4.70 0.0169534 29.511
4.71 -1.02053 10.762 4.71 0.0169354 29.4801
4.72 -0.998733 11.3574 4.72 0.0168824 29.6355
4.73 -0.980905 11.8855 4.73 0.0170138 29.3312
4.74 -0.967702 12.2993 4.74 0.0167919 29.7549
4.75 -0.959681 12.554 4.75 0.0167871 29.7437
4.76 -0.957212 12.6193 4.76 0.0167455 29.8803
4.77 -0.960402 12.4884 4.77 0.0167124 29.8789
4.78 -0.969085 12.1812 4.78 0.0166796 30.0002
4.79 -0.982863 11.7366 4.79 0.0167692 29.7399
4.80 -1.00119 11.2012 4.80 0.0165777 30.1462
4.81 -1.02345 10.6187 4.81 0.0165499 30.2189
4.82 -1.08228 10.1033 4.82 0.016571 30.1212
4.83 -1.0573 10.6711 4.83 0.0164852 30.3409
4.84 -1.03657 11.1814 4.84 0.0166506 30.088
4.85 -1.02089 11.5897 4.85 0.0164158 30.4326
4.86 -1.0109 11.8528 4.86 0.0164384 30.4534
4.87 -1.00704 11.9393 4.87 0.0167158 30.0095
4.88 -1.00947 11.8397 4.88 0.0172342 29.1663
4.89 -1.01805 11.5695 4.89 0.0167967 29.6359
4.90 -1.03236 11.1636 4.90 0.0163767 30.4582
4.91 -1.05181 10.6659 4.91 0.0162053 30.8432
4.92 -1.07572 10.1184 4.92 0.0161848 30.8655
4.93 -1.10342 9.55534 4.93 0.0161397 30.9747
4.94 -1.13982 9.20138 4.94 0.0161974 30.8326
4.95 -1.11238 9.7029 4.95 0.0160772 31.1016
4.96 -1.09022 10.1428 4.96 0.0160433 31.1509
4.97 -1.07416 10.4814 4.97 0.0161099 31.0847
4.98 -1.06488 10.6814 4.98 0.0159774 31.2866
4.99 -1.06285 10.7188 4.99 0.0160409 31.1641
5.00 -1.06816 10.5902 5.00 0.0159155 31.4159


==> figures/data/O0/dissipative/run_0008/data.txt <==
freq gamma theta
0.01 0.958861 0.019974
0.02 0.920514 0.0400821
0.03 0.884473 0.0604597
0.04 0.85034 0.0812458
0.05 0.817793 0.102584
0.06 0.786567 0.124625
0.07 0.756441 0.147529
0.08 0.727234 0.171464
0.09 0.698797 0.196616
0.10 0.671008 0.223185
0.11 0.643766 0.25139
0.12 0.616992 0.281475
0.13 0.590621 0.31371
0.14 0.564607 0.3484
0.15 0.538916 0.385885
0.16 0.513527 0.426551
0.17 0.488432 0.470835
0.18 0.463635 0.519233
0.19 0.431369 0.572306
0.20 0.414805 0.630687
0.21 0.390128 0.695082
0.22 0.365813 0.766271
0.23 0.34194 0.845091
0.24 0.318609 0.932404
0.25 0.295943 1.02903
0.26 0.274094 1.13563
0.27 0.253243 1.25251
0.28 0.233604 1.37931
0.29 0.215428 1.51463
0.30 0.198991 1.65544
0.31 0.184586 1.7967
0.32 0.172493 1.93115
0.33 0.162943 2.04992
0.34 0.156069 2.14403
0.35 0.15187 2.20657
0.36 0.150194 2.23467
0.37 0.150757 2.23011
0.38 0.153191 2.19834
0.39 0.157098 2.14659
0.40 0.15618 2.08204
0.41 0.158095 2.01077
0.42 0.160041 1.93727
0.43 0.161789 1.86462
0.44 0.163156 1.79474
0.45 0.164486 1.72202
0.46 0.15092 1.85748
0.47 0.137133 2.01782
0.48 0.124038 2.1924
0.49 0.111772 2.38025
0.50 0.100495 2.57869
0.51 0.0903878 2.78259
0.52 0.0816429 2.98369
0.53 0.0744514 3.17052
0.54 0.0689775 3.32937
0.55 0.0653279 3.44671
0.56 0.0635245 3.51266
0.57 0.06349 3.52386
0.58 0.0650557 3.48431
0.59 0.0679882 3.4036
0.60 0.0720253 3.29384
0.61 0.0769076 3.16671
0.62 0.076217 3.03185
0.63 0.0745389 2.89653
0.64 0.0659227 3.08238
0.65 0.0571028 3.32524
0.66 0.049214 3.57404
0.67 0.04241 3.81847
0.68 0.0368453 4.04426
0.69 0.0326564 4.23433
0.70 0.0299377 4.37177
0.71 0.0287191 4.44415
0.72 0.0265307 4.44725
0.73 0.0217743 4.38614
0.74 0.0169066 4.27307
0.75 0.0120915 4.04686
0.76 0.00625586 4.3754
0.77 0.00174144 4.61431
0.78 -0.00150076 4.80743
0.79 -0.00339675 4.93681
0.80 -0.0039348 4.99082
0.81 -0.00317423 4.96773
0.82 -0.00123864 4.87591
0.83 0.00170388 4.73069
0.84 0.00546591 4.5498
0.85 0.00337157 4.33525
0.86 -0.00257291 4.63856
0.87 -0.00766233 4.93928
0.88 -0.0117715 5.21433
0.89 -0.0147918 5.44203
0.90 -0.016646 5.60123
0.91 -0.017307 5.67665
0.92 -0.016808 5.66365
0.93 -0.0152409 5.56941
0.94 -0.0127415 5.41014
0.95 -0.0131962 5.20594
0.96 -0.0205294 4.97611
0.97 -0.0291063 4.73637
0.98 -0.0372366 4.73043
0.99 -0.0428056 5.07506
1.00 -0.0477109 5.42361
1.01 -0.0518464 5.75982
1.02 -0.0551064 6.06191
1.03 -0.0573982 6.30482
1.04 -0.0586594 6.46506
1.05 -0.0588702 6.5273
1.06 -0.0576269 6.54199
1.07 -0.0539729 6.65988
1.08 -0.0499315 6.67599
1.09 -0.0498453 6.59182
1.10 -0.0574364 6.42269
1.11 -0.0612566 6.61737
1.12 -0.0631676 6.86415
1.13 -0.0641357 7.018
1.14 -0.064151 7.06398
1.15 -0.0632522 7.00142
1.16 -0.0615221 6.84375
1.17 -0.059074 6.61368
1.18 -0.0560349 6.33665
1.19 -0.052531 6.03562
1.20 -0.0580224 5.72823
1.21 -0.0638059 6.00155
1.22 -0.0679134 6.41546
1.23 -0.0713289 6.82315
1.24 -0.0760027 7.20118
1.25 -0.0813429 7.52066
1.26 -0.0872316 7.75166
1.27 -0.0936876 7.8704
1.28 -0.100556 7.86642
1.29 -0.106297 7.83654
1.30 -0.107162 8.03041
1.31 -0.107195 8.10346
1.32 -0.106425 8.0507
1.33 -0.104915 7.88447
1.34 -0.105121 7.62593
1.35 -0.106427 7.85654
1.36 -0.108143 8.18874
1.37 -0.109117 8.4213
1.38 -0.109326 8.52994
1.39 -0.108781 8.50547
1.40 -0.107529 8.35663
1.41 -0.105649 8.10678
1.42 -0.0981871 8.42221
1.43 -0.100327 8.71066
1.44 -0.100831 8.87879
1.45 -0.100169 8.90965
1.46 -0.106667 8.80459
1.47 -0.114765 8.68307
1.48 -0.115933 8.98868
1.49 -0.116425 9.17186
1.50 -0.116232 9.21387
1.51 -0.115379 9.11453
1.52 -0.123754 8.89198
1.53 -0.138621 8.57634
1.54 -0.148173 8.61066
1.55 -0.149956 9.0462
1.56 -0.151144 9.39629
1.57 -0.151697 9.62578
1.58 -0.151597 9.71027
1.59 -0.150862 9.64377
1.60 -0.149538 9.44048
1.61 -0.150523 9.32368
1.62 -0.151713 9.70002
1.63 -0.152295 9.9571
1.64 -0.152249 10.0675
1.65 -0.14738 10.3223
1.66 -0.147746 10.0144
1.67 -0.145069 9.77094
1.68 -0.142177 9.42932
1.69 -0.148426 9.05743
1.70 -0.153071 9.41688
1.71 -0.154575 9.89508
1.72 -0.155574 10.2823
1.73 -0.156033 10.5397
1.74 -0.155937 10.6394
1.75 -0.155298 10.5734
1.76 -0.154155 10.3559
1.77 -0.152569 10.0179
1.78 -0.150625 9.59791
1.79 -0.156697 9.91213
1.80 -0.161381 10.4054
1.81 -0.167197 10.8001
1.82 -0.174265 11.056
1.83 -0.182493 11.1453
1.84 -0.191616 11.054
1.85 -0.193531 11.2336
1.86 -0.193486 11.3322
1.87 -0.190953 11.3766
1.88 -0.186194 11.3682
1.89 -0.192689 11.1469
1.90 -0.1935 11.4568
1.91 -0.193474 11.6245
1.92 -0.192973 11.6111
1.93 -0.192023 11.4239
1.94 -0.190671 11.0915
1.95 -0.188976 10.6547
1.96 -0.193451 10.7187
1.97 -0.194527 11.2631
1.98 -0.195205 11.7067
1.99 -0.195457 12.0049
2.00 -0.195272 12.1249
2.01 -0.194659 12.0558
2.02 -0.190412 12.0215
2.03 -0.18089 12.2583
2.04 -0.180277 12.3087
2.05 -0.179553 12.1697
2.06 -0.17847 11.8646
2.07 -0.187127 11.4333
2.08 -0.199717 11.3731
2.09 -0.200567 11.9351
2.10 -0.201035 12.3853
2.11 -0.208856 12.6775
2.12 -0.218463 12.7792
2.13 -0.229335 12.6818
2.14 -0.233187 12.8201
2.15 -0.232972 12.9805
2.16 -0.232396 12.9374
2.17 -0.231507 12.7037
2.18 -0.23288 12.8367
2.19 -0.232928 13.1381
2.20 -0.232615 13.2423
2.21 -0.231391 13.1733
2.22 -0.223717 13.2837
2.23 -0.214126 13.3534
2.24 -0.217642 13.2168
2.25 -0.227775 13.2288
2.26 -0.23101 13.5013
2.27 -0.234043 13.5816
2.28 -0.233585 13.6432
2.29 -0.232766 13.4972
2.30 -0.231761 13.1599
2.31 -0.230518 12.6809
2.32 -0.229076 12.1104
2.33 -0.236791 11.575
2.34 -0.2367 12.3324
2.35 -0.237305 12.9947
2.36 -0.237653 13.5595
2.37 -0.237723 13.973
2.38 -0.237509 14.1899
2.39 -0.237012 14.1863
2.40 -0.236266 13.9683
2.41 -0.238836 14.2545
2.42 -0.258636 13.8792
2.43 -0.262954 14.2822
2.44 -0.267835 14.4806
2.45 -0.271832 14.5125
2.46 -0.270033 14.6263
2.47 -0.269232 14.445
2.48 -0.270418 14.4377
2.49 -0.270256 14.7581
2.50 -0.269841 14.8557
2.51 -0.263364 15.0589
2.52 -0.25914 14.9079
2.53 -0.251349 14.7948
2.54 -0.266931 14.4658
2.55 -0.271034 14.7649
2.56 -0.27084 15.0995
2.57 -0.270421 15.2069
2.58 -0.269786 15.0778
2.59 -0.268957 14.7345
2.60 -0.267964 14.223
2.61 -0.256269 14.1793
2.62 -0.250374 14.7954
2.63 -0.25516 15.2479
2.64 -0.262491 15.4868
2.65 -0.270882 15.49
2.66 -0.273314 15.6237
2.67 -0.273047 15.6644
2.68 -0.26864 15.6995
2.69 -0.262092 15.6387
2.70 -0.256435 15.3409
2.71 -0.261909 14.8541
2.72 -0.290241 14.2347
2.73 -0.305556 14.3069
2.74 -0.305627 15.0425
2.75 -0.305541 15.6539
2.76 -0.305291 16.0805
2.77 -0.304876 16.274
2.78 -0.304212 16.2188
2.79 -0.298686 16.2722
2.80 -0.305127 16.2937
2.81 -0.30464 16.4601
2.82 -0.304052 16.3675
2.83 -0.30334 16.0357
2.84 -0.301737 15.5161
2.85 -0.302781 16.1005
2.86 -0.304715 16.4881
2.87 -0.303939 16.7904
2.88 -0.304583 16.746
2.89 -0.304103 16.5034
2.90 -0.303392 16.0479
2.91 -0.297305 15.717
2.92 -0.289327 16.3445
2.93 -0.288922 16.777
2.94 -0.297468 16.9649
2.95 -0.306671 16.8882
2.96 -0.307019 17.1306
2.97 -0.306778 17.1364
2.98 -0.306144 16.898
2.99 -0.305445 16.4334
3.00 -0.304699 15.8001
3.01 -0.303923 15.0611
3.02 -0.305979 14.2631
3.03 -0.31366 14.7762
3.04 -0.313405 15.635
3.05 -0.313196 16.4155
3.06 -0.317373 17.0529
3.07 -0.323507 17.4822
3.08 -0.331325 17.6557
3.09 -0.335369 17.7996
3.10 -0.33551 17.8831
3.11 -0.336601 17.6299
3.12 -0.335471 17.7588
3.13 -0.335861 17.9933
3.14 -0.335323 17.9971
3.15 -0.334735 17.728
3.16 -0.334144 17.2246
3.17 -0.337532 17.4191
3.18 -0.337018 17.9522
3.19 -0.33647 18.2355
3.20 -0.335898 18.2364
3.21 -0.333014 18.0875
3.22 -0.321162 18.2361
3.23 -0.318549 18.1423
3.24 -0.319307 17.7815
3.25 -0.339852 17.4619
3.26 -0.339151 18.0934
3.27 -0.338557 18.4856
3.28 -0.337962 18.5991
3.29 -0.337377 18.4235
3.30 -0.335788 18.0435
3.31 -0.319393 18.4659
3.32 -0.31919 18.569
3.33 -0.318546 18.3839
3.34 -0.317782 17.9399
3.35 -0.343824 17.248
3.36 -0.344842 17.9359
3.37 -0.344146 18.5279
3.38 -0.34347 18.8707
3.39 -0.342827 18.9245
3.40 -0.347571 18.6868
3.41 -0.362512 18.6041
3.42 -0.361594 19.1367
3.43 -0.360995 19.3803
3.44 -0.360447 19.3219
3.45 -0.362045 19.0997
3.46 -0.361554 19.4403
3.47 -0.360973 19.4953
3.48 -0.360458 19.2499
3.49 -0.359322 18.7727
3.50 -0.362781 18.9586
3.51 -0.364706 19.3415
3.52 -0.347279 20.5587
3.53 -0.3608 19.679
3.54 -0.358786 19.4105
3.55 -0.348641 19.3493
3.56 -0.346927 19.0981
3.57 -0.346735 19.5127
3.58 -0.359677 19.554
3.59 -0.365156 19.7193
3.60 -0.364325 19.9495
3.61 -0.363737 19.8608
3.62 -0.363262 19.4778
3.63 -0.362902 18.853
3.64 -0.360526 18.3195
3.65 -0.359486 19.0996
3.66 -0.358537 19.6684
3.67 -0.357699 19.9619
3.68 -0.358997 19.9457
3.69 -0.369266 19.9418
3.70 -0.368202 20.2424
3.71 -0.367557 20.2128
3.72 -0.367054 19.8777
3.73 -0.373453 19.2854
3.74 -0.379198 19.7518
3.75 -0.378358 20.3648
3.76 -0.377652 20.6972
3.77 -0.377095 20.7101
3.78 -0.37901 20.3497
3.79 -0.378621 20.7341
3.80 -0.378006 20.8199
3.81 -0.377571 20.5828
3.82 -0.374243 20.4904
3.83 -0.375904 20.6232
3.84 -0.380423 20.7577
3.85 -0.379836 20.9621
3.86 -0.379305 20.8464
3.87 -0.378957 20.4243
3.88 -0.378789 19.7528
3.89 -0.385883 19.1503
3.90 -0.384941 20.0054
3.91 -0.383892 20.6713
3.92 -0.383023 21.0617
3.93 -0.382351 21.1303
3.94 -0.381888 20.8726
3.95 -0.381397 20.3228
3.96 -0.383374 20.5547
3.97 -0.382351 20.9276
3.98 -0.381543 20.9797
3.99 -0.380959 20.7087
4.00 -0.390095 20.3434
4.01 -0.388027 21.0045
4.02 -0.387127 21.3213
4.03 -0.386459 21.3078
4.04 -0.385096 21.06
4.05 -0.383922 21.0103
4.06 -0.330926 24.2494
4.07 -0.380574 21.7407
4.08 -0.380038 21.7928
4.09 -0.378778 21.5672
4.10 -0.382178 21.7537
4.11 -0.381585 21.8573
4.12 -0.377079 21.6222
4.13 -0.394145 21.2524
4.14 -0.393156 21.5557
4.15 -0.407147 20.7296
4.16 -0.386355 21.9427
4.17 -0.383953 21.7923
4.18 -0.383806 21.3256
4.19 -0.38394 20.6032
4.20 -0.392387 20.1795
4.21 -0.390712 21.0511
4.22 -0.389544 21.6777
4.23 -0.388658 22.0019
4.24 -0.388074 21.9851
4.25 -0.387844 21.6343
4.26 -0.379239 22.1242
4.27 -0.402379 21.4133
4.28 -0.401139 21.7602
4.29 -0.400325 21.7667
4.30 -0.400648 21.3966
4.31 -0.383321 22.1962
4.32 -0.386651 22.462
4.33 -0.373361 23.5388
4.34 -0.395791 22.1654
4.35 -0.3861 22.4415
4.36 -0.377055 22.3956
4.37 -0.369338 22.0118
4.38 -0.374065 21.3548
4.39 -0.373332 22.0109
4.40 -0.372507 22.4074
4.41 -0.37238 22.4605
4.42 -0.38737 22.1676
4.43 -0.405602 21.7742
4.44 -0.405274 22.1484
4.45 -0.405253 22.1889
4.46 -0.405682 21.881
4.47 -0.388298 22.2871
4.48 -0.3778 22.4854
4.49 -0.386092 22.3327
4.50 -0.406669 21.8577
4.51 -0.416158 21.7608
4.52 -0.414927 21.9354
4.53 -0.414047 21.7673
4.54 -0.418059 21.8575
4.55 -0.416788 21.9916
4.56 -0.411353 22.0337
4.57 -0.403987 22.3603
4.58 -0.408684 22.3208
4.59 -0.409452 22.1773
4.60 -0.410267 21.7878
4.61 -0.423489 21.5191
4.62 -0.421889 21.9883
4.63 -0.420688 22.1293
4.64 -0.419929 21.9258
4.65 -0.419608 21.4092
4.66 -0.421257 20.5677
4.67 -0.396801 21.4939
4.68 -0.395329 22.0807
4.69 -0.394312 22.3514
4.70 -0.393768 22.274
4.71 -0.404225 21.8632
4.72 -0.421366 21.6169
4.73 -0.421097 22.0481
4.74 -0.41987 22.2272
4.75 -0.420302 22.0597
4.76 -0.432247 21.7256
4.77 -0.43072 22.0937
4.78 -0.429539 22.1299
4.79 -0.428857 21.826
4.80 -0.430182 21.2245
4.81 -0.402842 23.3842
4.82 -0.435234 21.9467
4.83 -0.431387 22.1787
4.84 -0.429203 22.008
4.85 -0.427818 21.5118
4.86 -0.427138 20.7615
4.87 -0.427613 19.8394
4.88 -0.437501 20.26
4.89 -0.43487 21.1173
4.90 -0.432708 21.7432
4.91 -0.431068 22.0662
4.92 -0.429982 22.0476
4.93 -0.429455 21.6938
4.94 -0.429468 21.0543
4.95 -0.429986 20.2047
4.96 -0.420619 20.7656
4.97 -0.418499 21.4218
4.98 -0.418439 21.7872
4.99 -0.432551 21.8184
5.00 -0.444565 21.7487


==> figures/data/O0/dissipative/run_0008/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.958861 0.019974 0.01 0.998482 0.000800576
0.02 0.920514 0.0400821 0.02 0.993945 0.00320923
0.03 0.884473 0.0604597 0.03 0.986432 0.00724685
0.04 0.85034 0.0812458 0.04 0.97602 0.0129487
0.05 0.817793 0.102584 0.05 0.962809 0.0203652
0.06 0.786567 0.124625 0.06 0.946928 0.0295627
0.07 0.756441 0.147529 0.07 0.928527 0.0406249
0.08 0.727234 0.171464 0.08 0.907774 0.0536546
0.09 0.698797 0.196616 0.09 0.884856 0.0687756
0.10 0.671008 0.223185 0.10 0.859971 0.0861355
0.11 0.643766 0.25139 0.11 0.833328 0.105909
0.12 0.616992 0.281475 0.12 0.805143 0.1283
0.13 0.590621 0.31371 0.13 0.775632 0.15355
0.14 0.564607 0.3484 0.14 0.745017 0.181937
0.15 0.538916 0.385885 0.15 0.713515 0.21379
0.16 0.513527 0.426551 0.16 0.681341 0.249488
0.17 0.488432 0.470835 0.17 0.648708 0.289474
0.18 0.463635 0.519233 0.18 0.615821 0.334261
0.19 0.431369 0.572306 0.19 0.582882 0.384442
0.20 0.414805 0.630687 0.20 0.550088 0.4407
0.21 0.390128 0.695082 0.21 0.517635 0.503815
0.22 0.365813 0.766271 0.22 0.485716 0.574664
0.23 0.34194 0.845091 0.23 0.454527 0.654215
0.24 0.318609 0.932404 0.24 0.424267 0.743502
0.25 0.295943 1.02903 0.25 0.395149 0.843564
0.26 0.274094 1.13563 0.26 0.367398 0.955331
0.27 0.253243 1.25251 0.27 0.341259 1.07944
0.28 0.233604 1.37931 0.28 0.317003 1.21591
0.29 0.215428 1.51463 0.29 0.294927 1.36373
0.30 0.198991 1.65544 0.30 0.275352 1.52025
0.31 0.184586 1.7967 0.31 0.258612 1.68068
0.32 0.172493 1.93115 0.32 0.245025 1.8378
0.33 0.162943 2.04992 0.33 0.234859 1.9824
0.34 0.156069 2.14403 0.34 0.228275 2.10476
0.35 0.15187 2.20657 0.35 0.225294 2.1969
0.36 0.150194 2.23467 0.36 0.225766 2.25469
0.37 0.150757 2.23011 0.37 0.229392 2.27872
0.38 0.153191 2.19834 0.38 0.235762 2.27351
0.39 0.157098 2.14659 0.39 0.244419 2.24573
0.40 0.15618 2.08204 0.40 0.254908 2.20238
0.41 0.158095 2.01077 0.41 0.266812 2.14955
0.42 0.160041 1.93727 0.42 0.279768 2.09198
0.43 0.161789 1.86462 0.43 0.291102 2.03302
0.44 0.163156 1.79474 0.44 0.272653 1.9749
0.45 0.164486 1.72202 0.45 0.254875 1.91897
0.46 0.15092 1.85748 0.46 0.23786 1.86597
0.47 0.137133 2.01782 0.47 0.221715 1.86788
0.48 0.124038 2.1924 0.48 0.206567 2.05448
0.49 0.111772 2.38025 0.49 0.192566 2.25632
0.50 0.100495 2.57869 0.50 0.179888 2.47067
0.51 0.0903878 2.78259 0.51 0.168728 2.69217
0.52 0.0816429 2.98369 0.52 0.159295 2.91212
0.53 0.0744514 3.17052 0.53 0.151798 3.11845
0.54 0.0689775 3.32937 0.54 0.146414 3.29684
0.55 0.0653279 3.44671 0.55 0.143259 3.43342
0.56 0.0635245 3.51266 0.56 0.142363 3.51832
0.57 0.06349 3.52386 0.57 0.143649 3.54842
0.58 0.0650557 3.48431 0.58 0.146947 3.52792
0.59 0.0679882 3.4036 0.59 0.152018 3.46633
0.60 0.0720253 3.29384 0.60 0.158594 3.37539
0.61 0.0769076 3.16671 0.61 0.166402 3.26635
0.62 0.076217 3.03185 0.62 0.171854 3.14843
0.63 0.0745389 2.89653 0.63 0.160348 3.02836
0.64 0.0659227 3.08238 0.64 0.149724 3.00758
0.65 0.0571028 3.32524 0.65 0.14012 3.26859
0.66 0.049214 3.57404 0.66 0.131693 3.53537
0.67 0.04241 3.81847 0.67 0.124613 3.79634
0.68 0.0368453 4.04426 0.68 0.119047 4.03593
0.69 0.0326564 4.23433 0.69 0.115139 4.23623
0.70 0.0299377 4.37177 0.70 0.112986 4.38062
0.71 0.0287191 4.44415 0.71 0.112613 4.45813
0.72 0.0265307 4.44725 0.72 0.113962 4.46668
0.73 0.0217743 4.38614 0.73 0.116905 4.4132
0.74 0.0169066 4.27307 0.74 0.120187 4.31079
0.75 0.0120915 4.04686 0.75 0.113464 4.17474
0.76 0.00625586 4.3754 0.76 0.108027 4.44603
0.77 0.00174144 4.61431 0.77 0.104018 4.68016
0.78 -0.00150076 4.80743 0.78 0.101545 4.85765
0.79 -0.00339675 4.93681 0.79 0.100661 4.96359
0.80 -0.0039348 4.99082 0.80 0.101347 4.99203
0.81 -0.00317423 4.96773 0.81 0.103516 4.94745
0.82 -0.00123864 4.87591 0.82 0.10702 4.8427
0.83 0.00170388 4.73069 0.83 0.111684 4.69463
0.84 0.00546591 4.5498 0.84 0.112756 4.51997
0.85 0.00337157 4.33525 0.85 0.105853 4.44658
0.86 -0.00257291 4.63856 0.86 0.0999139 4.76926
0.87 -0.00766233 4.93928 0.87 0.0950751 5.07269
0.88 -0.0117715 5.21433 0.88 0.0914652 5.33531
0.89 -0.0147918 5.44203 0.89 0.0891869 5.53493
0.90 -0.016646 5.60123 0.90 0.0882966 5.65401
0.91 -0.017307 5.67665 0.91 0.0887899 5.68482
0.92 -0.016808 5.66365 0.92 0.0905996 5.63157
0.93 -0.0152409 5.56941 0.93 0.0936066 5.50837
0.94 -0.0127415 5.41014 0.94 0.0976601 5.33442
0.95 -0.0131962 5.20594 0.95 0.102598 5.12912
0.96 -0.0205294 4.97611 0.96 0.104752 4.90885
0.97 -0.0291063 4.73637 0.97 0.0980929 4.78782
0.98 -0.0372366 4.73043 0.98 0.0921538 5.15187
0.99 -0.0428056 5.07506 0.99 0.0870502 5.5121
1.00 -0.0477109 5.42361 1.00 0.0829028 5.8484
1.01 -0.0518464 5.75982 1.01 0.0798254 6.13615
1.02 -0.0551064 6.06191 1.02 0.0779093 6.35027
1.03 -0.0573982 6.30482 1.03 0.0772051 6.47137
1.04 -0.0586594 6.46506 1.04 0.0775475 6.49144
1.05 -0.0588702 6.5273 1.05 0.0756995 6.53835
1.06 -0.0576269 6.54199 1.06 0.0750289 6.65995
1.07 -0.0539729 6.65988 1.07 0.075534 6.67757
1.08 -0.0499315 6.67599 1.08 0.0771593 6.59718
1.09 -0.0498453 6.59182 1.09 0.0755472 6.45035
1.10 -0.0574364 6.42269 1.10 0.0730008 6.73787
1.11 -0.0612566 6.61737 1.11 0.0715388 6.93881
1.12 -0.0631676 6.86415 1.12 0.0711978 7.03502
1.13 -0.0641357 7.018 1.13 0.071964 7.02189
1.14 -0.064151 7.06398 1.14 0.073774 6.90931
1.15 -0.0632522 7.00142 1.15 0.0765265 6.71782
1.16 -0.0615221 6.84375 1.16 0.0800984 6.47224
1.17 -0.059074 6.61368 1.17 0.0843614 6.19597
1.18 -0.0560349 6.33665 1.18 0.0857508 5.90787
1.19 -0.052531 6.03562 1.19 0.0803669 5.91568
1.20 -0.0580224 5.72823 1.20 0.0755691 6.34651
1.21 -0.0638059 6.00155 1.21 0.0714533 6.77007
1.22 -0.0679134 6.41546 1.22 0.0681202 7.1617
1.23 -0.0713289 6.82315 1.23 0.0656651 7.49159
1.24 -0.0760027 7.20118 1.24 0.0641646 7.72987
1.25 -0.0813429 7.52066 1.25 0.063662 7.85398
1.26 -0.0872316 7.75166 1.26 0.0634978 7.85552
1.27 -0.0936876 7.8704 1.27 0.062537 7.96539
1.28 -0.100556 7.86642 1.28 0.0625601 8.02514
1.29 -0.106297 7.83654 1.29 0.0635432 7.96221
1.30 -0.107162 8.03041 1.30 0.0654212 7.79264
1.31 -0.107195 8.10346 1.31 0.0650968 7.5424
1.32 -0.106425 8.0507 1.32 0.0623003 7.86739
1.33 -0.104915 7.88447 1.33 0.060345 8.18482
1.34 -0.105121 7.62593 1.34 0.0592933 8.39316
1.35 -0.106427 7.85654 1.35 0.0591724 8.47313
1.36 -0.108143 8.18874 1.36 0.0599676 8.42231
1.37 -0.109117 8.4213 1.37 0.0616235 8.25541
1.38 -0.109326 8.52994 1.38 0.0613507 7.99881
1.39 -0.108781 8.50547 1.39 0.0588518 8.34921
1.40 -0.107529 8.35663 1.40 0.0571664 8.65805
1.41 -0.105649 8.10678 1.41 0.0563486 8.84686
1.42 -0.0981871 8.42221 1.42 0.0564173 8.89872
1.43 -0.100327 8.71066 1.43 0.0573508 8.81505
1.44 -0.100831 8.87879 1.44 0.0559416 8.82848
1.45 -0.100169 8.90965 1.45 0.0548478 9.06762
1.46 -0.106667 8.80459 1.46 0.0546116 9.16975
1.47 -0.114765 8.68307 1.47 0.0552267 9.12943
1.48 -0.115933 8.98868 1.48 0.0566483 8.96016
1.49 -0.116425 9.17186 1.49 0.0561502 8.72316
1.50 -0.116232 9.21387 1.50 0.0540883 9.1175
1.51 -0.115379 9.11453 1.51 0.0528019 9.40254
1.52 -0.123754 8.89198 1.52 0.0523318 9.55008
1.53 -0.138621 8.57634 1.53 0.0526835 9.54855
1.54 -0.148173 8.61066 1.54 0.0538253 9.40651
1.55 -0.149956 9.0462 1.55 0.0541069 9.14908
1.56 -0.151144 9.39629 1.56 0.0520933 9.46899
1.57 -0.151697 9.62578 1.57 0.0508221 9.76869
1.58 -0.151597 9.71027 1.58 0.0503344 9.92642
1.59 -0.150862 9.64377 1.59 0.0501677 9.92924
1.60 -0.149538 9.44048 1.60 0.049714 10.0526
1.61 -0.150523 9.32368 1.61 0.0500414 10.0491
1.62 -0.151713 9.70002 1.62 0.0511206 9.89752
1.63 -0.152295 9.9571 1.63 0.0528919 9.62421
1.64 -0.152249 10.0675 1.64 0.0524347 9.32267
1.65 -0.14738 10.3223 1.65 0.0501536 9.80728
1.66 -0.147746 10.0144 1.66 0.0485363 10.1963
1.67 -0.145069 9.77094 1.67 0.0476371 10.4518
1.68 -0.142177 9.42932 1.68 0.0474833 10.5485
1.69 -0.148426 9.05743 1.69 0.0480688 10.4818
1.70 -0.153071 9.41688 1.70 0.0493545 10.2685
1.71 -0.154575 9.89508 1.71 0.0512756 9.94092
1.72 -0.155574 10.2823 1.72 0.0526773 9.53708
1.73 -0.156033 10.5397 1.73 0.049917 9.80034
1.74 -0.155937 10.6394 1.74 0.047713 10.3134
1.75 -0.155298 10.5734 1.75 0.0461329 10.7288
1.76 -0.154155 10.3559 1.76 0.0452302 11.0059
1.77 -0.152569 10.0179 1.77 0.0450335 11.1169
1.78 -0.150625 9.59791 1.78 0.0455399 11.0551
1.79 -0.156697 9.91213 1.79 0.0447098 11.1037
1.80 -0.161381 10.4054 1.80 0.0441685 11.3028
1.81 -0.167197 10.8001 1.81 0.0440702 11.3262
1.82 -0.174265 11.056 1.82 0.0437232 11.4354
1.83 -0.182493 11.1453 1.83 0.0440627 11.4095
1.84 -0.191616 11.054 1.84 0.0450622 11.2169
1.85 -0.193531 11.2336 1.85 0.0466687 10.8888
1.86 -0.193486 11.3322 1.86 0.0478646 10.4658
1.87 -0.190953 11.3766 1.87 0.0454959 10.7923
1.88 -0.186194 11.3682 1.88 0.0436667 11.3055
1.89 -0.192689 11.1469 1.89 0.0424364 11.6957
1.90 -0.1935 11.4568 1.90 0.0418474 11.9234
1.91 -0.193474 11.6245 1.91 0.0419164 11.9664
1.92 -0.192973 11.6111 1.92 0.04263 11.8273
1.93 -0.192023 11.4239 1.93 0.0423775 11.6616
1.94 -0.190671 11.0915 1.94 0.0412625 12.0393
1.95 -0.188976 10.6547 1.95 0.0407765 12.2459
1.96 -0.193451 10.7187 1.96 0.0409321 12.2618
1.97 -0.194527 11.2631 1.97 0.0417123 12.0934
1.98 -0.195205 11.7067 1.98 0.0430741 11.7699
1.99 -0.195457 12.0049 1.99 0.0414904 11.8972
2.00 -0.195272 12.1249 2.00 0.0402341 12.3309
2.01 -0.194659 12.0558 2.01 0.039578 12.5984
2.02 -0.190412 12.0215 2.02 0.0395425 12.6724
2.03 -0.18089 12.2583 2.03 0.0401203 12.5515
2.04 -0.180277 12.3087 2.04 0.0400037 12.3675
2.05 -0.179553 12.1697 2.05 0.0390071 12.7462
2.06 -0.17847 11.8646 2.06 0.0386081 12.9409
2.07 -0.187127 11.4333 2.07 0.0388164 12.9338
2.08 -0.199717 11.3731 2.08 0.0396138 12.7343
2.09 -0.200567 11.9351 2.09 0.0403503 12.375
2.10 -0.201035 12.3853 2.10 0.0388475 12.7408
2.11 -0.208856 12.6775 2.11 0.0378923 13.1247
2.12 -0.218463 12.7792 2.12 0.0375183 13.3185
2.13 -0.229335 12.6818 2.13 0.0373613 13.3452
2.14 -0.233187 12.8201 2.14 0.0373022 13.4291
2.15 -0.232972 12.9805 2.15 0.0370038 13.5085
2.16 -0.232396 12.9374 2.16 0.0372596 13.478
2.17 -0.231507 12.7037 2.17 0.0380774 13.2492
2.18 -0.23288 12.8367 2.18 0.0394148 12.8579
2.19 -0.232928 13.1381 2.19 0.0412139 12.3521
2.20 -0.232615 13.2423 2.20 0.0391225 12.5725
2.21 -0.231391 13.1733 2.21 0.0374678 13.1883
2.22 -0.223717 13.2837 2.22 0.0363106 13.6708
2.23 -0.214126 13.3534 2.23 0.0356916 13.9708
2.24 -0.217642 13.2168 2.24 0.0356314 14.0572
2.25 -0.227775 13.2288 2.25 0.0356821 13.9266
2.26 -0.23101 13.5013 2.26 0.0351925 14.1834
2.27 -0.234043 13.5816 2.27 0.035256 14.2205
2.28 -0.233585 13.6432 2.28 0.0358624 14.0413
2.29 -0.232766 13.4972 2.29 0.0351276 14.1416
2.30 -0.231761 13.1599 2.30 0.0345906 14.4241
2.31 -0.230518 12.6809 2.31 0.0345965 14.4843
2.32 -0.229076 12.1104 2.32 0.035138 14.3226
2.33 -0.236791 11.575 2.33 0.0358611 13.9679
2.34 -0.2367 12.3324 2.34 0.0346461 14.318
2.35 -0.237305 12.9947 2.35 0.033933 14.6818
2.36 -0.237653 13.5595 2.36 0.0337468 14.8257
2.37 -0.237723 13.973 2.37 0.0335605 14.8877
2.38 -0.237509 14.1899 2.38 0.0337336 14.8737
2.39 -0.237012 14.1863 2.39 0.0344202 14.638
2.40 -0.236266 13.9683 2.40 0.0355842 14.2178
2.41 -0.238836 14.2545 2.41 0.037175 13.6653
2.42 -0.258636 13.8792 2.42 0.0366503 13.4065
2.43 -0.262954 14.2822 2.43 0.0348969 14.1392
2.44 -0.267835 14.4806 2.44 0.0335648 14.7615
2.45 -0.271832 14.5125 2.45 0.0326994 15.2147
2.46 -0.270033 14.6263 2.46 0.032332 15.4506
2.47 -0.269232 14.445 2.47 0.0322145 15.4904
2.48 -0.270418 14.4377 2.48 0.0322206 15.5501
2.49 -0.270256 14.7581 2.49 0.0320821 15.5226
2.50 -0.269841 14.8557 2.50 0.031831 15.708
2.51 -0.263364 15.0589 2.51 0.0316883 15.7632
2.52 -0.25914 14.9079 2.52 0.031814 15.7634
2.53 -0.251349 14.7948 2.53 0.0321433 15.5267
2.54 -0.266931 14.4658 2.54 0.0314355 15.8461
2.55 -0.271034 14.7649 2.55 0.0312134 16.0218
2.56 -0.27084 15.0995 2.56 0.0313877 15.9475
2.57 -0.270421 15.2069 2.57 0.0309543 16.1283
2.58 -0.269786 15.0778 2.58 0.0310072 16.1634
2.59 -0.268957 14.7345 2.59 0.0314503 15.9525
2.60 -0.267964 14.223 2.60 0.0307327 16.2064
2.61 -0.256269 14.1793 2.61 0.0304886 16.3991
2.62 -0.250374 14.7954 2.62 0.0307236 16.3359
2.63 -0.25516 15.2479 2.63 0.0314217 16.0336
2.64 -0.262491 15.4868 2.64 0.0306666 16.1964
2.65 -0.270882 15.49 2.65 0.0300783 16.5761
2.66 -0.273314 15.6237 2.66 0.0299584 16.7053
2.67 -0.273047 15.6644 2.67 0.0303071 16.575
2.68 -0.26864 15.6995 2.68 0.0299229 16.6314
2.69 -0.262092 15.6387 2.69 0.0295699 16.8929
2.70 -0.256435 15.3409 2.70 0.029468 16.9414
2.71 -0.261909 14.8541 2.71 0.0295066 16.9819
2.72 -0.290241 14.2347 2.72 0.030001 16.7634
2.73 -0.305556 14.3069 2.73 0.0309246 16.3221
2.74 -0.305627 15.0425 2.74 0.0298436 16.624
2.75 -0.305541 15.6539 2.75 0.0291105 17.1052
2.76 -0.305291 16.0805 2.76 0.0288225 17.3391
2.77 -0.304876 16.274 2.77 0.0289879 17.3026
2.78 -0.304212 16.2188 2.78 0.0289798 17.16
2.79 -0.298686 16.2722 2.79 0.0285286 17.4943
2.80 -0.305127 16.2937 2.80 0.0285246 17.5595
2.81 -0.30464 16.4601 2.81 0.0288836 17.3551
2.82 -0.304052 16.3675 2.82 0.0282925 17.6198
2.83 -0.30334 16.0357 2.83 0.0281404 17.7779
2.84 -0.301737 15.5161 2.84 0.0281575 17.6921
2.85 -0.302781 16.1005 2.85 0.027918 17.9068
2.86 -0.304715 16.4881 2.86 0.0281176 17.842
2.87 -0.303939 16.7904 2.87 0.0287425 17.5148
2.88 -0.304583 16.746 2.88 0.0297616 16.9735
2.89 -0.304103 16.5034 2.89 0.0286701 17.2867
2.90 -0.303392 16.0479 2.90 0.0278085 17.8844
2.91 -0.297305 15.717 2.91 0.0273595 18.2409
2.92 -0.289327 16.3445 2.92 0.0272769 18.3174
2.93 -0.288922 16.777 2.93 0.0272264 18.3885
2.94 -0.297468 16.9649 2.94 0.0276002 18.2012
2.95 -0.306671 16.8882 2.95 0.0283774 17.7625
2.96 -0.307019 17.1306 2.96 0.0295221 17.1311
2.97 -0.306778 17.1364 2.97 0.0296842 16.6164
2.98 -0.306144 16.898 2.98 0.0283142 17.4798
2.99 -0.305445 16.4334 2.99 0.027294 18.1945
3.00 -0.304699 15.8001 3.00 0.0266595 18.6901
3.01 -0.303923 15.0611 3.01 0.0264345 18.9122
3.02 -0.305979 14.2631 3.02 0.0263447 18.9744
3.03 -0.31366 14.7762 3.03 0.026432 18.9114
3.04 -0.313405 15.635 3.04 0.0261689 19.098
3.05 -0.313196 16.4155 3.05 0.0260825 19.1597
3.06 -0.317373 17.0529 3.06 0.02622 19.1216
3.07 -0.323507 17.4822 3.07 0.0267341 18.7984
3.08 -0.331325 17.6557 3.08 0.0260419 19.1231
3.09 -0.335369 17.7996 3.09 0.0257449 19.4067
3.10 -0.33551 17.8831 3.10 0.0258527 19.3882
3.11 -0.336601 17.6299 3.11 0.0263567 19.0786
3.12 -0.335471 17.7588 3.12 0.025716 19.3655
3.13 -0.335861 17.9933 3.13 0.0254163 19.6567
3.14 -0.335323 17.9971 3.14 0.0255164 19.6422
3.15 -0.334735 17.728 3.15 0.0254633 19.5597
3.16 -0.334144 17.2246 3.16 0.0251749 19.8467
3.17 -0.337532 17.4191 3.17 0.0252825 19.8248
3.18 -0.337018 17.9522 3.18 0.0250165 19.9743
3.19 -0.33647 18.2355 3.19 0.0251176 19.9426
3.20 -0.335898 18.2364 3.20 0.0248606 20.1023
3.21 -0.333014 18.0875 3.21 0.0249947 20.0569
3.22 -0.321162 18.2361 3.22 0.0255101 19.7126
3.23 -0.318549 18.1423 3.23 0.025251 19.679
3.24 -0.319307 17.7815 3.24 0.0246784 20.1982
3.25 -0.339852 17.4619 3.25 0.0244854 20.4204
3.26 -0.339151 18.0934 3.26 0.0244136 20.4829
3.27 -0.338557 18.4856 3.27 0.02462 20.3734
3.28 -0.337962 18.5991 3.28 0.0243302 20.4991
3.29 -0.337377 18.4235 3.29 0.0242066 20.6666
3.30 -0.335788 18.0435 3.30 0.0244625 20.5124
3.31 -0.319393 18.4659 3.31 0.0250538 20.0652
3.32 -0.31919 18.569 3.32 0.0243037 20.4777
3.33 -0.318546 18.3839 3.33 0.0239136 20.8746
3.34 -0.317782 17.9399 3.34 0.0238978 20.9512
3.35 -0.343824 17.248 3.35 0.0237569 21.0207
3.36 -0.344842 17.9359 3.36 0.0236815 21.0922
3.37 -0.344146 18.5279 3.37 0.0237407 21.1022
3.38 -0.34347 18.8707 3.38 0.024161 20.7921
3.39 -0.342827 18.9245 3.39 0.0236009 21.121
3.40 -0.347571 18.6868 3.40 0.0234029 21.3626
3.41 -0.362512 18.6041 3.41 0.0235729 21.2708
3.42 -0.361594 19.1367 3.42 0.0240999 20.8664
3.43 -0.360995 19.3803 3.43 0.0249584 20.2071
3.44 -0.360447 19.3219 3.44 0.0248332 19.9415
3.45 -0.362045 19.0997 3.45 0.0238649 20.8114
3.46 -0.361554 19.4403 3.46 0.0232223 21.4496
3.47 -0.360973 19.4953 3.47 0.02293 21.786
3.48 -0.360458 19.2499 3.48 0.0228613 21.8579
3.49 -0.359322 18.7727 3.49 0.0229654 21.8212
3.50 -0.362781 18.9586 3.50 0.0228209 21.854
3.51 -0.364706 19.3415 3.51 0.0226807 22.0519
3.52 -0.347279 20.5587 3.52 0.0228967 21.906
3.53 -0.3608 19.679 3.53 0.0225623 22.1261
3.54 -0.358786 19.4105 3.54 0.0225433 22.2076
3.55 -0.348641 19.3493 3.55 0.0224139 22.2876
3.56 -0.346927 19.0981 3.56 0.0224784 22.2863
3.57 -0.346735 19.5127 3.57 0.0223884 22.2739
3.58 -0.359677 19.554 3.58 0.0222322 22.4933
3.59 -0.365156 19.7193 3.59 0.0224254 22.3617
3.60 -0.364325 19.9495 3.60 0.0221245 22.5645
3.61 -0.363737 19.8608 3.61 0.0221052 22.647
3.62 -0.363262 19.4778 3.62 0.0224301 22.3807
3.63 -0.362902 18.853 3.63 0.0220358 22.6276
3.64 -0.360526 18.3195 3.64 0.0218616 22.8708
3.65 -0.359486 19.0996 3.65 0.0220311 22.7571
3.66 -0.358537 19.6684 3.66 0.0225339 22.3101
3.67 -0.357699 19.9619 3.67 0.0223149 22.2775
3.68 -0.358997 19.9457 3.68 0.0217719 22.8956
3.69 -0.369266 19.9418 3.69 0.0215611 23.1823
3.70 -0.368202 20.2424 3.70 0.0216895 23.1074
3.71 -0.367557 20.2128 3.71 0.0214836 23.2327
3.72 -0.367054 19.8777 3.72 0.0214323 23.3511
3.73 -0.373453 19.2854 3.73 0.0217158 23.1081
3.74 -0.379198 19.7518 3.74 0.0213879 23.3153
3.75 -0.378358 20.3648 3.75 0.0212207 23.5619
3.76 -0.377652 20.6972 3.76 0.0211783 23.6195
3.77 -0.377095 20.7101 3.77 0.0213222 23.4374
3.78 -0.37901 20.3497 3.78 0.0210514 23.7314
3.79 -0.378621 20.7341 3.79 0.0211113 23.7266
3.80 -0.378006 20.8199 3.80 0.0210006 23.7595
3.81 -0.377571 20.5828 3.81 0.0209054 23.9305
3.82 -0.374243 20.4904 3.82 0.0208384 23.9728
3.83 -0.375904 20.6232 3.83 0.0208624 24.0024
3.84 -0.380423 20.7577 3.84 0.0212097 23.671
3.85 -0.379836 20.9621 3.85 0.0218623 23.0238
3.86 -0.379305 20.8464 3.86 0.0212124 23.4429
3.87 -0.378957 20.4243 3.87 0.0207011 24.0844
3.88 -0.378789 19.7528 3.88 0.0205059 24.3767
3.89 -0.385883 19.1503 3.89 0.0204631 24.44
3.90 -0.384941 20.0054 3.90 0.02042 24.4537
3.91 -0.383892 20.6713 3.91 0.0203517 24.5484
3.92 -0.383023 21.0617 3.92 0.0204118 24.5387
3.93 -0.382351 21.1303 3.93 0.0207865 24.1576
3.94 -0.381888 20.8726 3.94 0.0203931 24.4383
3.95 -0.381397 20.3228 3.95 0.0201446 24.8027
3.96 -0.383374 20.5547 3.96 0.0202127 24.7817
3.97 -0.382351 20.9276 3.97 0.0205919 24.3865
3.98 -0.381543 20.9797 3.98 0.0210403 23.6757
3.99 -0.380959 20.7087 3.99 0.0203485 24.4624
4.00 -0.390095 20.3434 4.00 0.019951 25.0125
4.01 -0.388027 21.0045 4.01 0.0198632 25.186
4.02 -0.387127 21.3213 4.02 0.0199333 25.0143
4.03 -0.386459 21.3078 4.03 0.0197427 25.3187
4.04 -0.385096 21.06 4.04 0.0197049 25.3815
4.05 -0.383922 21.0103 4.05 0.0198939 25.2024
4.06 -0.330926 24.2494 4.06 0.0196988 25.3217
4.07 -0.380574 21.7407 4.07 0.0195538 25.5724
4.08 -0.380038 21.7928 4.08 0.0197161 25.4241
4.09 -0.378778 21.5672 4.09 0.0195701 25.4849
4.10 -0.382178 21.7537 4.10 0.0194078 25.7609
4.11 -0.381585 21.8573 4.11 0.0195508 25.6348
4.12 -0.377079 21.6222 4.12 0.0193151 25.867
4.13 -0.394145 21.2524 4.13 0.0193327 25.8529
4.14 -0.393156 21.5557 4.14 0.0192345 26.006
4.15 -0.407147 20.7296 4.15 0.0193021 25.8365
4.16 -0.386355 21.9427 4.16 0.0191264 26.1366
4.17 -0.383953 21.7923 4.17 0.0192516 26.029
4.18 -0.383806 21.3256 4.18 0.0191621 26.0261
4.19 -0.38394 20.6032 4.19 0.0189896 26.3253
4.20 -0.392387 20.1795 4.20 0.0191159 26.2138
4.21 -0.390712 21.0511 4.21 0.019533 25.7149
4.22 -0.389544 21.6777 4.22 0.0195046 25.4978
4.23 -0.388658 22.0019 4.23 0.0189924 26.2478
4.24 -0.388074 21.9851 4.24 0.0187669 26.626
4.25 -0.387844 21.6343 4.25 0.0187241 26.7035
4.26 -0.379239 22.1242 4.26 0.0187022 26.7515
4.27 -0.402379 21.4133 4.27 0.0186336 26.8207
4.28 -0.401139 21.7602 4.28 0.0185966 26.891
4.29 -0.400325 21.7667 4.29 0.0186829 26.7155
4.30 -0.400648 21.3966 4.30 0.0185034 27.0148
4.31 -0.383321 22.1962 4.31 0.018486 27.012
4.32 -0.386651 22.462 4.32 0.0184664 27.1033
4.33 -0.373361 23.5388 4.33 0.0187347 26.7769
4.34 -0.395791 22.1654 4.34 0.0191842 26.0836
4.35 -0.3861 22.4415 4.35 0.0185952 26.7896
4.36 -0.377055 22.3956 4.36 0.0182792 27.3154
4.37 -0.369338 22.0118 4.37 0.0182114 27.4351
4.38 -0.374065 21.3548 4.38 0.0182625 27.421
4.39 -0.373332 22.0109 4.39 0.0185953 26.9915
4.40 -0.372507 22.4074 4.40 0.0187288 26.5579
4.41 -0.37238 22.4605 4.41 0.0182293 27.348
4.42 -0.38737 22.1676 4.42 0.0180043 27.7526
4.43 -0.405602 21.7742 4.43 0.0179633 27.8345
4.44 -0.405274 22.1484 4.44 0.0180523 27.6806
4.45 -0.405253 22.1889 4.45 0.0178798 27.9574
4.46 -0.405682 21.881 4.46 0.0179887 27.8506
4.47 -0.388298 22.2871 4.47 0.0178005 28.0757
4.48 -0.3778 22.4854 4.48 0.0178806 28.0125
4.49 -0.386092 22.3327 4.49 0.0180536 27.591
4.50 -0.406669 21.8577 4.50 0.0177237 28.1673
4.51 -0.416158 21.7608 4.51 0.0176697 28.3162
4.52 -0.414927 21.9354 4.52 0.0176578 28.268
4.53 -0.414047 21.7673 4.53 0.0175831 28.4509
4.54 -0.418059 21.8575 4.54 0.0177841 28.1914
4.55 -0.416788 21.9916 4.55 0.0176433 28.2643
4.56 -0.411353 22.0337 4.56 0.0174492 28.6416
4.57 -0.403987 22.3603 4.57 0.0175295 28.5729
4.58 -0.408684 22.3208 4.58 0.0174599 28.5783
4.59 -0.409452 22.1773 4.59 0.01734 28.839
4.60 -0.410267 21.7878 4.60 0.0173335 28.8697
4.61 -0.423489 21.5191 4.61 0.0172628 28.9654
4.62 -0.421889 21.9883 4.62 0.0174044 28.792
4.63 -0.420688 22.1293 4.63 0.017661 28.1983
4.64 -0.419929 21.9258 4.64 0.0172546 28.9137
4.65 -0.419608 21.4092 4.65 0.0171125 29.2166
4.66 -0.421257 20.5677 4.66 0.0171835 29.0636
4.67 -0.396801 21.4939 4.67 0.0170389 29.3421
4.68 -0.395329 22.0807 4.68 0.0171624 29.1934
4.69 -0.394312 22.3514 4.69 0.0170088 29.3522
4.70 -0.393768 22.274 4.70 0.0169534 29.511
4.71 -0.404225 21.8632 4.71 0.0169354 29.4801
4.72 -0.421366 21.6169 4.72 0.0168824 29.6355
4.73 -0.421097 22.0481 4.73 0.0170138 29.3312
4.74 -0.41987 22.2272 4.74 0.0167919 29.7549
4.75 -0.420302 22.0597 4.75 0.0167871 29.7437
4.76 -0.432247 21.7256 4.76 0.0167455 29.8803
4.77 -0.43072 22.0937 4.77 0.0167124 29.8789
4.78 -0.429539 22.1299 4.78 0.0166796 30.0002
4.79 -0.428857 21.826 4.79 0.0167692 29.7399
4.80 -0.430182 21.2245 4.80 0.0165777 30.1462
4.81 -0.402842 23.3842 4.81 0.0165499 30.2189
4.82 -0.435234 21.9467 4.82 0.016571 30.1212
4.83 -0.431387 22.1787 4.83 0.0164852 30.3409
4.84 -0.429203 22.008 4.84 0.0166506 30.088
4.85 -0.427818 21.5118 4.85 0.0164158 30.4326
4.86 -0.427138 20.7615 4.86 0.0164384 30.4534
4.87 -0.427613 19.8394 4.87 0.0167158 30.0095
4.88 -0.437501 20.26 4.88 0.0172342 29.1663
4.89 -0.43487 21.1173 4.89 0.0167967 29.6359
4.90 -0.432708 21.7432 4.90 0.0163767 30.4582
4.91 -0.431068 22.0662 4.91 0.0162053 30.8432
4.92 -0.429982 22.0476 4.92 0.0161848 30.8655
4.93 -0.429455 21.6938 4.93 0.0161397 30.9747
4.94 -0.429468 21.0543 4.94 0.0161974 30.8326
4.95 -0.429986 20.2047 4.95 0.0160772 31.1016
4.96 -0.420619 20.7656 4.96 0.0160433 31.1509
4.97 -0.418499 21.4218 4.97 0.0161099 31.0847
4.98 -0.418439 21.7872 4.98 0.0159774 31.2866
4.99 -0.432551 21.8184 4.99 0.0160409 31.1641
5.00 -0.444565 21.7487 5.00 0.0159155 31.4159


==> figures/data/O0/dissipative/run_0016/data.txt <==
freq gamma theta
0.01 0.960162 0.0200103
0.02 0.92304 0.0401551
0.03 0.888153 0.0605706
0.04 0.855109 0.081396
0.05 0.823587 0.102776
0.06 0.793323 0.124861
0.07 0.764099 0.147811
0.08 0.735732 0.171798
0.09 0.708075 0.197006
0.10 0.681002 0.223636
0.11 0.654414 0.25191
0.12 0.628229 0.28207
0.13 0.602384 0.31439
0.14 0.576829 0.349174
0.15 0.55153 0.386766
0.16 0.526465 0.427552
0.17 0.501626 0.471973
0.18 0.477015 0.520525
0.19 0.45259 0.573773
0.20 0.428426 0.632353
0.21 0.404184 0.696973
0.22 0.38028 0.768416
0.23 0.356789 0.847521
0.24 0.333811 0.93515
0.25 0.311468 1.03212
0.26 0.289911 1.13908
0.27 0.26932 1.25633
0.28 0.249911 1.38347
0.29 0.231932 1.51905
0.30 0.215663 1.65998
0.31 0.201397 1.80114
0.32 0.189413 1.93521
0.33 0.179944 2.05326
0.34 0.173124 2.14636
0.35 0.168953 2.20771
0.36 0.16728 2.23462
0.37 0.167827 2.22902
0.38 0.170231 2.19645
0.39 0.1741 2.14417
0.40 0.175957 2.07935
0.41 0.179739 2.00797
0.42 0.183785 1.93451
0.43 0.187877 1.86198
0.44 0.191845 1.79226
0.45 0.194613 1.73717
0.46 0.180853 1.88102
0.47 0.167251 2.04372
0.48 0.154332 2.22057
0.49 0.142236 2.41038
0.50 0.13113 2.61009
0.51 0.121197 2.81408
0.52 0.112634 3.01355
0.53 0.105634 3.19652
0.54 0.100358 3.34913
0.55 0.0969063 3.45822
0.56 0.0952903 3.51488
0.57 0.095423 3.51702
0.58 0.0971292 3.4698
0.59 0.100173 3.38344
0.60 0.104297 3.27015
0.61 0.109275 3.14133
0.62 0.110946 3.00615
0.63 0.111644 2.91305
0.64 0.102163 3.14746
0.65 0.0934871 3.39278
0.66 0.0857683 3.64151
0.67 0.0791663 3.88221
0.68 0.0738384 4.0996
0.69 0.0699178 4.27626
0.70 0.0674897 4.39613
0.71 0.0665627 4.44883
0.72 0.064485 4.43285
0.73 0.0629486 4.35562
0.74 0.0619328 4.23076
0.75 0.0591374 4.24545
0.76 0.0538859 4.49809
0.77 0.0498596 4.71385
0.78 0.0471615 4.87359
0.79 0.0458404 4.96231
0.80 0.0458756 4.97359
0.81 0.047176 4.91148
0.82 0.0495943 4.7887
0.83 0.0529511 4.62239
0.84 0.05635 4.42978
0.85 0.0521036 4.52035
0.86 0.0464508 4.82527
0.87 0.0417408 5.11157
0.88 0.038097 5.35848
0.89 0.0356185 5.54409
0.90 0.0343598 5.65046
0.91 0.0343163 5.66881
0.92 0.0354205 5.60227
0.93 0.0375525 5.46435
0.94 0.0387624 5.27434
0.95 0.0369573 5.05222
0.96 0.0348446 4.81513
0.97 0.0309546 4.80228
0.98 0.0252246 5.14798
0.99 0.0201935 5.49347
1.00 0.0159766 5.82087
1.01 0.0126866 6.10718
1.02 0.0104185 6.32731
1.03 0.00923185 6.45956
1.04 0.00913282 6.49431
1.05 0.00994097 6.5254
1.06 0.011354 6.64822
1.07 0.013448 6.66775
1.08 0.0122596 6.58684
1.09 0.00956367 6.4103
1.10 0.00678103 6.69406
1.11 0.00494682 6.90811
1.12 0.0041193 7.02252
1.13 0.00429702 7.02742
1.14 0.00542743 6.92774
1.15 0.00741499 6.74107
1.16 0.0101371 6.4918
1.17 0.0134618 6.20481
1.18 0.0139876 5.90121
1.19 0.00988194 5.84859
1.20 0.00499416 6.26002
1.21 0.000388599 6.67156
1.22 -0.00393285 7.06206
1.23 -0.00796883 7.40416
1.24 -0.0117061 7.66763
1.25 -0.0150992 7.82584
1.26 -0.0180481 7.8635
1.27 -0.0201338 7.88703
1.28 -0.0208393 8.01771
1.29 -0.0206416 8.0257
1.30 -0.0195864 7.91336
1.31 -0.017754 7.70004
1.32 -0.0181079 7.65019
1.33 -0.0205438 8.01203
1.34 -0.0221895 8.28752
1.35 -0.0229953 8.44818
1.36 -0.0229485 8.47813
1.37 -0.022079 8.37892
1.38 -0.0204555 8.16859
1.39 -0.0175762 8.15404
1.40 -0.0177612 8.50778
1.41 -0.0190904 8.76079
1.42 -0.0196159 8.88657
1.43 -0.0213234 8.8737
1.44 -0.0250244 8.72662
1.45 -0.0270588 8.91477
1.46 -0.0279657 9.11629
1.47 -0.0280848 9.17878
1.48 -0.031296 9.09936
1.49 -0.0369665 8.89385
1.50 -0.0431596 8.56254
1.51 -0.0448137 9.06874
1.52 -0.0462329 9.37926
1.53 -0.0469041 9.56076
1.54 -0.0468128 9.59463
1.55 -0.0459825 9.48188
1.56 -0.0444386 9.24836
1.57 -0.0457067 9.40171
1.58 -0.0471092 9.73061
1.59 -0.0477969 9.92734
1.60 -0.047745 9.97313
1.61 -0.0460666 10.0716
1.62 -0.0437298 10.0484
1.63 -0.0410307 9.88514
1.64 -0.0381688 9.59802
1.65 -0.044818 9.20743
1.66 -0.0472533 9.67866
1.67 -0.0489842 10.0988
1.68 -0.0500718 10.4019
1.69 -0.0504798 10.5557
1.70 -0.0502029 10.545
1.71 -0.0492697 10.3768
1.72 -0.0476912 10.0775
1.73 -0.0544459 9.68393
1.74 -0.060863 9.66084
1.75 -0.0636927 10.1833
1.76 -0.0662142 10.6254
1.77 -0.0683664 10.944
1.78 -0.0700923 11.0984
1.79 -0.0707474 11.1593
1.80 -0.0703194 11.1168
1.81 -0.0673652 11.2341
1.82 -0.0672649 11.3533
1.83 -0.0705937 11.2953
1.84 -0.0709873 11.469
1.85 -0.0706751 11.4762
1.86 -0.0698031 11.3021
1.87 -0.0683712 10.9826
1.88 -0.0661955 10.5506
1.89 -0.0685386 10.7289
1.90 -0.0702824 11.2539
1.91 -0.0714888 11.67
1.92 -0.0721139 11.9343
1.93 -0.0721366 12.0179
1.94 -0.0715649 11.915
1.95 -0.0708589 11.572
1.96 -0.0641984 12.0894
1.97 -0.0642062 12.2737
1.98 -0.0639727 12.2672
1.99 -0.0705181 12.0761
2.00 -0.0793057 11.73
2.01 -0.0857997 11.7391
2.02 -0.0882333 12.2193
2.03 -0.0904381 12.5503
2.04 -0.0923912 12.683
2.05 -0.092858 12.7581
2.06 -0.0923448 12.693
2.07 -0.10031 11.2055
2.08 -0.0923087 12.7384
2.09 -0.092742 12.9898
2.10 -0.0926194 13.0419
2.11 -0.0919522 12.8933
2.12 -0.0908995 12.5511
2.13 -0.0833011 13.0023
2.14 -0.0859034 13.2799
2.15 -0.0899386 13.3555
2.16 -0.0938379 13.2285
2.17 -0.0936528 13.4367
2.18 -0.0921664 13.5522
2.19 -0.0902459 13.4599
2.20 -0.0880532 13.1741
2.21 -0.0856906 12.7346
2.22 -0.0851581 12.1905
2.23 -0.091319 12.3005
2.24 -0.092922 12.9541
2.25 -0.0941008 13.5065
2.26 -0.094812 13.9043
2.27 -0.0986306 14.1037
2.28 -0.105018 14.0836
2.29 -0.112214 13.8524
2.30 -0.113744 14.1471
2.31 -0.113922 14.3488
2.32 -0.112892 14.42
2.33 -0.11084 14.4094
2.34 -0.112191 14.518
2.35 -0.113895 14.5546
2.36 -0.113409 14.5902
2.37 -0.11266 14.3763
2.38 -0.107888 14.4546
2.39 -0.105397 14.7789
2.40 -0.109806 14.88
2.41 -0.113847 14.8019
2.42 -0.113684 15.0156
2.43 -0.113312 14.9599
2.44 -0.112488 14.683
2.45 -0.111253 14.2245
2.46 -0.109658 13.638
2.47 -0.114469 13.1631
2.48 -0.114683 14.0198
2.49 -0.115032 14.7152
2.50 -0.115124 15.2291
2.51 -0.114805 15.5262
2.52 -0.11405 15.5818
2.53 -0.112786 15.4033
2.54 -0.119257 15.7234
2.55 -0.126015 15.7374
2.56 -0.133346 15.5114
2.57 -0.134177 15.8374
2.58 -0.134143 15.9785
2.59 -0.133663 15.8686
2.60 -0.133577 15.8051
2.61 -0.133912 16.1167
2.62 -0.133874 16.1746
2.63 -0.131196 16.2607
2.64 -0.128242 16.1089
2.65 -0.131129 15.7283
2.66 -0.133305 16.1109
2.67 -0.133621 16.463
2.68 -0.133519 16.5663
2.69 -0.133828 16.308
2.70 -0.12758 16.6117
2.71 -0.121068 16.7484
2.72 -0.118865 16.6242
2.73 -0.128635 16.2609
2.74 -0.133316 16.4178
2.75 -0.133776 16.8684
2.76 -0.133915 17.0652
2.77 -0.134101 16.9374
2.78 -0.129203 17.1796
2.79 -0.130406 16.3486
2.80 -0.141549 15.6494
2.81 -0.151712 15.5632
2.82 -0.152774 16.3456
2.83 -0.153499 16.9863
2.84 -0.153856 17.4204
2.85 -0.153859 17.5943
2.86 -0.152621 17.5944
2.87 -0.151341 17.7173
2.88 -0.154335 17.6608
2.89 -0.1528 17.8232
2.90 -0.148 18.0712
2.91 -0.143066 17.9135
2.92 -0.14898 17.9632
2.93 -0.154192 17.8185
2.94 -0.153048 18.1304
2.95 -0.152637 18.0273
2.96 -0.151877 17.66
2.97 -0.145501 17.719
2.98 -0.137988 18.2009
2.99 -0.144884 18.4194
3.00 -0.150929 18.3511
3.01 -0.153062 18.4934
3.02 -0.152986 18.5835
3.03 -0.152485 18.3942
3.04 -0.151651 17.9471
3.05 -0.136851 19.0779
3.06 -0.137559 17.9998
3.07 -0.142451 18.5849
3.08 -0.149524 18.9175
3.09 -0.15812 18.959
3.10 -0.167259 18.7937
3.11 -0.1703 19.112
3.12 -0.173416 19.1226
3.13 -0.172841 19.2174
3.14 -0.169951 19.221
3.15 -0.172661 19.3162
3.16 -0.172471 19.4106
3.17 -0.171955 19.2033
3.18 -0.17112 18.7278
3.19 -0.171991 19.1382
3.20 -0.172192 19.5741
3.21 -0.172014 19.7225
3.22 -0.170902 19.6351
3.23 -0.164766 19.8312
3.24 -0.15848 19.7193
3.25 -0.165823 19.374
3.26 -0.168238 19.8831
3.27 -0.174015 19.7066
3.28 -0.171804 20.1414
3.29 -0.169946 20.1876
3.30 -0.16606 20.1521
3.31 -0.162212 19.8348
3.32 -0.158779 19.2581
3.33 -0.166139 18.8489
3.34 -0.167921 19.6604
3.35 -0.169722 20.2566
3.36 -0.171468 20.5705
3.37 -0.175785 20.5672
3.38 -0.186342 20.29
3.39 -0.191183 20.4647
3.40 -0.191799 20.793
3.41 -0.19157 20.8623
3.42 -0.191135 20.7127
3.43 -0.191379 20.9827
3.44 -0.191119 21.0158
3.45 -0.191106 20.6667
3.46 -0.186988 20.818
3.47 -0.189684 21.1359
3.48 -0.191004 21.2748
3.49 -0.192264 21.0567
3.50 -0.188105 21.1005
3.51 -0.178976 21.4348
3.52 -0.18003 21.4245
3.53 -0.189939 21.0839
3.54 -0.190568 21.5225
3.55 -0.190429 21.6961
3.56 -0.190009 21.5315
3.57 -0.189325 21.0558
3.58 -0.1824 21.015
3.59 -0.176425 21.6387
3.60 -0.176619 21.9589
3.61 -0.184174 21.9385
3.62 -0.190471 21.8493
3.63 -0.190646 22.1438
3.64 -0.190381 22.1144
3.65 -0.186244 22.1818
3.66 -0.196259 22.2745
3.67 -0.204704 22.2386
3.68 -0.208654 22.4147
3.69 -0.212667 22.2332
3.70 -0.210811 21.8808
3.71 -0.20975 22.5211
3.72 -0.209116 22.7287
3.73 -0.209027 22.4937
3.74 -0.201512 22.7371
3.75 -0.20761 22.7609
3.76 -0.213427 22.4352
3.77 -0.202968 23.545
3.78 -0.208283 22.4877
3.79 -0.195222 22.5931
3.80 -0.208591 22.1128
3.81 -0.208816 22.8177
3.82 -0.2088 23.2121
3.83 -0.208592 23.2428
3.84 -0.206657 23.085
3.85 -0.196851 23.3914
3.86 -0.193187 23.3303
3.87 -0.193476 22.8325
3.88 -0.20817 22.6701
3.89 -0.207958 23.4035
3.90 -0.208786 23.6663
3.91 -0.209355 23.5645
3.92 -0.209489 23.1284
3.93 -0.209019 22.4306
3.94 -0.223459 21.5428
3.95 -0.230048 22.0419
3.96 -0.230525 22.9357
3.97 -0.230068 23.6417
3.98 -0.228884 24.0667
3.99 -0.227665 24.1043
4.00 -0.227152 24.2464
4.01 -0.22991 24.0574
4.02 -0.23158 23.5942
4.03 -0.228152 23.6782
4.04 -0.227997 24.2635
4.05 -0.227479 24.5062
4.06 -0.227178 24.3186
4.07 -0.219165 24.6091
4.08 -0.216334 24.5271
4.09 -0.228069 24.0755
4.10 -0.229506 24.4283
4.11 -0.226664 24.8565
4.12 -0.230655 24.1287
4.13 -0.217558 24.9214
4.14 -0.20895 24.9365
4.15 -0.215152 24.5703
4.16 -0.226169 24.3265
4.17 -0.226601 24.9546
4.18 -0.22647 25.2645
4.19 -0.226132 25.181
4.20 -0.225595 24.7206
4.21 -0.223451 24.1028
4.22 -0.213298 24.9278
4.23 -0.213267 25.4299
4.24 -0.216529 25.5461
4.25 -0.234535 25.3313
4.26 -0.240956 25.5708
4.27 -0.244678 25.7515
4.28 -0.247271 25.681
4.29 -0.24412 25.7311
4.30 -0.245825 25.8766
4.31 -0.245829 25.78
4.32 -0.244642 25.4017
4.33 -0.244811 25.8467
4.34 -0.244661 26.169
4.35 -0.244042 26.114
4.36 -0.243177 25.6754
4.37 -0.232409 26.2017
4.38 -0.239838 26.3313
4.39 -0.246115 26.155
4.40 -0.244061 26.4707
4.41 -0.243619 26.18
4.42 -0.243021 25.5209
4.43 -0.233547 25.5152
4.44 -0.235215 26.2741
4.45 -0.239775 26.6668
4.46 -0.244669 26.6489
4.47 -0.244259 26.7968
4.48 -0.241591 26.7616
4.49 -0.226178 26.8466
4.50 -0.229655 26.9744
4.51 -0.229237 26.6946
4.52 -0.230169 26.7131
4.53 -0.236159 27.1095
4.54 -0.242456 27.1343
4.55 -0.244115 27.2856
4.56 -0.25596 27.2129
4.57 -0.265877 26.8664
4.58 -0.262502 27.5012
4.59 -0.262221 27.4061
4.60 -0.262244 27.5851
4.61 -0.262099 27.544
4.62 -0.252371 27.3408
4.63 -0.260475 27.6787
4.64 -0.269995 26.9498
4.65 -0.260516 27.7692
4.66 -0.254796 27.7842
4.67 -0.253666 27.7542
4.68 -0.257811 28.0824
4.69 -0.261848 28.0067
4.70 -0.26095 28.0172
4.71 -0.256738 27.9498
4.72 -0.252851 27.4627
4.73 -0.259027 26.7672
4.74 -0.261184 27.5461
4.75 -0.260552 28.266
4.76 -0.263268 28.1847
4.77 -0.258901 28.424
4.78 -0.250372 28.7139
4.79 -0.244842 28.3026
4.80 -0.241323 27.7191
4.81 -0.262263 26.7062
4.82 -0.26131 27.8525
4.83 -0.261233 28.5603
4.84 -0.261016 28.8519
4.85 -0.261458 28.604
4.86 -0.264091 28.7969
4.87 -0.273259 28.9013
4.88 -0.279315 28.9211
4.89 -0.282032 28.9497
4.90 -0.295972 27.2804
4.91 -0.278678 29.2793
4.92 -0.281518 28.7844
4.93 -0.262514 29.2391
4.94 -0.278745 29.3171
4.95 -0.282759 28.9519
4.96 -0.28859 27.963
4.97 -0.278291 28.1729
4.98 -0.278185 29.0916
4.99 -0.278017 29.6128
5.00 -0.277721 29.6803


==> figures/data/O0/dissipative/run_0016/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.960162 0.0200103 0.01 0.998482 0.000800576
0.02 0.92304 0.0401551 0.02 0.993945 0.00320923
0.03 0.888153 0.0605706 0.03 0.986432 0.00724685
0.04 0.855109 0.081396 0.04 0.97602 0.0129487
0.05 0.823587 0.102776 0.05 0.962809 0.0203652
0.06 0.793323 0.124861 0.06 0.946928 0.0295627
0.07 0.764099 0.147811 0.07 0.928527 0.0406249
0.08 0.735732 0.171798 0.08 0.907774 0.0536546
0.09 0.708075 0.197006 0.09 0.884856 0.0687756
0.10 0.681002 0.223636 0.10 0.859971 0.0861355
0.11 0.654414 0.25191 0.11 0.833328 0.105909
0.12 0.628229 0.28207 0.12 0.805143 0.1283
0.13 0.602384 0.31439 0.13 0.775632 0.15355
0.14 0.576829 0.349174 0.14 0.745017 0.181937
0.15 0.55153 0.386766 0.15 0.713515 0.21379
0.16 0.526465 0.427552 0.16 0.681341 0.249488
0.17 0.501626 0.471973 0.17 0.648708 0.289474
0.18 0.477015 0.520525 0.18 0.615821 0.334261
0.19 0.45259 0.573773 0.19 0.582882 0.384442
0.20 0.428426 0.632353 0.20 0.550088 0.4407
0.21 0.404184 0.696973 0.21 0.517635 0.503815
0.22 0.38028 0.768416 0.22 0.485716 0.574664
0.23 0.356789 0.847521 0.23 0.454527 0.654215
0.24 0.333811 0.93515 0.24 0.424267 0.743502
0.25 0.311468 1.03212 0.25 0.395149 0.843564
0.26 0.289911 1.13908 0.26 0.367398 0.955331
0.27 0.26932 1.25633 0.27 0.341259 1.07944
0.28 0.249911 1.38347 0.28 0.317003 1.21591
0.29 0.231932 1.51905 0.29 0.294927 1.36373
0.30 0.215663 1.65998 0.30 0.275352 1.52025
0.31 0.201397 1.80114 0.31 0.258612 1.68068
0.32 0.189413 1.93521 0.32 0.245025 1.8378
0.33 0.179944 2.05326 0.33 0.234859 1.9824
0.34 0.173124 2.14636 0.34 0.228275 2.10476
0.35 0.168953 2.20771 0.35 0.225294 2.1969
0.36 0.16728 2.23462 0.36 0.225766 2.25469
0.37 0.167827 2.22902 0.37 0.229392 2.27872
0.38 0.170231 2.19645 0.38 0.235762 2.27351
0.39 0.1741 2.14417 0.39 0.244419 2.24573
0.40 0.175957 2.07935 0.40 0.254908 2.20238
0.41 0.179739 2.00797 0.41 0.266812 2.14955
0.42 0.183785 1.93451 0.42 0.279768 2.09198
0.43 0.187877 1.86198 0.43 0.291102 2.03302
0.44 0.191845 1.79226 0.44 0.272653 1.9749
0.45 0.194613 1.73717 0.45 0.254875 1.91897
0.46 0.180853 1.88102 0.46 0.23786 1.86597
0.47 0.167251 2.04372 0.47 0.221715 1.86788
0.48 0.154332 2.22057 0.48 0.206567 2.05448
0.49 0.142236 2.41038 0.49 0.192566 2.25632
0.50 0.13113 2.61009 0.50 0.179888 2.47067
0.51 0.121197 2.81408 0.51 0.168728 2.69217
0.52 0.112634 3.01355 0.52 0.159295 2.91212
0.53 0.105634 3.19652 0.53 0.151798 3.11845
0.54 0.100358 3.34913 0.54 0.146414 3.29684
0.55 0.0969063 3.45822 0.55 0.143259 3.43342
0.56 0.0952903 3.51488 0.56 0.142363 3.51832
0.57 0.095423 3.51702 0.57 0.143649 3.54842
0.58 0.0971292 3.4698 0.58 0.146947 3.52792
0.59 0.100173 3.38344 0.59 0.152018 3.46633
0.60 0.104297 3.27015 0.60 0.158594 3.37539
0.61 0.109275 3.14133 0.61 0.166402 3.26635
0.62 0.110946 3.00615 0.62 0.171854 3.14843
0.63 0.111644 2.91305 0.63 0.160348 3.02836
0.64 0.102163 3.14746 0.64 0.149724 3.00758
0.65 0.0934871 3.39278 0.65 0.14012 3.26859
0.66 0.0857683 3.64151 0.66 0.131693 3.53537
0.67 0.0791663 3.88221 0.67 0.124613 3.79634
0.68 0.0738384 4.0996 0.68 0.119047 4.03593
0.69 0.0699178 4.27626 0.69 0.115139 4.23623
0.70 0.0674897 4.39613 0.70 0.112986 4.38062
0.71 0.0665627 4.44883 0.71 0.112613 4.45813
0.72 0.064485 4.43285 0.72 0.113962 4.46668
0.73 0.0629486 4.35562 0.73 0.116905 4.4132
0.74 0.0619328 4.23076 0.74 0.120187 4.31079
0.75 0.0591374 4.24545 0.75 0.113464 4.17474
0.76 0.0538859 4.49809 0.76 0.108027 4.44603
0.77 0.0498596 4.71385 0.77 0.104018 4.68016
0.78 0.0471615 4.87359 0.78 0.101545 4.85765
0.79 0.0458404 4.96231 0.79 0.100661 4.96359
0.80 0.0458756 4.97359 0.80 0.101347 4.99203
0.81 0.047176 4.91148 0.81 0.103516 4.94745
0.82 0.0495943 4.7887 0.82 0.10702 4.8427
0.83 0.0529511 4.62239 0.83 0.111684 4.69463
0.84 0.05635 4.42978 0.84 0.112756 4.51997
0.85 0.0521036 4.52035 0.85 0.105853 4.44658
0.86 0.0464508 4.82527 0.86 0.0999139 4.76926
0.87 0.0417408 5.11157 0.87 0.0950751 5.07269
0.88 0.038097 5.35848 0.88 0.0914652 5.33531
0.89 0.0356185 5.54409 0.89 0.0891869 5.53493
0.90 0.0343598 5.65046 0.90 0.0882966 5.65401
0.91 0.0343163 5.66881 0.91 0.0887899 5.68482
0.92 0.0354205 5.60227 0.92 0.0905996 5.63157
0.93 0.0375525 5.46435 0.93 0.0936066 5.50837
0.94 0.0387624 5.27434 0.94 0.0976601 5.33442
0.95 0.0369573 5.05222 0.95 0.102598 5.12912
0.96 0.0348446 4.81513 0.96 0.104752 4.90885
0.97 0.0309546 4.80228 0.97 0.0980929 4.78782
0.98 0.0252246 5.14798 0.98 0.0921538 5.15187
0.99 0.0201935 5.49347 0.99 0.0870502 5.5121
1.00 0.0159766 5.82087 1.00 0.0829028 5.8484
1.01 0.0126866 6.10718 1.01 0.0798254 6.13615
1.02 0.0104185 6.32731 1.02 0.0779093 6.35027
1.03 0.00923185 6.45956 1.03 0.0772051 6.47137
1.04 0.00913282 6.49431 1.04 0.0775475 6.49144
1.05 0.00994097 6.5254 1.05 0.0756995 6.53835
1.06 0.011354 6.64822 1.06 0.0750289 6.65995
1.07 0.013448 6.66775 1.07 0.075534 6.67757
1.08 0.0122596 6.58684 1.08 0.0771593 6.59718
1.09 0.00956367 6.4103 1.09 0.0755472 6.45035
1.10 0.00678103 6.69406 1.10 0.0730008 6.73787
1.11 0.00494682 6.90811 1.11 0.0715388 6.93881
1.12 0.0041193 7.02252 1.12 0.0711978 7.03502
1.13 0.00429702 7.02742 1.13 0.071964 7.02189
1.14 0.00542743 6.92774 1.14 0.073774 6.90931
1.15 0.00741499 6.74107 1.15 0.0765265 6.71782
1.16 0.0101371 6.4918 1.16 0.0800984 6.47224
1.17 0.0134618 6.20481 1.17 0.0843614 6.19597
1.18 0.0139876 5.90121 1.18 0.0857508 5.90787
1.19 0.00988194 5.84859 1.19 0.0803669 5.91568
1.20 0.00499416 6.26002 1.20 0.0755691 6.34651
1.21 0.000388599 6.67156 1.21 0.0714533 6.77007
1.22 -0.00393285 7.06206 1.22 0.0681202 7.1617
1.23 -0.00796883 7.40416 1.23 0.0656651 7.49159
1.24 -0.0117061 7.66763 1.24 0.0641646 7.72987
1.25 -0.0150992 7.82584 1.25 0.063662 7.85398
1.26 -0.0180481 7.8635 1.26 0.0634978 7.85552
1.27 -0.0201338 7.88703 1.27 0.062537 7.96539
1.28 -0.0208393 8.01771 1.28 0.0625601 8.02514
1.29 -0.0206416 8.0257 1.29 0.0635432 7.96221
1.30 -0.0195864 7.91336 1.30 0.0654212 7.79264
1.31 -0.017754 7.70004 1.31 0.0650968 7.5424
1.32 -0.0181079 7.65019 1.32 0.0623003 7.86739
1.33 -0.0205438 8.01203 1.33 0.060345 8.18482
1.34 -0.0221895 8.28752 1.34 0.0592933 8.39316
1.35 -0.0229953 8.44818 1.35 0.0591724 8.47313
1.36 -0.0229485 8.47813 1.36 0.0599676 8.42231
1.37 -0.022079 8.37892 1.37 0.0616235 8.25541
1.38 -0.0204555 8.16859 1.38 0.0613507 7.99881
1.39 -0.0175762 8.15404 1.39 0.0588518 8.34921
1.40 -0.0177612 8.50778 1.40 0.0571664 8.65805
1.41 -0.0190904 8.76079 1.41 0.0563486 8.84686
1.42 -0.0196159 8.88657 1.42 0.0564173 8.89872
1.43 -0.0213234 8.8737 1.43 0.0573508 8.81505
1.44 -0.0250244 8.72662 1.44 0.0559416 8.82848
1.45 -0.0270588 8.91477 1.45 0.0548478 9.06762
1.46 -0.0279657 9.11629 1.46 0.0546116 9.16975
1.47 -0.0280848 9.17878 1.47 0.0552267 9.12943
1.48 -0.031296 9.09936 1.48 0.0566483 8.96016
1.49 -0.0369665 8.89385 1.49 0.0561502 8.72316
1.50 -0.0431596 8.56254 1.50 0.0540883 9.1175
1.51 -0.0448137 9.06874 1.51 0.0528019 9.40254
1.52 -0.0462329 9.37926 1.52 0.0523318 9.55008
1.53 -0.0469041 9.56076 1.53 0.0526835 9.54855
1.54 -0.0468128 9.59463 1.54 0.0538253 9.40651
1.55 -0.0459825 9.48188 1.55 0.0541069 9.14908
1.56 -0.0444386 9.24836 1.56 0.0520933 9.46899
1.57 -0.0457067 9.40171 1.57 0.0508221 9.76869
1.58 -0.0471092 9.73061 1.58 0.0503344 9.92642
1.59 -0.0477969 9.92734 1.59 0.0501677 9.92924
1.60 -0.047745 9.97313 1.60 0.049714 10.0526
1.61 -0.0460666 10.0716 1.61 0.0500414 10.0491
1.62 -0.0437298 10.0484 1.62 0.0511206 9.89752
1.63 -0.0410307 9.88514 1.63 0.0528919 9.62421
1.64 -0.0381688 9.59802 1.64 0.0524347 9.32267
1.65 -0.044818 9.20743 1.65 0.0501536 9.80728
1.66 -0.0472533 9.67866 1.66 0.0485363 10.1963
1.67 -0.0489842 10.0988 1.67 0.0476371 10.4518
1.68 -0.0500718 10.4019 1.68 0.0474833 10.5485
1.69 -0.0504798 10.5557 1.69 0.0480688 10.4818
1.70 -0.0502029 10.545 1.70 0.0493545 10.2685
1.71 -0.0492697 10.3768 1.71 0.0512756 9.94092
1.72 -0.0476912 10.0775 1.72 0.0526773 9.53708
1.73 -0.0544459 9.68393 1.73 0.049917 9.80034
1.74 -0.060863 9.66084 1.74 0.047713 10.3134
1.75 -0.0636927 10.1833 1.75 0.0461329 10.7288
1.76 -0.0662142 10.6254 1.76 0.0452302 11.0059
1.77 -0.0683664 10.944 1.77 0.0450335 11.1169
1.78 -0.0700923 11.0984 1.78 0.0455399 11.0551
1.79 -0.0707474 11.1593 1.79 0.0447098 11.1037
1.80 -0.0703194 11.1168 1.80 0.0441685 11.3028
1.81 -0.0673652 11.2341 1.81 0.0440702 11.3262
1.82 -0.0672649 11.3533 1.82 0.0437232 11.4354
1.83 -0.0705937 11.2953 1.83 0.0440627 11.4095
1.84 -0.0709873 11.469 1.84 0.0450622 11.2169
1.85 -0.0706751 11.4762 1.85 0.0466687 10.8888
1.86 -0.0698031 11.3021 1.86 0.0478646 10.4658
1.87 -0.0683712 10.9826 1.87 0.0454959 10.7923
1.88 -0.0661955 10.5506 1.88 0.0436667 11.3055
1.89 -0.0685386 10.7289 1.89 0.0424364 11.6957
1.90 -0.0702824 11.2539 1.90 0.0418474 11.9234
1.91 -0.0714888 11.67 1.91 0.0419164 11.9664
1.92 -0.0721139 11.9343 1.92 0.04263 11.8273
1.93 -0.0721366 12.0179 1.93 0.0423775 11.6616
1.94 -0.0715649 11.915 1.94 0.0412625 12.0393
1.95 -0.0708589 11.572 1.95 0.0407765 12.2459
1.96 -0.0641984 12.0894 1.96 0.0409321 12.2618
1.97 -0.0642062 12.2737 1.97 0.0417123 12.0934
1.98 -0.0639727 12.2672 1.98 0.0430741 11.7699
1.99 -0.0705181 12.0761 1.99 0.0414904 11.8972
2.00 -0.0793057 11.73 2.00 0.0402341 12.3309
2.01 -0.0857997 11.7391 2.01 0.039578 12.5984
2.02 -0.0882333 12.2193 2.02 0.0395425 12.6724
2.03 -0.0904381 12.5503 2.03 0.0401203 12.5515
2.04 -0.0923912 12.683 2.04 0.0400037 12.3675
2.05 -0.092858 12.7581 2.05 0.0390071 12.7462
2.06 -0.0923448 12.693 2.06 0.0386081 12.9409
2.07 -0.10031 11.2055 2.07 0.0388164 12.9338
2.08 -0.0923087 12.7384 2.08 0.0396138 12.7343
2.09 -0.092742 12.9898 2.09 0.0403503 12.375
2.10 -0.0926194 13.0419 2.10 0.0388475 12.7408
2.11 -0.0919522 12.8933 2.11 0.0378923 13.1247
2.12 -0.0908995 12.5511 2.12 0.0375183 13.3185
2.13 -0.0833011 13.0023 2.13 0.0373613 13.3452
2.14 -0.0859034 13.2799 2.14 0.0373022 13.4291
2.15 -0.0899386 13.3555 2.15 0.0370038 13.5085
2.16 -0.0938379 13.2285 2.16 0.0372596 13.478
2.17 -0.0936528 13.4367 2.17 0.0380774 13.2492
2.18 -0.0921664 13.5522 2.18 0.0394148 12.8579
2.19 -0.0902459 13.4599 2.19 0.0412139 12.3521
2.20 -0.0880532 13.1741 2.20 0.0391225 12.5725
2.21 -0.0856906 12.7346 2.21 0.0374678 13.1883
2.22 -0.0851581 12.1905 2.22 0.0363106 13.6708
2.23 -0.091319 12.3005 2.23 0.0356916 13.9708
2.24 -0.092922 12.9541 2.24 0.0356314 14.0572
2.25 -0.0941008 13.5065 2.25 0.0356821 13.9266
2.26 -0.094812 13.9043 2.26 0.0351925 14.1834
2.27 -0.0986306 14.1037 2.27 0.035256 14.2205
2.28 -0.105018 14.0836 2.28 0.0358624 14.0413
2.29 -0.112214 13.8524 2.29 0.0351276 14.1416
2.30 -0.113744 14.1471 2.30 0.0345906 14.4241
2.31 -0.113922 14.3488 2.31 0.0345965 14.4843
2.32 -0.112892 14.42 2.32 0.035138 14.3226
2.33 -0.11084 14.4094 2.33 0.0358611 13.9679
2.34 -0.112191 14.518 2.34 0.0346461 14.318
2.35 -0.113895 14.5546 2.35 0.033933 14.6818
2.36 -0.113409 14.5902 2.36 0.0337468 14.8257
2.37 -0.11266 14.3763 2.37 0.0335605 14.8877
2.38 -0.107888 14.4546 2.38 0.0337336 14.8737
2.39 -0.105397 14.7789 2.39 0.0344202 14.638
2.40 -0.109806 14.88 2.40 0.0355842 14.2178
2.41 -0.113847 14.8019 2.41 0.037175 13.6653
2.42 -0.113684 15.0156 2.42 0.0366503 13.4065
2.43 -0.113312 14.9599 2.43 0.0348969 14.1392
2.44 -0.112488 14.683 2.44 0.0335648 14.7615
2.45 -0.111253 14.2245 2.45 0.0326994 15.2147
2.46 -0.109658 13.638 2.46 0.032332 15.4506
2.47 -0.114469 13.1631 2.47 0.0322145 15.4904
2.48 -0.114683 14.0198 2.48 0.0322206 15.5501
2.49 -0.115032 14.7152 2.49 0.0320821 15.5226
2.50 -0.115124 15.2291 2.50 0.031831 15.708
2.51 -0.114805 15.5262 2.51 0.0316883 15.7632
2.52 -0.11405 15.5818 2.52 0.031814 15.7634
2.53 -0.112786 15.4033 2.53 0.0321433 15.5267
2.54 -0.119257 15.7234 2.54 0.0314355 15.8461
2.55 -0.126015 15.7374 2.55 0.0312134 16.0218
2.56 -0.133346 15.5114 2.56 0.0313877 15.9475
2.57 -0.134177 15.8374 2.57 0.0309543 16.1283
2.58 -0.134143 15.9785 2.58 0.0310072 16.1634
2.59 -0.133663 15.8686 2.59 0.0314503 15.9525
2.60 -0.133577 15.8051 2.60 0.0307327 16.2064
2.61 -0.133912 16.1167 2.61 0.0304886 16.3991
2.62 -0.133874 16.1746 2.62 0.0307236 16.3359
2.63 -0.131196 16.2607 2.63 0.0314217 16.0336
2.64 -0.128242 16.1089 2.64 0.0306666 16.1964
2.65 -0.131129 15.7283 2.65 0.0300783 16.5761
2.66 -0.133305 16.1109 2.66 0.0299584 16.7053
2.67 -0.133621 16.463 2.67 0.0303071 16.575
2.68 -0.133519 16.5663 2.68 0.0299229 16.6314
2.69 -0.133828 16.308 2.69 0.0295699 16.8929
2.70 -0.12758 16.6117 2.70 0.029468 16.9414
2.71 -0.121068 16.7484 2.71 0.0295066 16.9819
2.72 -0.118865 16.6242 2.72 0.030001 16.7634
2.73 -0.128635 16.2609 2.73 0.0309246 16.3221
2.74 -0.133316 16.4178 2.74 0.0298436 16.624
2.75 -0.133776 16.8684 2.75 0.0291105 17.1052
2.76 -0.133915 17.0652 2.76 0.0288225 17.3391
2.77 -0.134101 16.9374 2.77 0.0289879 17.3026
2.78 -0.129203 17.1796 2.78 0.0289798 17.16
2.79 -0.130406 16.3486 2.79 0.0285286 17.4943
2.80 -0.141549 15.6494 2.80 0.0285246 17.5595
2.81 -0.151712 15.5632 2.81 0.0288836 17.3551
2.82 -0.152774 16.3456 2.82 0.0282925 17.6198
2.83 -0.153499 16.9863 2.83 0.0281404 17.7779
2.84 -0.153856 17.4204 2.84 0.0281575 17.6921
2.85 -0.153859 17.5943 2.85 0.027918 17.9068
2.86 -0.152621 17.5944 2.86 0.0281176 17.842
2.87 -0.151341 17.7173 2.87 0.0287425 17.5148
2.88 -0.154335 17.6608 2.88 0.0297616 16.9735
2.89 -0.1528 17.8232 2.89 0.0286701 17.2867
2.90 -0.148 18.0712 2.90 0.0278085 17.8844
2.91 -0.143066 17.9135 2.91 0.0273595 18.2409
2.92 -0.14898 17.9632 2.92 0.0272769 18.3174
2.93 -0.154192 17.8185 2.93 0.0272264 18.3885
2.94 -0.153048 18.1304 2.94 0.0276002 18.2012
2.95 -0.152637 18.0273 2.95 0.0283774 17.7625
2.96 -0.151877 17.66 2.96 0.0295221 17.1311
2.97 -0.145501 17.719 2.97 0.0296842 16.6164
2.98 -0.137988 18.2009 2.98 0.0283142 17.4798
2.99 -0.144884 18.4194 2.99 0.027294 18.1945
3.00 -0.150929 18.3511 3.00 0.0266595 18.6901
3.01 -0.153062 18.4934 3.01 0.0264345 18.9122
3.02 -0.152986 18.5835 3.02 0.0263447 18.9744
3.03 -0.152485 18.3942 3.03 0.026432 18.9114
3.04 -0.151651 17.9471 3.04 0.0261689 19.098
3.05 -0.136851 19.0779 3.05 0.0260825 19.1597
3.06 -0.137559 17.9998 3.06 0.02622 19.1216
3.07 -0.142451 18.5849 3.07 0.0267341 18.7984
3.08 -0.149524 18.9175 3.08 0.0260419 19.1231
3.09 -0.15812 18.959 3.09 0.0257449 19.4067
3.10 -0.167259 18.7937 3.10 0.0258527 19.3882
3.11 -0.1703 19.112 3.11 0.0263567 19.0786
3.12 -0.173416 19.1226 3.12 0.025716 19.3655
3.13 -0.172841 19.2174 3.13 0.0254163 19.6567
3.14 -0.169951 19.221 3.14 0.0255164 19.6422
3.15 -0.172661 19.3162 3.15 0.0254633 19.5597
3.16 -0.172471 19.4106 3.16 0.0251749 19.8467
3.17 -0.171955 19.2033 3.17 0.0252825 19.8248
3.18 -0.17112 18.7278 3.18 0.0250165 19.9743
3.19 -0.171991 19.1382 3.19 0.0251176 19.9426
3.20 -0.172192 19.5741 3.20 0.0248606 20.1023
3.21 -0.172014 19.7225 3.21 0.0249947 20.0569
3.22 -0.170902 19.6351 3.22 0.0255101 19.7126
3.23 -0.164766 19.8312 3.23 0.025251 19.679
3.24 -0.15848 19.7193 3.24 0.0246784 20.1982
3.25 -0.165823 19.374 3.25 0.0244854 20.4204
3.26 -0.168238 19.8831 3.26 0.0244136 20.4829
3.27 -0.174015 19.7066 3.27 0.02462 20.3734
3.28 -0.171804 20.1414 3.28 0.0243302 20.4991
3.29 -0.169946 20.1876 3.29 0.0242066 20.6666
3.30 -0.16606 20.1521 3.30 0.0244625 20.5124
3.31 -0.162212 19.8348 3.31 0.0250538 20.0652
3.32 -0.158779 19.2581 3.32 0.0243037 20.4777
3.33 -0.166139 18.8489 3.33 0.0239136 20.8746
3.34 -0.167921 19.6604 3.34 0.0238978 20.9512
3.35 -0.169722 20.2566 3.35 0.0237569 21.0207
3.36 -0.171468 20.5705 3.36 0.0236815 21.0922
3.37 -0.175785 20.5672 3.37 0.0237407 21.1022
3.38 -0.186342 20.29 3.38 0.024161 20.7921
3.39 -0.191183 20.4647 3.39 0.0236009 21.121
3.40 -0.191799 20.793 3.40 0.0234029 21.3626
3.41 -0.19157 20.8623 3.41 0.0235729 21.2708
3.42 -0.191135 20.7127 3.42 0.0240999 20.8664
3.43 -0.191379 20.9827 3.43 0.0249584 20.2071
3.44 -0.191119 21.0158 3.44 0.0248332 19.9415
3.45 -0.191106 20.6667 3.45 0.0238649 20.8114
3.46 -0.186988 20.818 3.46 0.0232223 21.4496
3.47 -0.189684 21.1359 3.47 0.02293 21.786
3.48 -0.191004 21.2748 3.48 0.0228613 21.8579
3.49 -0.192264 21.0567 3.49 0.0229654 21.8212
3.50 -0.188105 21.1005 3.50 0.0228209 21.854
3.51 -0.178976 21.4348 3.51 0.0226807 22.0519
3.52 -0.18003 21.4245 3.52 0.0228967 21.906
3.53 -0.189939 21.0839 3.53 0.0225623 22.1261
3.54 -0.190568 21.5225 3.54 0.0225433 22.2076
3.55 -0.190429 21.6961 3.55 0.0224139 22.2876
3.56 -0.190009 21.5315 3.56 0.0224784 22.2863
3.57 -0.189325 21.0558 3.57 0.0223884 22.2739
3.58 -0.1824 21.015 3.58 0.0222322 22.4933
3.59 -0.176425 21.6387 3.59 0.0224254 22.3617
3.60 -0.176619 21.9589 3.60 0.0221245 22.5645
3.61 -0.184174 21.9385 3.61 0.0221052 22.647
3.62 -0.190471 21.8493 3.62 0.0224301 22.3807
3.63 -0.190646 22.1438 3.63 0.0220358 22.6276
3.64 -0.190381 22.1144 3.64 0.0218616 22.8708
3.65 -0.186244 22.1818 3.65 0.0220311 22.7571
3.66 -0.196259 22.2745 3.66 0.0225339 22.3101
3.67 -0.204704 22.2386 3.67 0.0223149 22.2775
3.68 -0.208654 22.4147 3.68 0.0217719 22.8956
3.69 -0.212667 22.2332 3.69 0.0215611 23.1823
3.70 -0.210811 21.8808 3.70 0.0216895 23.1074
3.71 -0.20975 22.5211 3.71 0.0214836 23.2327
3.72 -0.209116 22.7287 3.72 0.0214323 23.3511
3.73 -0.209027 22.4937 3.73 0.0217158 23.1081
3.74 -0.201512 22.7371 3.74 0.0213879 23.3153
3.75 -0.20761 22.7609 3.75 0.0212207 23.5619
3.76 -0.213427 22.4352 3.76 0.0211783 23.6195
3.77 -0.202968 23.545 3.77 0.0213222 23.4374
3.78 -0.208283 22.4877 3.78 0.0210514 23.7314
3.79 -0.195222 22.5931 3.79 0.0211113 23.7266
3.80 -0.208591 22.1128 3.80 0.0210006 23.7595
3.81 -0.208816 22.8177 3.81 0.0209054 23.9305
3.82 -0.2088 23.2121 3.82 0.0208384 23.9728
3.83 -0.208592 23.2428 3.83 0.0208624 24.0024
3.84 -0.206657 23.085 3.84 0.0212097 23.671
3.85 -0.196851 23.3914 3.85 0.0218623 23.0238
3.86 -0.193187 23.3303 3.86 0.0212124 23.4429
3.87 -0.193476 22.8325 3.87 0.0207011 24.0844
3.88 -0.20817 22.6701 3.88 0.0205059 24.3767
3.89 -0.207958 23.4035 3.89 0.0204631 24.44
3.90 -0.208786 23.6663 3.90 0.02042 24.4537
3.91 -0.209355 23.5645 3.91 0.0203517 24.5484
3.92 -0.209489 23.1284 3.92 0.0204118 24.5387
3.93 -0.209019 22.4306 3.93 0.0207865 24.1576
3.94 -0.223459 21.5428 3.94 0.0203931 24.4383
3.95 -0.230048 22.0419 3.95 0.0201446 24.8027
3.96 -0.230525 22.9357 3.96 0.0202127 24.7817
3.97 -0.230068 23.6417 3.97 0.0205919 24.3865
3.98 -0.228884 24.0667 3.98 0.0210403 23.6757
3.99 -0.227665 24.1043 3.99 0.0203485 24.4624
4.00 -0.227152 24.2464 4.00 0.019951 25.0125
4.01 -0.22991 24.0574 4.01 0.0198632 25.186
4.02 -0.23158 23.5942 4.02 0.0199333 25.0143
4.03 -0.228152 23.6782 4.03 0.0197427 25.3187
4.04 -0.227997 24.2635 4.04 0.0197049 25.3815
4.05 -0.227479 24.5062 4.05 0.0198939 25.2024
4.06 -0.227178 24.3186 4.06 0.0196988 25.3217
4.07 -0.219165 24.6091 4.07 0.0195538 25.5724
4.08 -0.216334 24.5271 4.08 0.0197161 25.4241
4.09 -0.228069 24.0755 4.09 0.0195701 25.4849
4.10 -0.229506 24.4283 4.10 0.0194078 25.7609
4.11 -0.226664 24.8565 4.11 0.0195508 25.6348
4.12 -0.230655 24.1287 4.12 0.0193151 25.867
4.13 -0.217558 24.9214 4.13 0.0193327 25.8529
4.14 -0.20895 24.9365 4.14 0.0192345 26.006
4.15 -0.215152 24.5703 4.15 0.0193021 25.8365
4.16 -0.226169 24.3265 4.16 0.0191264 26.1366
4.17 -0.226601 24.9546 4.17 0.0192516 26.029
4.18 -0.22647 25.2645 4.18 0.0191621 26.0261
4.19 -0.226132 25.181 4.19 0.0189896 26.3253
4.20 -0.225595 24.7206 4.20 0.0191159 26.2138
4.21 -0.223451 24.1028 4.21 0.019533 25.7149
4.22 -0.213298 24.9278 4.22 0.0195046 25.4978
4.23 -0.213267 25.4299 4.23 0.0189924 26.2478
4.24 -0.216529 25.5461 4.24 0.0187669 26.626
4.25 -0.234535 25.3313 4.25 0.0187241 26.7035
4.26 -0.240956 25.5708 4.26 0.0187022 26.7515
4.27 -0.244678 25.7515 4.27 0.0186336 26.8207
4.28 -0.247271 25.681 4.28 0.0185966 26.891
4.29 -0.24412 25.7311 4.29 0.0186829 26.7155
4.30 -0.245825 25.8766 4.30 0.0185034 27.0148
4.31 -0.245829 25.78 4.31 0.018486 27.012
4.32 -0.244642 25.4017 4.32 0.0184664 27.1033
4.33 -0.244811 25.8467 4.33 0.0187347 26.7769
4.34 -0.244661 26.169 4.34 0.0191842 26.0836
4.35 -0.244042 26.114 4.35 0.0185952 26.7896
4.36 -0.243177 25.6754 4.36 0.0182792 27.3154
4.37 -0.232409 26.2017 4.37 0.0182114 27.4351
4.38 -0.239838 26.3313 4.38 0.0182625 27.421
4.39 -0.246115 26.155 4.39 0.0185953 26.9915
4.40 -0.244061 26.4707 4.40 0.0187288 26.5579
4.41 -0.243619 26.18 4.41 0.0182293 27.348
4.42 -0.243021 25.5209 4.42 0.0180043 27.7526
4.43 -0.233547 25.5152 4.43 0.0179633 27.8345
4.44 -0.235215 26.2741 4.44 0.0180523 27.6806
4.45 -0.239775 26.6668 4.45 0.0178798 27.9574
4.46 -0.244669 26.6489 4.46 0.0179887 27.8506
4.47 -0.244259 26.7968 4.47 0.0178005 28.0757
4.48 -0.241591 26.7616 4.48 0.0178806 28.0125
4.49 -0.226178 26.8466 4.49 0.0180536 27.591
4.50 -0.229655 26.9744 4.50 0.0177237 28.1673
4.51 -0.229237 26.6946 4.51 0.0176697 28.3162
4.52 -0.230169 26.7131 4.52 0.0176578 28.268
4.53 -0.236159 27.1095 4.53 0.0175831 28.4509
4.54 -0.242456 27.1343 4.54 0.0177841 28.1914
4.55 -0.244115 27.2856 4.55 0.0176433 28.2643
4.56 -0.25596 27.2129 4.56 0.0174492 28.6416
4.57 -0.265877 26.8664 4.57 0.0175295 28.5729
4.58 -0.262502 27.5012 4.58 0.0174599 28.5783
4.59 -0.262221 27.4061 4.59 0.01734 28.839
4.60 -0.262244 27.5851 4.60 0.0173335 28.8697
4.61 -0.262099 27.544 4.61 0.0172628 28.9654
4.62 -0.252371 27.3408 4.62 0.0174044 28.792
4.63 -0.260475 27.6787 4.63 0.017661 28.1983
4.64 -0.269995 26.9498 4.64 0.0172546 28.9137
4.65 -0.260516 27.7692 4.65 0.0171125 29.2166
4.66 -0.254796 27.7842 4.66 0.0171835 29.0636
4.67 -0.253666 27.7542 4.67 0.0170389 29.3421
4.68 -0.257811 28.0824 4.68 0.0171624 29.1934
4.69 -0.261848 28.0067 4.69 0.0170088 29.3522
4.70 -0.26095 28.0172 4.70 0.0169534 29.511
4.71 -0.256738 27.9498 4.71 0.0169354 29.4801
4.72 -0.252851 27.4627 4.72 0.0168824 29.6355
4.73 -0.259027 26.7672 4.73 0.0170138 29.3312
4.74 -0.261184 27.5461 4.74 0.0167919 29.7549
4.75 -0.260552 28.266 4.75 0.0167871 29.7437
4.76 -0.263268 28.1847 4.76 0.0167455 29.8803
4.77 -0.258901 28.424 4.77 0.0167124 29.8789
4.78 -0.250372 28.7139 4.78 0.0166796 30.0002
4.79 -0.244842 28.3026 4.79 0.0167692 29.7399
4.80 -0.241323 27.7191 4.80 0.0165777 30.1462
4.81 -0.262263 26.7062 4.81 0.0165499 30.2189
4.82 -0.26131 27.8525 4.82 0.016571 30.1212
4.83 -0.261233 28.5603 4.83 0.0164852 30.3409
4.84 -0.261016 28.8519 4.84 0.0166506 30.088
4.85 -0.261458 28.604 4.85 0.0164158 30.4326
4.86 -0.264091 28.7969 4.86 0.0164384 30.4534
4.87 -0.273259 28.9013 4.87 0.0167158 30.0095
4.88 -0.279315 28.9211 4.88 0.0172342 29.1663
4.89 -0.282032 28.9497 4.89 0.0167967 29.6359
4.90 -0.295972 27.2804 4.90 0.0163767 30.4582
4.91 -0.278678 29.2793 4.91 0.0162053 30.8432
4.92 -0.281518 28.7844 4.92 0.0161848 30.8655
4.93 -0.262514 29.2391 4.93 0.0161397 30.9747
4.94 -0.278745 29.3171 4.94 0.0161974 30.8326
4.95 -0.282759 28.9519 4.95 0.0160772 31.1016
4.96 -0.28859 27.963 4.96 0.0160433 31.1509
4.97 -0.278291 28.1729 4.97 0.0161099 31.0847
4.98 -0.278185 29.0916 4.98 0.0159774 31.2866
4.99 -0.278017 29.6128 4.99 0.0160409 31.1641
5.00 -0.277721 29.6803 5.00 0.0159155 31.4159


==> figures/data/O0/dissipative/run_0032/data.txt <==
freq gamma theta
0.01 0.960824 0.0200194
0.02 0.92432 0.0401734
0.03 0.890011 0.0605982
0.04 0.857507 0.0814335
0.05 0.826489 0.102823
0.06 0.796694 0.12492
0.07 0.767906 0.147882
0.08 0.739942 0.171882
0.09 0.712655 0.197104
0.10 0.68592 0.223749
0.11 0.659637 0.252039
0.12 0.633725 0.282219
0.13 0.608119 0.31456
0.14 0.58277 0.349368
0.15 0.557643 0.386986
0.16 0.532718 0.427802
0.17 0.507984 0.472257
0.18 0.483446 0.520848
0.19 0.459119 0.57414
0.20 0.434789 0.632769
0.21 0.410933 0.697446
0.22 0.38722 0.768953
0.23 0.363908 0.848129
0.24 0.341095 0.935837
0.25 0.318903 1.03289
0.26 0.297482 1.13995
0.27 0.277012 1.25728
0.28 0.257707 1.38451
0.29 0.239816 1.52015
0.30 0.223617 1.66112
0.31 0.209401 1.80225
0.32 0.197449 1.93621
0.33 0.187992 2.05409
0.34 0.181164 2.14693
0.35 0.176965 2.20799
0.36 0.175249 2.2346
0.37 0.175739 2.22874
0.38 0.178074 2.19598
0.39 0.181868 2.14357
0.40 0.185179 2.07867
0.41 0.18985 2.00727
0.42 0.194902 1.93382
0.43 0.200122 1.86132
0.44 0.205345 1.79164
0.45 0.209293 1.73809
0.46 0.195254 1.88695
0.47 0.181749 2.05023
0.48 0.168917 2.22765
0.49 0.156901 2.41793
0.50 0.145864 2.61793
0.51 0.135991 2.82191
0.52 0.12748 3.02091
0.53 0.120521 3.20286
0.54 0.115274 3.35384
0.55 0.111837 3.46083
0.56 0.110219 3.51516
0.57 0.110333 3.51507
0.58 0.112002 3.46598
0.59 0.114995 3.37827
0.60 0.119053 3.26415
0.61 0.123926 3.13496
0.62 0.12738 2.99973
0.63 0.128887 2.92825
0.64 0.119464 3.16375
0.65 0.11085 3.4096
0.66 0.10319 3.65817
0.67 0.0966441 3.89774
0.68 0.091369 4.11281
0.69 0.0874959 4.28592
0.70 0.0851069 4.40128
0.71 0.0842487 4.44906
0.72 0.0832651 4.42841
0.73 0.0833811 4.34735
0.74 0.0843068 4.21977
0.75 0.082004 4.2783
0.76 0.076857 4.52691
0.77 0.0729376 4.73598
0.78 0.0703438 4.88664
0.79 0.0691169 4.96487
0.80 0.0692286 4.96565
0.81 0.0705816 4.89441
0.82 0.0730256 4.76474
0.83 0.0763818 4.59402
0.84 0.0795654 4.3994
0.85 0.0755128 4.56736
0.86 0.069951 4.87047
0.87 0.0653424 5.15186
0.88 0.0618083 5.39033
0.89 0.0594433 5.56423
0.90 0.0582946 5.65679
0.91 0.0583496 5.66106
0.92 0.0595333 5.58204
0.93 0.0617214 5.43451
0.94 0.0632242 5.23821
0.95 0.064092 5.01281
0.96 0.0650687 4.77479
0.97 0.0615378 4.90555
0.98 0.0559566 5.2524
0.99 0.051101 5.59392
1.00 0.047087 5.91042
1.01 0.0440243 6.17781
1.02 0.0419994 6.37142
1.03 0.0410586 6.47205
1.04 0.0411754 6.47506
1.05 0.0412375 6.56108
1.06 0.0415695 6.65962
1.07 0.0426276 6.65428
1.08 0.0418046 6.55128
1.09 0.0406955 6.5025
1.10 0.0381278 6.77026
1.11 0.0365351 6.9521
1.12 0.0359526 7.02947
1.13 0.0363631 6.99745
1.14 0.0376998 6.8658
1.15 0.0398576 6.65516
1.16 0.0427104 6.39069
1.17 0.0461208 6.09632
1.18 0.046523 5.7912
1.19 0.0428002 6.01203
1.20 0.0380777 6.42543
1.21 0.0338035 6.83108
1.22 0.0300305 7.20506
1.23 0.0268121 7.51826
1.24 0.0242033 7.74105
1.25 0.0222635 7.85052
1.26 0.0210542 7.83892
1.27 0.0200283 7.96501
1.28 0.0197776 8.01932
1.29 0.0204061 7.95035
1.30 0.0218497 7.77209
1.31 0.0237365 7.48285
1.32 0.0208774 7.87727
1.33 0.0188261 8.18668
1.34 0.0176025 8.39045
1.35 0.0172357 8.46751
1.36 0.0177128 8.41303
1.37 0.0189792 8.23968
1.38 0.0209479 7.9732
1.39 0.0207085 8.36003
1.40 0.0189336 8.66004
1.41 0.0179548 8.84282
1.42 0.0174767 8.88973
1.43 0.0159181 8.80004
1.44 0.014489 8.82033
1.45 0.0132378 9.0589
1.46 0.0127796 9.16324
1.47 0.0112176 9.12465
1.48 0.00896921 8.95384
1.49 0.00688818 8.67791
1.50 0.00469048 9.06934
1.51 0.00319679 9.36914
1.52 0.00245992 9.53808
1.53 0.00249313 9.55915
1.54 0.00327138 9.43512
1.55 0.00474902 9.18433
1.56 0.00337659 9.41313
1.57 0.00190701 9.72942
1.58 0.00116436 9.91093
1.59 0.00116653 9.91455
1.60 0.00184369 10.04
1.61 0.00311787 10.0497
1.62 0.00488944 9.90753
1.63 0.0064987 9.637
1.64 0.00423722 9.26468
1.65 0.00186479 9.72866
1.66 8.58471e-05 10.1323
1.67 -0.00103122 10.4135
1.68 -0.00145206 10.5419
1.69 -0.00117482 10.5058
1.70 -0.000232053 10.3155
1.71 -0.000378336 9.9998
1.72 -0.00353657 9.59614
1.73 -0.00655201 9.71319
1.74 -0.00893231 10.2276
1.75 -0.0107713 10.6568
1.76 -0.0120067 10.9595
1.77 -0.0125902 11.1049
1.78 -0.0124971 11.0836
1.79 -0.0116126 11.0318
1.80 -0.0107667 11.2677
1.81 -0.0123579 11.3338
1.82 -0.0132094 11.395
1.83 -0.0132301 11.4487
1.84 -0.0126204 11.3189
1.85 -0.0114156 11.0353
1.86 -0.00968212 10.6356
1.87 -0.010026 10.5731
1.88 -0.012057 11.1137
1.89 -0.0135479 11.5554
1.90 -0.0144475 11.8541
1.91 -0.0147268 11.977
1.92 -0.0143854 11.9131
1.93 -0.0134425 11.6865
1.94 -0.0113871 11.9272
1.95 -0.0109442 12.1945
1.96 -0.0121713 12.277
1.97 -0.0155487 12.169
1.98 -0.0191801 11.8903
1.99 -0.0226631 11.656
2.00 -0.0243188 12.1498
2.01 -0.0254618 12.4976
2.02 -0.0260367 12.6661
2.03 -0.02601 12.6421
2.04 -0.0253731 12.4407
2.05 -0.0253187 12.5149
2.06 -0.0261449 12.8408
2.07 -0.0263945 12.9768
2.08 -0.0260656 12.9104
2.09 -0.0251846 12.6559
2.10 -0.0233386 12.5026
2.11 -0.0226913 12.9607
2.12 -0.0246759 13.2496
2.13 -0.0263289 13.3313
2.14 -0.0271389 13.402
2.15 -0.0270456 13.4431
2.16 -0.0259413 13.5255
2.17 -0.0244123 13.4029
2.18 -0.0225656 13.0928
2.19 -0.0204741 12.6363
2.20 -0.0237172 12.0884
2.21 -0.0256607 12.7502
2.22 -0.027166 13.3312
2.23 -0.0297394 13.7712
2.24 -0.0325428 14.0227
2.25 -0.0353644 14.0581
2.26 -0.0380551 13.8657
2.27 -0.0384065 14.2012
2.28 -0.0383912 14.2561
2.29 -0.0376373 14.176
2.30 -0.0376286 14.2522
2.31 -0.0384072 14.4675
2.32 -0.0386219 14.4797
2.33 -0.0381622 14.3282
2.34 -0.0372215 13.9742
2.35 -0.0344118 14.3993
2.36 -0.0363882 14.7293
2.37 -0.0380938 14.8408
2.38 -0.0388831 14.9234
2.39 -0.038822 14.9116
2.40 -0.038211 14.6946
2.41 -0.0371392 14.2844
2.42 -0.0356582 13.7317
2.43 -0.0354646 13.3464
2.44 -0.0371932 14.0769
2.45 -0.0385251 14.7101
2.46 -0.0394155 15.1867
2.47 -0.0398203 15.4591
2.48 -0.0394051 15.6268
2.49 -0.042525 15.5525
2.50 -0.0459752 15.5449
2.51 -0.0481819 15.7191
2.52 -0.0500929 15.6574
2.53 -0.0500783 15.8356
2.54 -0.0497054 15.7274
2.55 -0.0495688 15.689
2.56 -0.0500192 15.9981
2.57 -0.0499506 16.0765
2.58 -0.0488133 16.109
2.59 -0.0464715 16.1968
2.60 -0.0471372 16.0347
2.61 -0.0496638 16.0303
2.62 -0.0501383 16.3601
2.63 -0.0501464 16.4423
2.64 -0.0496966 16.27
2.65 -0.0480568 16.1295
2.66 -0.0440698 16.5433
2.67 -0.0429519 16.7124
2.68 -0.0465805 16.6207
2.69 -0.0500668 16.3616
2.70 -0.0505669 16.7946
2.71 -0.0507689 16.9291
2.72 -0.0499184 17.0092
2.73 -0.0485551 16.8777
2.74 -0.0529069 16.4999
2.75 -0.0590344 15.9312
2.76 -0.0601392 16.621
2.77 -0.0608498 17.1247
2.78 -0.0611314 17.3882
2.79 -0.06096 17.3859
2.80 -0.0600153 17.3288
2.81 -0.0608295 17.5737
2.82 -0.0611497 17.5787
2.83 -0.0604822 17.4757
2.84 -0.0573549 17.7592
2.85 -0.058249 17.7659
2.86 -0.0602887 17.8462
2.87 -0.0610726 17.9325
2.88 -0.0609424 17.8873
2.89 -0.060256 17.6157
2.90 -0.0592383 17.1018
2.91 -0.0552326 17.4707
2.92 -0.0572818 18.0155
2.93 -0.059276 18.3101
2.94 -0.0610822 18.3155
2.95 -0.0612093 18.4412
2.96 -0.0608588 18.3001
2.97 -0.0601243 17.8938
2.98 -0.0590316 17.2793
2.99 -0.0641592 16.8825
3.00 -0.0661126 17.7049
3.01 -0.0679993 18.364
3.02 -0.0697649 18.7916
3.03 -0.0713021 18.9421
3.04 -0.0716514 19.0258
3.05 -0.0708552 18.9991
3.06 -0.0716413 18.9616
3.07 -0.0716086 19.1913
3.08 -0.0711395 19.1323
3.09 -0.0702977 18.7901
3.10 -0.0708025 18.7709
3.11 -0.0713318 19.2769
3.12 -0.071479 19.5026
3.13 -0.0712353 19.424
3.14 -0.0699366 19.2467
3.15 -0.065549 19.636
3.16 -0.0654689 19.7219
3.17 -0.0696732 19.5009
3.18 -0.071348 19.6981
3.19 -0.0714491 19.9494
3.20 -0.0707657 20.006
3.21 -0.068872 20.0136
3.22 -0.065585 20.1033
3.23 -0.0617663 20.111
3.24 -0.0673671 19.813
3.25 -0.072438 19.2412
3.26 -0.075273 19.8191
3.27 -0.077674 20.3253
3.28 -0.0787487 20.8912
3.29 -0.0819536 20.5216
3.30 -0.08235 20.48
3.31 -0.0816103 20.3639
3.32 -0.0818582 20.711
3.33 -0.0817472 20.7438
3.34 -0.0812739 20.4586
3.35 -0.0810003 20.208
3.36 -0.0815097 20.7731
3.37 -0.0815556 21.0729
3.38 -0.0812186 21.0507
3.39 -0.0788958 21.1523
3.40 -0.0762485 20.9946
3.41 -0.0782584 20.7883
3.42 -0.0798549 21.2598
3.43 -0.0813246 21.3955
3.44 -0.0816212 21.4279
3.45 -0.0811431 21.2408
3.46 -0.0804301 20.7279
3.47 -0.0795851 19.9382
3.48 -0.0748499 20.7625
3.49 -0.0769685 21.4328
3.50 -0.0791727 21.8127
3.51 -0.0812263 21.8759
3.52 -0.0839021 21.9759
3.53 -0.0883064 21.8221
3.54 -0.0915783 21.822
3.55 -0.0924591 22.0277
3.56 -0.0918113 22.1804
3.57 -0.0910678 22.2478
3.58 -0.0919348 22.3205
3.59 -0.0913221 22.3227
3.60 -0.0901958 22.0198
3.61 -0.0902684 22.4299
3.62 -0.0915378 22.567
3.63 -0.091802 22.5255
3.64 -0.0894923 22.7057
3.65 -0.0869782 22.5574
3.66 -0.0892198 22.0772
3.67 -0.0911493 22.4693
3.68 -0.0914086 22.9
3.69 -0.0913391 22.9811
3.70 -0.0909431 22.7071
3.71 -0.0890512 22.4211
3.72 -0.0831557 23.0064
3.73 -0.0839969 23.2617
3.74 -0.0886459 22.9903
3.75 -0.0901737 23.3782
3.76 -0.0915709 23.3872
3.77 -0.0912796 23.3899
3.78 -0.0927816 23.4909
3.79 -0.0970417 23.6049
3.80 -0.10158 23.352
3.81 -0.101837 23.7262
3.82 -0.101719 23.754
3.83 -0.101596 23.7307
3.84 -0.10181 23.8907
3.85 -0.100687 23.9254
3.86 -0.0981356 24.0347
3.87 -0.102321 23.6869
3.88 -0.101364 24.1839
3.89 -0.101115 24.0598
3.90 -0.100569 23.5792
3.91 -0.0973737 23.7646
3.92 -0.09909 24.3063
3.93 -0.100573 24.5212
3.94 -0.101147 24.5153
3.95 -0.0997353 24.5448
3.96 -0.096336 24.6616
3.97 -0.0922364 24.5882
3.98 -0.0957672 24.296
3.99 -0.0981229 24.7639
4.00 -0.100364 24.8835
4.01 -0.101046 24.9559
4.02 -0.100696 24.8225
4.03 -0.100143 24.3041
4.04 -0.107601 23.4913
4.05 -0.111005 23.9567
4.06 -0.111947 24.6553
4.07 -0.112165 25.1216
4.08 -0.111225 25.3995
4.09 -0.110974 25.3594
4.10 -0.111388 25.4916
4.11 -0.11015 25.5366
4.12 -0.108331 25.5913
4.13 -0.111274 25.5198
4.14 -0.111271 25.6822
4.15 -0.109388 25.8213
4.16 -0.107201 25.6001
4.17 -0.110418 25.0305
4.18 -0.110425 25.7993
4.19 -0.115453 24.9753
4.20 -0.109755 26.1571
4.21 -0.107208 26.1792
4.22 -0.103204 26.1778
4.23 -0.104962 25.785
4.24 -0.11012 25.6257
4.25 -0.110405 26.2609
4.26 -0.110428 26.5061
4.27 -0.11017 26.3375
4.28 -0.107751 26.2444
4.29 -0.101876 26.66
4.30 -0.107741 26.6772
4.31 -0.113044 26.8094
4.32 -0.117676 26.8172
4.33 -0.121469 26.6404
4.34 -0.120927 26.9856
4.35 -0.120185 26.9211
4.36 -0.120778 27.1008
4.37 -0.120992 26.8861
4.38 -0.119815 26.725
4.39 -0.120417 27.1846
4.40 -0.12037 27.3459
4.41 -0.120051 27.0817
4.42 -0.117239 26.9588
4.43 -0.117192 27.4856
4.44 -0.120886 27.2809
4.45 -0.120055 27.6564
4.46 -0.119797 27.4063
4.47 -0.116065 27.5189
4.48 -0.110452 27.8393
4.49 -0.115742 27.7254
4.50 -0.119696 27.6438
4.51 -0.11983 28.0143
4.52 -0.11975 27.9378
4.53 -0.118512 27.6512
4.54 -0.112668 28.1595
4.55 -0.111124 28.2068
4.56 -0.113471 27.9056
4.57 -0.119029 28.3603
4.58 -0.124908 28.34
4.59 -0.12829 28.5082
4.60 -0.130983 28.3841
4.61 -0.130165 28.4994
4.62 -0.130062 28.6484
4.63 -0.129936 28.6951
4.64 -0.129303 28.2962
4.65 -0.129439 28.7589
4.66 -0.130188 28.8358
4.67 -0.12858 28.9374
4.68 -0.125373 28.926
4.69 -0.126905 29.0019
4.70 -0.129399 29.0713
4.71 -0.128506 29.4208
4.72 -0.127443 29.2965
4.73 -0.124321 29.1837
4.74 -0.124453 28.638
4.75 -0.128879 28.7439
4.76 -0.129092 29.3901
4.77 -0.129169 29.5717
4.78 -0.127581 29.6236
4.79 -0.124123 29.6391
4.80 -0.11862 29.7291
4.81 -0.120899 29.352
4.82 -0.128722 28.7829
4.83 -0.12888 29.6198
4.84 -0.12907 29.9483
4.85 -0.134886 30.0696
4.86 -0.139446 29.8845
4.87 -0.140416 30.0055
4.88 -0.138072 30.2605
4.89 -0.139511 30.2792
4.90 -0.138139 30.3751
4.91 -0.138772 30.0836
4.92 -0.140503 30.1577
4.93 -0.138574 30.5185
4.94 -0.135665 30.5903
4.95 -0.136696 30.269
4.96 -0.138634 30.5738
4.97 -0.138597 30.8116
4.98 -0.138326 30.5683
4.99 -0.137828 29.8824
5.00 -0.135864 29.804


==> figures/data/O0/dissipative/run_0032/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.960824 0.0200194 0.01 0.998482 0.000800576
0.02 0.92432 0.0401734 0.02 0.993945 0.00320923
0.03 0.890011 0.0605982 0.03 0.986432 0.00724685
0.04 0.857507 0.0814335 0.04 0.97602 0.0129487
0.05 0.826489 0.102823 0.05 0.962809 0.0203652
0.06 0.796694 0.12492 0.06 0.946928 0.0295627
0.07 0.767906 0.147882 0.07 0.928527 0.0406249
0.08 0.739942 0.171882 0.08 0.907774 0.0536546
0.09 0.712655 0.197104 0.09 0.884856 0.0687756
0.10 0.68592 0.223749 0.10 0.859971 0.0861355
0.11 0.659637 0.252039 0.11 0.833328 0.105909
0.12 0.633725 0.282219 0.12 0.805143 0.1283
0.13 0.608119 0.31456 0.13 0.775632 0.15355
0.14 0.58277 0.349368 0.14 0.745017 0.181937
0.15 0.557643 0.386986 0.15 0.713515 0.21379
0.16 0.532718 0.427802 0.16 0.681341 0.249488
0.17 0.507984 0.472257 0.17 0.648708 0.289474
0.18 0.483446 0.520848 0.18 0.615821 0.334261
0.19 0.459119 0.57414 0.19 0.582882 0.384442
0.20 0.434789 0.632769 0.20 0.550088 0.4407
0.21 0.410933 0.697446 0.21 0.517635 0.503815
0.22 0.38722 0.768953 0.22 0.485716 0.574664
0.23 0.363908 0.848129 0.23 0.454527 0.654215
0.24 0.341095 0.935837 0.24 0.424267 0.743502
0.25 0.318903 1.03289 0.25 0.395149 0.843564
0.26 0.297482 1.13995 0.26 0.367398 0.955331
0.27 0.277012 1.25728 0.27 0.341259 1.07944
0.28 0.257707 1.38451 0.28 0.317003 1.21591
0.29 0.239816 1.52015 0.29 0.294927 1.36373
0.30 0.223617 1.66112 0.30 0.275352 1.52025
0.31 0.209401 1.80225 0.31 0.258612 1.68068
0.32 0.197449 1.93621 0.32 0.245025 1.8378
0.33 0.187992 2.05409 0.33 0.234859 1.9824
0.34 0.181164 2.14693 0.34 0.228275 2.10476
0.35 0.176965 2.20799 0.35 0.225294 2.1969
0.36 0.175249 2.2346 0.36 0.225766 2.25469
0.37 0.175739 2.22874 0.37 0.229392 2.27872
0.38 0.178074 2.19598 0.38 0.235762 2.27351
0.39 0.181868 2.14357 0.39 0.244419 2.24573
0.40 0.185179 2.07867 0.40 0.254908 2.20238
0.41 0.18985 2.00727 0.41 0.266812 2.14955
0.42 0.194902 1.93382 0.42 0.279768 2.09198
0.43 0.200122 1.86132 0.43 0.291102 2.03302
0.44 0.205345 1.79164 0.44 0.272653 1.9749
0.45 0.209293 1.73809 0.45 0.254875 1.91897
0.46 0.195254 1.88695 0.46 0.23786 1.86597
0.47 0.181749 2.05023 0.47 0.221715 1.86788
0.48 0.168917 2.22765 0.48 0.206567 2.05448
0.49 0.156901 2.41793 0.49 0.192566 2.25632
0.50 0.145864 2.61793 0.50 0.179888 2.47067
0.51 0.135991 2.82191 0.51 0.168728 2.69217
0.52 0.12748 3.02091 0.52 0.159295 2.91212
0.53 0.120521 3.20286 0.53 0.151798 3.11845
0.54 0.115274 3.35384 0.54 0.146414 3.29684
0.55 0.111837 3.46083 0.55 0.143259 3.43342
0.56 0.110219 3.51516 0.56 0.142363 3.51832
0.57 0.110333 3.51507 0.57 0.143649 3.54842
0.58 0.112002 3.46598 0.58 0.146947 3.52792
0.59 0.114995 3.37827 0.59 0.152018 3.46633
0.60 0.119053 3.26415 0.60 0.158594 3.37539
0.61 0.123926 3.13496 0.61 0.166402 3.26635
0.62 0.12738 2.99973 0.62 0.171854 3.14843
0.63 0.128887 2.92825 0.63 0.160348 3.02836
0.64 0.119464 3.16375 0.64 0.149724 3.00758
0.65 0.11085 3.4096 0.65 0.14012 3.26859
0.66 0.10319 3.65817 0.66 0.131693 3.53537
0.67 0.0966441 3.89774 0.67 0.124613 3.79634
0.68 0.091369 4.11281 0.68 0.119047 4.03593
0.69 0.0874959 4.28592 0.69 0.115139 4.23623
0.70 0.0851069 4.40128 0.70 0.112986 4.38062
0.71 0.0842487 4.44906 0.71 0.112613 4.45813
0.72 0.0832651 4.42841 0.72 0.113962 4.46668
0.73 0.0833811 4.34735 0.73 0.116905 4.4132
0.74 0.0843068 4.21977 0.74 0.120187 4.31079
0.75 0.082004 4.2783 0.75 0.113464 4.17474
0.76 0.076857 4.52691 0.76 0.108027 4.44603
0.77 0.0729376 4.73598 0.77 0.104018 4.68016
0.78 0.0703438 4.88664 0.78 0.101545 4.85765
0.79 0.0691169 4.96487 0.79 0.100661 4.96359
0.80 0.0692286 4.96565 0.80 0.101347 4.99203
0.81 0.0705816 4.89441 0.81 0.103516 4.94745
0.82 0.0730256 4.76474 0.82 0.10702 4.8427
0.83 0.0763818 4.59402 0.83 0.111684 4.69463
0.84 0.0795654 4.3994 0.84 0.112756 4.51997
0.85 0.0755128 4.56736 0.85 0.105853 4.44658
0.86 0.069951 4.87047 0.86 0.0999139 4.76926
0.87 0.0653424 5.15186 0.87 0.0950751 5.07269
0.88 0.0618083 5.39033 0.88 0.0914652 5.33531
0.89 0.0594433 5.56423 0.89 0.0891869 5.53493
0.90 0.0582946 5.65679 0.90 0.0882966 5.65401
0.91 0.0583496 5.66106 0.91 0.0887899 5.68482
0.92 0.0595333 5.58204 0.92 0.0905996 5.63157
0.93 0.0617214 5.43451 0.93 0.0936066 5.50837
0.94 0.0632242 5.23821 0.94 0.0976601 5.33442
0.95 0.064092 5.01281 0.95 0.102598 5.12912
0.96 0.0650687 4.77479 0.96 0.104752 4.90885
0.97 0.0615378 4.90555 0.97 0.0980929 4.78782
0.98 0.0559566 5.2524 0.98 0.0921538 5.15187
0.99 0.051101 5.59392 0.99 0.0870502 5.5121
1.00 0.047087 5.91042 1.00 0.0829028 5.8484
1.01 0.0440243 6.17781 1.01 0.0798254 6.13615
1.02 0.0419994 6.37142 1.02 0.0779093 6.35027
1.03 0.0410586 6.47205 1.03 0.0772051 6.47137
1.04 0.0411754 6.47506 1.04 0.0775475 6.49144
1.05 0.0412375 6.56108 1.05 0.0756995 6.53835
1.06 0.0415695 6.65962 1.06 0.0750289 6.65995
1.07 0.0426276 6.65428 1.07 0.075534 6.67757
1.08 0.0418046 6.55128 1.08 0.0771593 6.59718
1.09 0.0406955 6.5025 1.09 0.0755472 6.45035
1.10 0.0381278 6.77026 1.10 0.0730008 6.73787
1.11 0.0365351 6.9521 1.11 0.0715388 6.93881
1.12 0.0359526 7.02947 1.12 0.0711978 7.03502
1.13 0.0363631 6.99745 1.13 0.071964 7.02189
1.14 0.0376998 6.8658 1.14 0.073774 6.90931
1.15 0.0398576 6.65516 1.15 0.0765265 6.71782
1.16 0.0427104 6.39069 1.16 0.0800984 6.47224
1.17 0.0461208 6.09632 1.17 0.0843614 6.19597
1.18 0.046523 5.7912 1.18 0.0857508 5.90787
1.19 0.0428002 6.01203 1.19 0.0803669 5.91568
1.20 0.0380777 6.42543 1.20 0.0755691 6.34651
1.21 0.0338035 6.83108 1.21 0.0714533 6.77007
1.22 0.0300305 7.20506 1.22 0.0681202 7.1617
1.23 0.0268121 7.51826 1.23 0.0656651 7.49159
1.24 0.0242033 7.74105 1.24 0.0641646 7.72987
1.25 0.0222635 7.85052 1.25 0.063662 7.85398
1.26 0.0210542 7.83892 1.26 0.0634978 7.85552
1.27 0.0200283 7.96501 1.27 0.062537 7.96539
1.28 0.0197776 8.01932 1.28 0.0625601 8.02514
1.29 0.0204061 7.95035 1.29 0.0635432 7.96221
1.30 0.0218497 7.77209 1.30 0.0654212 7.79264
1.31 0.0237365 7.48285 1.31 0.0650968 7.5424
1.32 0.0208774 7.87727 1.32 0.0623003 7.86739
1.33 0.0188261 8.18668 1.33 0.060345 8.18482
1.34 0.0176025 8.39045 1.34 0.0592933 8.39316
1.35 0.0172357 8.46751 1.35 0.0591724 8.47313
1.36 0.0177128 8.41303 1.36 0.0599676 8.42231
1.37 0.0189792 8.23968 1.37 0.0616235 8.25541
1.38 0.0209479 7.9732 1.38 0.0613507 7.99881
1.39 0.0207085 8.36003 1.39 0.0588518 8.34921
1.40 0.0189336 8.66004 1.40 0.0571664 8.65805
1.41 0.0179548 8.84282 1.41 0.0563486 8.84686
1.42 0.0174767 8.88973 1.42 0.0564173 8.89872
1.43 0.0159181 8.80004 1.43 0.0573508 8.81505
1.44 0.014489 8.82033 1.44 0.0559416 8.82848
1.45 0.0132378 9.0589 1.45 0.0548478 9.06762
1.46 0.0127796 9.16324 1.46 0.0546116 9.16975
1.47 0.0112176 9.12465 1.47 0.0552267 9.12943
1.48 0.00896921 8.95384 1.48 0.0566483 8.96016
1.49 0.00688818 8.67791 1.49 0.0561502 8.72316
1.50 0.00469048 9.06934 1.50 0.0540883 9.1175
1.51 0.00319679 9.36914 1.51 0.0528019 9.40254
1.52 0.00245992 9.53808 1.52 0.0523318 9.55008
1.53 0.00249313 9.55915 1.53 0.0526835 9.54855
1.54 0.00327138 9.43512 1.54 0.0538253 9.40651
1.55 0.00474902 9.18433 1.55 0.0541069 9.14908
1.56 0.00337659 9.41313 1.56 0.0520933 9.46899
1.57 0.00190701 9.72942 1.57 0.0508221 9.76869
1.58 0.00116436 9.91093 1.58 0.0503344 9.92642
1.59 0.00116653 9.91455 1.59 0.0501677 9.92924
1.60 0.00184369 10.04 1.60 0.049714 10.0526
1.61 0.00311787 10.0497 1.61 0.0500414 10.0491
1.62 0.00488944 9.90753 1.62 0.0511206 9.89752
1.63 0.0064987 9.637 1.63 0.0528919 9.62421
1.64 0.00423722 9.26468 1.64 0.0524347 9.32267
1.65 0.00186479 9.72866 1.65 0.0501536 9.80728
1.66 8.58471e-05 10.1323 1.66 0.0485363 10.1963
1.67 -0.00103122 10.4135 1.67 0.0476371 10.4518
1.68 -0.00145206 10.5419 1.68 0.0474833 10.5485
1.69 -0.00117482 10.5058 1.69 0.0480688 10.4818
1.70 -0.000232053 10.3155 1.70 0.0493545 10.2685
1.71 -0.000378336 9.9998 1.71 0.0512756 9.94092
1.72 -0.00353657 9.59614 1.72 0.0526773 9.53708
1.73 -0.00655201 9.71319 1.73 0.049917 9.80034
1.74 -0.00893231 10.2276 1.74 0.047713 10.3134
1.75 -0.0107713 10.6568 1.75 0.0461329 10.7288
1.76 -0.0120067 10.9595 1.76 0.0452302 11.0059
1.77 -0.0125902 11.1049 1.77 0.0450335 11.1169
1.78 -0.0124971 11.0836 1.78 0.0455399 11.0551
1.79 -0.0116126 11.0318 1.79 0.0447098 11.1037
1.80 -0.0107667 11.2677 1.80 0.0441685 11.3028
1.81 -0.0123579 11.3338 1.81 0.0440702 11.3262
1.82 -0.0132094 11.395 1.82 0.0437232 11.4354
1.83 -0.0132301 11.4487 1.83 0.0440627 11.4095
1.84 -0.0126204 11.3189 1.84 0.0450622 11.2169
1.85 -0.0114156 11.0353 1.85 0.0466687 10.8888
1.86 -0.00968212 10.6356 1.86 0.0478646 10.4658
1.87 -0.010026 10.5731 1.87 0.0454959 10.7923
1.88 -0.012057 11.1137 1.88 0.0436667 11.3055
1.89 -0.0135479 11.5554 1.89 0.0424364 11.6957
1.90 -0.0144475 11.8541 1.90 0.0418474 11.9234
1.91 -0.0147268 11.977 1.91 0.0419164 11.9664
1.92 -0.0143854 11.9131 1.92 0.04263 11.8273
1.93 -0.0134425 11.6865 1.93 0.0423775 11.6616
1.94 -0.0113871 11.9272 1.94 0.0412625 12.0393
1.95 -0.0109442 12.1945 1.95 0.0407765 12.2459
1.96 -0.0121713 12.277 1.96 0.0409321 12.2618
1.97 -0.0155487 12.169 1.97 0.0417123 12.0934
1.98 -0.0191801 11.8903 1.98 0.0430741 11.7699
1.99 -0.0226631 11.656 1.99 0.0414904 11.8972
2.00 -0.0243188 12.1498 2.00 0.0402341 12.3309
2.01 -0.0254618 12.4976 2.01 0.039578 12.5984
2.02 -0.0260367 12.6661 2.02 0.0395425 12.6724
2.03 -0.02601 12.6421 2.03 0.0401203 12.5515
2.04 -0.0253731 12.4407 2.04 0.0400037 12.3675
2.05 -0.0253187 12.5149 2.05 0.0390071 12.7462
2.06 -0.0261449 12.8408 2.06 0.0386081 12.9409
2.07 -0.0263945 12.9768 2.07 0.0388164 12.9338
2.08 -0.0260656 12.9104 2.08 0.0396138 12.7343
2.09 -0.0251846 12.6559 2.09 0.0403503 12.375
2.10 -0.0233386 12.5026 2.10 0.0388475 12.7408
2.11 -0.0226913 12.9607 2.11 0.0378923 13.1247
2.12 -0.0246759 13.2496 2.12 0.0375183 13.3185
2.13 -0.0263289 13.3313 2.13 0.0373613 13.3452
2.14 -0.0271389 13.402 2.14 0.0373022 13.4291
2.15 -0.0270456 13.4431 2.15 0.0370038 13.5085
2.16 -0.0259413 13.5255 2.16 0.0372596 13.478
2.17 -0.0244123 13.4029 2.17 0.0380774 13.2492
2.18 -0.0225656 13.0928 2.18 0.0394148 12.8579
2.19 -0.0204741 12.6363 2.19 0.0412139 12.3521
2.20 -0.0237172 12.0884 2.20 0.0391225 12.5725
2.21 -0.0256607 12.7502 2.21 0.0374678 13.1883
2.22 -0.027166 13.3312 2.22 0.0363106 13.6708
2.23 -0.0297394 13.7712 2.23 0.0356916 13.9708
2.24 -0.0325428 14.0227 2.24 0.0356314 14.0572
2.25 -0.0353644 14.0581 2.25 0.0356821 13.9266
2.26 -0.0380551 13.8657 2.26 0.0351925 14.1834
2.27 -0.0384065 14.2012 2.27 0.035256 14.2205
2.28 -0.0383912 14.2561 2.28 0.0358624 14.0413
2.29 -0.0376373 14.176 2.29 0.0351276 14.1416
2.30 -0.0376286 14.2522 2.30 0.0345906 14.4241
2.31 -0.0384072 14.4675 2.31 0.0345965 14.4843
2.32 -0.0386219 14.4797 2.32 0.035138 14.3226
2.33 -0.0381622 14.3282 2.33 0.0358611 13.9679
2.34 -0.0372215 13.9742 2.34 0.0346461 14.318
2.35 -0.0344118 14.3993 2.35 0.033933 14.6818
2.36 -0.0363882 14.7293 2.36 0.0337468 14.8257
2.37 -0.0380938 14.8408 2.37 0.0335605 14.8877
2.38 -0.0388831 14.9234 2.38 0.0337336 14.8737
2.39 -0.038822 14.9116 2.39 0.0344202 14.638
2.40 -0.038211 14.6946 2.40 0.0355842 14.2178
2.41 -0.0371392 14.2844 2.41 0.037175 13.6653
2.42 -0.0356582 13.7317 2.42 0.0366503 13.4065
2.43 -0.0354646 13.3464 2.43 0.0348969 14.1392
2.44 -0.0371932 14.0769 2.44 0.0335648 14.7615
2.45 -0.0385251 14.7101 2.45 0.0326994 15.2147
2.46 -0.0394155 15.1867 2.46 0.032332 15.4506
2.47 -0.0398203 15.4591 2.47 0.0322145 15.4904
2.48 -0.0394051 15.6268 2.48 0.0322206 15.5501
2.49 -0.042525 15.5525 2.49 0.0320821 15.5226
2.50 -0.0459752 15.5449 2.50 0.031831 15.708
2.51 -0.0481819 15.7191 2.51 0.0316883 15.7632
2.52 -0.0500929 15.6574 2.52 0.031814 15.7634
2.53 -0.0500783 15.8356 2.53 0.0321433 15.5267
2.54 -0.0497054 15.7274 2.54 0.0314355 15.8461
2.55 -0.0495688 15.689 2.55 0.0312134 16.0218
2.56 -0.0500192 15.9981 2.56 0.0313877 15.9475
2.57 -0.0499506 16.0765 2.57 0.0309543 16.1283
2.58 -0.0488133 16.109 2.58 0.0310072 16.1634
2.59 -0.0464715 16.1968 2.59 0.0314503 15.9525
2.60 -0.0471372 16.0347 2.60 0.0307327 16.2064
2.61 -0.0496638 16.0303 2.61 0.0304886 16.3991
2.62 -0.0501383 16.3601 2.62 0.0307236 16.3359
2.63 -0.0501464 16.4423 2.63 0.0314217 16.0336
2.64 -0.0496966 16.27 2.64 0.0306666 16.1964
2.65 -0.0480568 16.1295 2.65 0.0300783 16.5761
2.66 -0.0440698 16.5433 2.66 0.0299584 16.7053
2.67 -0.0429519 16.7124 2.67 0.0303071 16.575
2.68 -0.0465805 16.6207 2.68 0.0299229 16.6314
2.69 -0.0500668 16.3616 2.69 0.0295699 16.8929
2.70 -0.0505669 16.7946 2.70 0.029468 16.9414
2.71 -0.0507689 16.9291 2.71 0.0295066 16.9819
2.72 -0.0499184 17.0092 2.72 0.030001 16.7634
2.73 -0.0485551 16.8777 2.73 0.0309246 16.3221
2.74 -0.0529069 16.4999 2.74 0.0298436 16.624
2.75 -0.0590344 15.9312 2.75 0.0291105 17.1052
2.76 -0.0601392 16.621 2.76 0.0288225 17.3391
2.77 -0.0608498 17.1247 2.77 0.0289879 17.3026
2.78 -0.0611314 17.3882 2.78 0.0289798 17.16
2.79 -0.06096 17.3859 2.79 0.0285286 17.4943
2.80 -0.0600153 17.3288 2.80 0.0285246 17.5595
2.81 -0.0608295 17.5737 2.81 0.0288836 17.3551
2.82 -0.0611497 17.5787 2.82 0.0282925 17.6198
2.83 -0.0604822 17.4757 2.83 0.0281404 17.7779
2.84 -0.0573549 17.7592 2.84 0.0281575 17.6921
2.85 -0.058249 17.7659 2.85 0.027918 17.9068
2.86 -0.0602887 17.8462 2.86 0.0281176 17.842
2.87 -0.0610726 17.9325 2.87 0.0287425 17.5148
2.88 -0.0609424 17.8873 2.88 0.0297616 16.9735
2.89 -0.060256 17.6157 2.89 0.0286701 17.2867
2.90 -0.0592383 17.1018 2.90 0.0278085 17.8844
2.91 -0.0552326 17.4707 2.91 0.0273595 18.2409
2.92 -0.0572818 18.0155 2.92 0.0272769 18.3174
2.93 -0.059276 18.3101 2.93 0.0272264 18.3885
2.94 -0.0610822 18.3155 2.94 0.0276002 18.2012
2.95 -0.0612093 18.4412 2.95 0.0283774 17.7625
2.96 -0.0608588 18.3001 2.96 0.0295221 17.1311
2.97 -0.0601243 17.8938 2.97 0.0296842 16.6164
2.98 -0.0590316 17.2793 2.98 0.0283142 17.4798
2.99 -0.0641592 16.8825 2.99 0.027294 18.1945
3.00 -0.0661126 17.7049 3.00 0.0266595 18.6901
3.01 -0.0679993 18.364 3.01 0.0264345 18.9122
3.02 -0.0697649 18.7916 3.02 0.0263447 18.9744
3.03 -0.0713021 18.9421 3.03 0.026432 18.9114
3.04 -0.0716514 19.0258 3.04 0.0261689 19.098
3.05 -0.0708552 18.9991 3.05 0.0260825 19.1597
3.06 -0.0716413 18.9616 3.06 0.02622 19.1216
3.07 -0.0716086 19.1913 3.07 0.0267341 18.7984
3.08 -0.0711395 19.1323 3.08 0.0260419 19.1231
3.09 -0.0702977 18.7901 3.09 0.0257449 19.4067
3.10 -0.0708025 18.7709 3.10 0.0258527 19.3882
3.11 -0.0713318 19.2769 3.11 0.0263567 19.0786
3.12 -0.071479 19.5026 3.12 0.025716 19.3655
3.13 -0.0712353 19.424 3.13 0.0254163 19.6567
3.14 -0.0699366 19.2467 3.14 0.0255164 19.6422
3.15 -0.065549 19.636 3.15 0.0254633 19.5597
3.16 -0.0654689 19.7219 3.16 0.0251749 19.8467
3.17 -0.0696732 19.5009 3.17 0.0252825 19.8248
3.18 -0.071348 19.6981 3.18 0.0250165 19.9743
3.19 -0.0714491 19.9494 3.19 0.0251176 19.9426
3.20 -0.0707657 20.006 3.20 0.0248606 20.1023
3.21 -0.068872 20.0136 3.21 0.0249947 20.0569
3.22 -0.065585 20.1033 3.22 0.0255101 19.7126
3.23 -0.0617663 20.111 3.23 0.025251 19.679
3.24 -0.0673671 19.813 3.24 0.0246784 20.1982
3.25 -0.072438 19.2412 3.25 0.0244854 20.4204
3.26 -0.075273 19.8191 3.26 0.0244136 20.4829
3.27 -0.077674 20.3253 3.27 0.02462 20.3734
3.28 -0.0787487 20.8912 3.28 0.0243302 20.4991
3.29 -0.0819536 20.5216 3.29 0.0242066 20.6666
3.30 -0.08235 20.48 3.30 0.0244625 20.5124
3.31 -0.0816103 20.3639 3.31 0.0250538 20.0652
3.32 -0.0818582 20.711 3.32 0.0243037 20.4777
3.33 -0.0817472 20.7438 3.33 0.0239136 20.8746
3.34 -0.0812739 20.4586 3.34 0.0238978 20.9512
3.35 -0.0810003 20.208 3.35 0.0237569 21.0207
3.36 -0.0815097 20.7731 3.36 0.0236815 21.0922
3.37 -0.0815556 21.0729 3.37 0.0237407 21.1022
3.38 -0.0812186 21.0507 3.38 0.024161 20.7921
3.39 -0.0788958 21.1523 3.39 0.0236009 21.121
3.40 -0.0762485 20.9946 3.40 0.0234029 21.3626
3.41 -0.0782584 20.7883 3.41 0.0235729 21.2708
3.42 -0.0798549 21.2598 3.42 0.0240999 20.8664
3.43 -0.0813246 21.3955 3.43 0.0249584 20.2071
3.44 -0.0816212 21.4279 3.44 0.0248332 19.9415
3.45 -0.0811431 21.2408 3.45 0.0238649 20.8114
3.46 -0.0804301 20.7279 3.46 0.0232223 21.4496
3.47 -0.0795851 19.9382 3.47 0.02293 21.786
3.48 -0.0748499 20.7625 3.48 0.0228613 21.8579
3.49 -0.0769685 21.4328 3.49 0.0229654 21.8212
3.50 -0.0791727 21.8127 3.50 0.0228209 21.854
3.51 -0.0812263 21.8759 3.51 0.0226807 22.0519
3.52 -0.0839021 21.9759 3.52 0.0228967 21.906
3.53 -0.0883064 21.8221 3.53 0.0225623 22.1261
3.54 -0.0915783 21.822 3.54 0.0225433 22.2076
3.55 -0.0924591 22.0277 3.55 0.0224139 22.2876
3.56 -0.0918113 22.1804 3.56 0.0224784 22.2863
3.57 -0.0910678 22.2478 3.57 0.0223884 22.2739
3.58 -0.0919348 22.3205 3.58 0.0222322 22.4933
3.59 -0.0913221 22.3227 3.59 0.0224254 22.3617
3.60 -0.0901958 22.0198 3.60 0.0221245 22.5645
3.61 -0.0902684 22.4299 3.61 0.0221052 22.647
3.62 -0.0915378 22.567 3.62 0.0224301 22.3807
3.63 -0.091802 22.5255 3.63 0.0220358 22.6276
3.64 -0.0894923 22.7057 3.64 0.0218616 22.8708
3.65 -0.0869782 22.5574 3.65 0.0220311 22.7571
3.66 -0.0892198 22.0772 3.66 0.0225339 22.3101
3.67 -0.0911493 22.4693 3.67 0.0223149 22.2775
3.68 -0.0914086 22.9 3.68 0.0217719 22.8956
3.69 -0.0913391 22.9811 3.69 0.0215611 23.1823
3.70 -0.0909431 22.7071 3.70 0.0216895 23.1074
3.71 -0.0890512 22.4211 3.71 0.0214836 23.2327
3.72 -0.0831557 23.0064 3.72 0.0214323 23.3511
3.73 -0.0839969 23.2617 3.73 0.0217158 23.1081
3.74 -0.0886459 22.9903 3.74 0.0213879 23.3153
3.75 -0.0901737 23.3782 3.75 0.0212207 23.5619
3.76 -0.0915709 23.3872 3.76 0.0211783 23.6195
3.77 -0.0912796 23.3899 3.77 0.0213222 23.4374
3.78 -0.0927816 23.4909 3.78 0.0210514 23.7314
3.79 -0.0970417 23.6049 3.79 0.0211113 23.7266
3.80 -0.10158 23.352 3.80 0.0210006 23.7595
3.81 -0.101837 23.7262 3.81 0.0209054 23.9305
3.82 -0.101719 23.754 3.82 0.0208384 23.9728
3.83 -0.101596 23.7307 3.83 0.0208624 24.0024
3.84 -0.10181 23.8907 3.84 0.0212097 23.671
3.85 -0.100687 23.9254 3.85 0.0218623 23.0238
3.86 -0.0981356 24.0347 3.86 0.0212124 23.4429
3.87 -0.102321 23.6869 3.87 0.0207011 24.0844
3.88 -0.101364 24.1839 3.88 0.0205059 24.3767
3.89 -0.101115 24.0598 3.89 0.0204631 24.44
3.90 -0.100569 23.5792 3.90 0.02042 24.4537
3.91 -0.0973737 23.7646 3.91 0.0203517 24.5484
3.92 -0.09909 24.3063 3.92 0.0204118 24.5387
3.93 -0.100573 24.5212 3.93 0.0207865 24.1576
3.94 -0.101147 24.5153 3.94 0.0203931 24.4383
3.95 -0.0997353 24.5448 3.95 0.0201446 24.8027
3.96 -0.096336 24.6616 3.96 0.0202127 24.7817
3.97 -0.0922364 24.5882 3.97 0.0205919 24.3865
3.98 -0.0957672 24.296 3.98 0.0210403 23.6757
3.99 -0.0981229 24.7639 3.99 0.0203485 24.4624
4.00 -0.100364 24.8835 4.00 0.019951 25.0125
4.01 -0.101046 24.9559 4.01 0.0198632 25.186
4.02 -0.100696 24.8225 4.02 0.0199333 25.0143
4.03 -0.100143 24.3041 4.03 0.0197427 25.3187
4.04 -0.107601 23.4913 4.04 0.0197049 25.3815
4.05 -0.111005 23.9567 4.05 0.0198939 25.2024
4.06 -0.111947 24.6553 4.06 0.0196988 25.3217
4.07 -0.112165 25.1216 4.07 0.0195538 25.5724
4.08 -0.111225 25.3995 4.08 0.0197161 25.4241
4.09 -0.110974 25.3594 4.09 0.0195701 25.4849
4.10 -0.111388 25.4916 4.10 0.0194078 25.7609
4.11 -0.11015 25.5366 4.11 0.0195508 25.6348
4.12 -0.108331 25.5913 4.12 0.0193151 25.867
4.13 -0.111274 25.5198 4.13 0.0193327 25.8529
4.14 -0.111271 25.6822 4.14 0.0192345 26.006
4.15 -0.109388 25.8213 4.15 0.0193021 25.8365
4.16 -0.107201 25.6001 4.16 0.0191264 26.1366
4.17 -0.110418 25.0305 4.17 0.0192516 26.029
4.18 -0.110425 25.7993 4.18 0.0191621 26.0261
4.19 -0.115453 24.9753 4.19 0.0189896 26.3253
4.20 -0.109755 26.1571 4.20 0.0191159 26.2138
4.21 -0.107208 26.1792 4.21 0.019533 25.7149
4.22 -0.103204 26.1778 4.22 0.0195046 25.4978
4.23 -0.104962 25.785 4.23 0.0189924 26.2478
4.24 -0.11012 25.6257 4.24 0.0187669 26.626
4.25 -0.110405 26.2609 4.25 0.0187241 26.7035
4.26 -0.110428 26.5061 4.26 0.0187022 26.7515
4.27 -0.11017 26.3375 4.27 0.0186336 26.8207
4.28 -0.107751 26.2444 4.28 0.0185966 26.891
4.29 -0.101876 26.66 4.29 0.0186829 26.7155
4.30 -0.107741 26.6772 4.30 0.0185034 27.0148
4.31 -0.113044 26.8094 4.31 0.018486 27.012
4.32 -0.117676 26.8172 4.32 0.0184664 27.1033
4.33 -0.121469 26.6404 4.33 0.0187347 26.7769
4.34 -0.120927 26.9856 4.34 0.0191842 26.0836
4.35 -0.120185 26.9211 4.35 0.0185952 26.7896
4.36 -0.120778 27.1008 4.36 0.0182792 27.3154
4.37 -0.120992 26.8861 4.37 0.0182114 27.4351
4.38 -0.119815 26.725 4.38 0.0182625 27.421
4.39 -0.120417 27.1846 4.39 0.0185953 26.9915
4.40 -0.12037 27.3459 4.40 0.0187288 26.5579
4.41 -0.120051 27.0817 4.41 0.0182293 27.348
4.42 -0.117239 26.9588 4.42 0.0180043 27.7526
4.43 -0.117192 27.4856 4.43 0.0179633 27.8345
4.44 -0.120886 27.2809 4.44 0.0180523 27.6806
4.45 -0.120055 27.6564 4.45 0.0178798 27.9574
4.46 -0.119797 27.4063 4.46 0.0179887 27.8506
4.47 -0.116065 27.5189 4.47 0.0178005 28.0757
4.48 -0.110452 27.8393 4.48 0.0178806 28.0125
4.49 -0.115742 27.7254 4.49 0.0180536 27.591
4.50 -0.119696 27.6438 4.50 0.0177237 28.1673
4.51 -0.11983 28.0143 4.51 0.0176697 28.3162
4.52 -0.11975 27.9378 4.52 0.0176578 28.268
4.53 -0.118512 27.6512 4.53 0.0175831 28.4509
4.54 -0.112668 28.1595 4.54 0.0177841 28.1914
4.55 -0.111124 28.2068 4.55 0.0176433 28.2643
4.56 -0.113471 27.9056 4.56 0.0174492 28.6416
4.57 -0.119029 28.3603 4.57 0.0175295 28.5729
4.58 -0.124908 28.34 4.58 0.0174599 28.5783
4.59 -0.12829 28.5082 4.59 0.01734 28.839
4.60 -0.130983 28.3841 4.60 0.0173335 28.8697
4.61 -0.130165 28.4994 4.61 0.0172628 28.9654
4.62 -0.130062 28.6484 4.62 0.0174044 28.792
4.63 -0.129936 28.6951 4.63 0.017661 28.1983
4.64 -0.129303 28.2962 4.64 0.0172546 28.9137
4.65 -0.129439 28.7589 4.65 0.0171125 29.2166
4.66 -0.130188 28.8358 4.66 0.0171835 29.0636
4.67 -0.12858 28.9374 4.67 0.0170389 29.3421
4.68 -0.125373 28.926 4.68 0.0171624 29.1934
4.69 -0.126905 29.0019 4.69 0.0170088 29.3522
4.70 -0.129399 29.0713 4.70 0.0169534 29.511
4.71 -0.128506 29.4208 4.71 0.0169354 29.4801
4.72 -0.127443 29.2965 4.72 0.0168824 29.6355
4.73 -0.124321 29.1837 4.73 0.0170138 29.3312
4.74 -0.124453 28.638 4.74 0.0167919 29.7549
4.75 -0.128879 28.7439 4.75 0.0167871 29.7437
4.76 -0.129092 29.3901 4.76 0.0167455 29.8803
4.77 -0.129169 29.5717 4.77 0.0167124 29.8789
4.78 -0.127581 29.6236 4.78 0.0166796 30.0002
4.79 -0.124123 29.6391 4.79 0.0167692 29.7399
4.80 -0.11862 29.7291 4.80 0.0165777 30.1462
4.81 -0.120899 29.352 4.81 0.0165499 30.2189
4.82 -0.128722 28.7829 4.82 0.016571 30.1212
4.83 -0.12888 29.6198 4.83 0.0164852 30.3409
4.84 -0.12907 29.9483 4.84 0.0166506 30.088
4.85 -0.134886 30.0696 4.85 0.0164158 30.4326
4.86 -0.139446 29.8845 4.86 0.0164384 30.4534
4.87 -0.140416 30.0055 4.87 0.0167158 30.0095
4.88 -0.138072 30.2605 4.88 0.0172342 29.1663
4.89 -0.139511 30.2792 4.89 0.0167967 29.6359
4.90 -0.138139 30.3751 4.90 0.0163767 30.4582
4.91 -0.138772 30.0836 4.91 0.0162053 30.8432
4.92 -0.140503 30.1577 4.92 0.0161848 30.8655
4.93 -0.138574 30.5185 4.93 0.0161397 30.9747
4.94 -0.135665 30.5903 4.94 0.0161974 30.8326
4.95 -0.136696 30.269 4.95 0.0160772 31.1016
4.96 -0.138634 30.5738 4.96 0.0160433 31.1509
4.97 -0.138597 30.8116 4.97 0.0161099 31.0847
4.98 -0.138326 30.5683 4.98 0.0159774 31.2866
4.99 -0.137828 29.8824 4.99 0.0160409 31.1641
5.00 -0.135864 29.804 5.00 0.0159155 31.4159


==> figures/data/O0/dissipative/scale.txt <==
mesh freq freqH
 4 0.535 0.345
 8 0.775 0.515
16 1.225 0.765
32 1.665 1.205


==> figures/data/O1/cavity/run_0004/data.txt <==
freq gamma theta
0.01 0.959721 0.0199386
0.02 0.922079 0.0400212
0.03 0.886588 0.0603937
0.04 0.852854 0.0812065
0.05 0.820555 0.102617
0.06 0.789426 0.124791
0.07 0.759248 0.147907
0.08 0.729838 0.17216
0.09 0.701045 0.197763
0.10 0.672742 0.224956
0.11 0.644827 0.254006
0.12 0.617212 0.285223
0.13 0.589826 0.318959
0.14 0.562613 0.355629
0.15 0.535527 0.395721
0.16 0.508532 0.439816
0.17 0.481603 0.488618
0.18 0.454719 0.542984
0.19 0.427868 0.60398
0.20 0.401045 0.672938
0.21 0.374248 0.751559
0.22 0.347481 0.84205
0.23 0.32075 0.947324
0.24 0.294066 1.07132
0.25 0.267442 1.21948
0.26 0.240895 1.39959
0.27 0.214442 1.62315
0.28 0.188104 1.90789
0.29 0.1619 2.28272
0.30 0.135854 2.79813
0.31 0.109987 3.55095
0.32 0.0843237 4.75344
0.33 0.0588876 6.97827
0.34 0.0328263 12.4875
0.35 0.00585338 48.9724
0.36 0.0127647 27.8252
0.37 0.0359717 11.2069
0.38 0.0556885 7.15971
0.39 0.0726079 5.33466
0.40 0.0877084 4.2963
0.41 0.101214 3.62649
0.42 0.113313 3.15882
0.43 0.124164 2.81394
0.44 0.133904 2.54924
0.45 0.142647 2.33977
0.46 0.143104 2.30784
0.47 0.127715 2.62017
0.48 0.112514 3.01176
0.49 0.0975092 3.51702
0.50 0.0827104 4.19369
0.51 0.0672685 5.14654
0.52 0.0513108 6.5876
0.53 0.0353736 9.02053
0.54 0.0194941 14.0049
0.55 0.00370635 29.9712
0.56 -0.00912722 300.983
0.57 0.00536274 25.825
0.58 0.0186329 13.7188
0.59 0.0307922 9.44388
0.60 0.0419318 7.25887
0.61 0.0521271 5.93249
0.62 0.0614287 5.04191
0.63 0.0690072 4.40279
0.64 0.065518 4.68441
0.65 0.0523485 5.58652
0.66 0.040374 6.87078
0.67 0.0284942 8.84488
0.68 0.0167382 12.2681
0.69 0.00512588 19.6593
0.70 -0.00632824 47.42
0.71 -0.0116234 127.315
0.72 -0.00151217 27.7839
0.73 0.0078413 15.7844
0.74 0.016492 11.1152
0.75 0.0171446 8.96719
0.76 0.0072732 12.0186
0.77 -0.00246843 17.9802
0.78 -0.0120718 34.8081
0.79 -0.0215288 397.065
0.80 -0.0146433 43.4084
0.81 -0.00663177 20.8512
0.82 0.000760386 13.8375
0.83 0.00757247 10.4186
0.84 0.0138398 8.39473
0.85 0.0156018 7.96773
0.86 0.00753483 9.98178
0.87 -0.000387778 13.2572
0.88 -0.00815745 19.5181
0.89 -0.0157665 36.2624
0.90 -0.0232081 225.112
0.91 -0.0193676 54.9925
0.92 -0.0132841 24.8032
0.93 -0.00768038 16.1366
0.94 -0.00252952 12.0253
0.95 0.00219286 9.62532
0.96 0.00323239 8.0524
0.97 -0.00234037 7.5186
0.98 -0.00853748 9.04593
0.99 -0.0145884 11.2949
1.00 -0.0204888 14.9348
1.01 -0.0262342 21.8332
1.02 -0.0318204 39.9081
1.03 -0.037243 212.119
1.04 -0.0349108 65.6253
1.05 -0.0256975 43.0716
1.06 -0.0307408 292.401
1.07 -0.0282444 62.4711
1.08 -0.0245138 28.5112
1.09 -0.0252294 18.5914
1.10 -0.031284 26.5896
1.11 -0.0356762 54.0381
1.12 -0.0397872 3879.45
1.13 -0.0364243 53.5077
1.14 -0.0334085 27.1772
1.15 -0.0307241 18.32
1.16 -0.0283566 13.8764
1.17 -0.0262925 11.2055
1.18 -0.0245192 9.42304
1.19 -0.0248826 9.04718
1.20 -0.0284506 10.8585
1.21 -0.031851 13.5215
1.22 -0.0350793 17.8214
1.23 -0.0381314 25.9368
1.24 -0.0410034 46.9933
1.25 -0.0436914 233.686
1.26 -0.0430686 80.3118
1.27 -0.055862 65.4799
1.28 -0.0578444 769.086
1.29 -0.0562846 56.7686
1.30 -0.0550097 29.6924
1.31 -0.0540091 20.204
1.32 -0.0535675 19.996
1.33 -0.0554797 29.6681
1.34 -0.0572131 56.6752
1.35 -0.0587647 549.519
1.36 -0.0582807 72.6099
1.37 -0.0577832 34.3218
1.38 -0.0575321 22.5856
1.39 -0.0508742 22.8868
1.40 -0.0520888 35.5224
1.41 -0.0531153 77.9517
1.42 -0.0538462 438.784
1.43 -0.0540435 58.2237
1.44 -0.0553241 31.3837
1.45 -0.061382 49.8957
1.46 -0.0618386 190.496
1.47 -0.0622739 107.045
1.48 -0.0629481 42.1308
1.49 -0.0638332 26.3607
1.50 -0.0804864 22.5271
1.51 -0.0805702 33.476
1.52 -0.0804759 64.3361
1.53 -0.0802018 713.627
1.54 -0.08107 79.6358
1.55 -0.0822834 37.9722
1.56 -0.0837099 25.0404
1.57 -0.0826977 32.8978
1.58 -0.0820503 60.5048
1.59 -0.0812166 353.12
1.60 -0.0823199 93.5217
1.61 -0.0689049 574.215
1.62 -0.0709566 66.1498
1.63 -0.0731881 35.3004
1.64 -0.0755941 24.1679
1.65 -0.0891327 19.2244
1.66 -0.0879295 25.934
1.67 -0.0865351 39.586
1.68 -0.0849474 82.5016
1.69 -0.0834624 1156.91
1.70 -0.0861333 73.0091
1.71 -0.0889773 37.909
1.72 -0.0919903 25.6986
1.73 -0.0951682 19.4931
1.74 -0.0954188 19.8344
1.75 -0.0885774 26.6451
1.76 -0.0849815 40.3412
1.77 -0.082608 82.0348
1.78 -0.080169 3738.4
1.79 -0.103976 462.197
1.80 -0.107496 69.7379
1.81 -0.090303 107.71
1.82 -0.0889938 342.475
1.83 -0.108172 72.0714
1.84 -0.105106 554.136
1.85 -0.108012 98.6633
1.86 -0.112164 45.5648
1.87 -0.1165 29.7347
1.88 -0.121023 22.1293
1.89 -0.120435 22.7163
1.90 -0.117102 31.1921
1.91 -0.113578 49.4521
1.92 -0.109866 117.561
1.93 -0.108296 323.817
1.94 -0.113149 68.6678
1.95 -0.115493 39.4836
1.96 -0.10148 72.7623
1.97 -0.0972487 443.076
1.98 -0.100679 109.727
1.99 -0.106146 49.0932
2.00 -0.102826 34.5289
2.01 -0.0821646 54.9082
2.02 -0.077461 132.112
2.03 -0.0754957 336.827
2.04 -0.112062 417.08
2.05 -0.115594 115.767
2.06 -0.112109 55.471
2.07 -0.0886003 131.318
2.08 -0.0862371 370.747
2.09 -0.0920509 77.454
2.10 -0.0979834 43.4273
2.11 -0.104016 30.2601
2.12 -0.124848 32.3353
2.13 -0.119435 49.962
2.14 -0.113818 108.63
2.15 -0.109801 664.873
2.16 -0.100083 953.694
2.17 -0.106461 91.437
2.18 -0.118468 397.115
2.19 -0.122462 125.17
2.20 -0.129743 54.3467
2.21 -0.137137 34.8238
2.22 -0.144644 25.6829
2.23 -0.140615 26.3717
2.24 -0.13453 35.5749
2.25 -0.128251 54.387
2.26 -0.121776 114.292
2.27 -0.116278 1245.46
2.28 -0.123472 97.3562
2.29 -0.130772 50.8716
2.30 -0.173544 34.5289
2.31 -0.188843 44.5176
2.32 -0.181153 82.0241
2.33 -0.173237 498.086
2.34 -0.128914 207.204
2.35 -0.129797 193.651
2.36 -0.182355 70.4865
2.37 -0.174144 242.947
2.38 -0.175456 170.345
2.39 -0.156313 74.56
2.40 -0.135264 233.044
2.41 -0.135931 210.336
2.42 -0.144206 72.8606
2.43 -0.181227 77.7719
2.44 -0.17245 332.471
2.45 -0.175825 147.878
2.46 -0.184732 60.7806
2.47 -0.193734 38.3678
2.48 -0.20283 28.0934
2.49 -0.167039 28.4486
2.50 -0.158509 39.2514
2.51 -0.149934 62.9888
2.52 -0.141171 157.513
2.53 -0.138629 322.143
2.54 -0.171987 377.272
2.55 -0.154575 100.549
2.56 -0.145804 746.381
2.57 -0.152388 138.912
2.58 -0.161943 63.8115
2.59 -0.205029 41.5319
2.60 -0.220471 56.7626
2.61 -0.210226 121.93
2.62 -0.202278 875.053
2.63 -0.21249 96.0072
2.64 -0.183645 76.3251
2.65 -0.173473 255.939
2.66 -0.203315 434.961
2.67 -0.213954 87.1456
2.68 -0.224668 48.5858
2.69 -0.234791 34.9518
2.70 -0.224027 51.6556
2.71 -0.21301 98.283
2.72 -0.201737 945.699
2.73 -0.144632 1528.43
2.74 -0.153844 135.204
2.75 -0.164938 64.9855
2.76 -0.180144 42.8784
2.77 -0.183863 60.83
2.78 -0.173318 128.663
2.79 -0.164871 1198.49
2.80 -0.210211 134.742
2.81 -0.202236 692.236
2.82 -0.214516 97.5824
2.83 -0.226866 52.6656
2.84 -0.239284 36.1476
2.85 -0.180054 38.7439
2.86 -0.138348 55.4085
2.87 -0.127515 96.7221
2.88 -0.116463 372.65
2.89 -0.120258 203.294
2.90 -0.202798 80.1991
2.91 -0.204347 207.568
2.92 -0.233829 1590.33
2.93 -0.244862 124.149
2.94 -0.255526 68.7297
2.95 -0.242028 171.443
2.96 -0.23715 353.925
2.97 -0.250516 87.525
2.98 -0.171754 116.289
2.99 -0.159824 836.831
3.00 -0.168257 162.339
3.01 -0.241769 189.118
3.02 -0.23832 307.473
3.03 -0.252357 85.2106
3.04 -0.282063 66.7365
3.05 -0.260522 342.35
3.06 -0.269372 110.24
3.07 -0.307709 111.364
3.08 -0.294464 799.316
3.09 -0.303352 155.581
3.10 -0.236201 558.816
3.11 -0.25114 99.5508
3.12 -0.266444 249.075
3.13 -0.271887 135.054
3.14 -0.29178 53.3436
3.15 -0.23375 79.1722
3.16 -0.220678 180.114
3.17 -0.213032 674.773
3.18 -0.226436 118.039
3.19 -0.246416 64.8607
3.20 -0.295991 83.311
3.21 -0.28178 216.49
3.22 -0.27798 367.764
3.23 -0.243431 888.524
3.24 -0.263878 1583.28
3.25 -0.282008 111.431
3.26 -0.28641 94.6187
3.27 -0.269316 440.743
3.28 -0.276527 167.207
3.29 -0.293034 70.5258
3.30 -0.309575 44.7902
3.31 -0.298073 64.8061
3.32 -0.280526 140.14
3.33 -0.267425 899.21
3.34 -0.253586 1405.78
3.35 -0.271599 105.894
3.36 -0.289647 55.1926
3.37 -0.286208 79.4676
3.38 -0.269091 221.998
3.39 -0.267469 283.258
3.40 -0.274855 191.521
3.41 -0.266173 714.275
3.42 -0.281118 125.271
3.43 -0.296639 129.667
3.44 -0.280588 1335.18
3.45 -0.293137 161.975
3.46 -0.309204 76.5905
3.47 -0.299213 61.6287
3.48 -0.278154 131.712
3.49 -0.26153 1003.31
3.50 -0.284449 173.753
3.51 -0.27575 424.954
3.52 -0.295014 96.0195
3.53 -0.314295 54.2722
3.54 -0.356506 37.9022
3.55 -0.340433 54.1493
3.56 -0.319562 97.4556
3.57 -0.29834 476.432
3.58 -0.307557 166.169
3.59 -0.317117 103.189
3.60 -0.29478 748.91
3.61 -0.281908 342.425
3.62 -0.283557 905.646
3.63 -0.276294 10780.3
3.64 -0.297156 123.361
3.65 -0.318026 62.2127
3.66 -0.350907 48.0137
3.67 -0.333321 70.7416
3.68 -0.315477 133.676
3.69 -0.297377 1160.69
3.70 -0.326838 220.459
3.71 -0.318742 603.72
3.72 -0.33577 127.951
3.73 -0.310448 232.051
3.74 -0.306904 324.03
3.75 -0.327744 95.7765
3.76 -0.321357 80.328
3.77 -0.297749 227.058
3.78 -0.294857 277.731
3.79 -0.317586 86.4999
3.80 -0.340289 51.3597
3.81 -0.33885 75.0028
3.82 -0.316243 174.236
3.83 -0.304251 550.786
3.84 -0.293895 1405.34
3.85 -0.3175 119.279
3.86 -0.308416 212.869
3.87 -0.303323 344.366
3.88 -0.310428 163.376
3.89 -0.356296 68.1034
3.90 -0.326914 173.989
3.91 -0.316984 317.706
3.92 -0.34319 83.3731
3.93 -0.334272 103.109
3.94 -0.309762 471.858
3.95 -0.32099 184.441
3.96 -0.316185 1438.2
3.97 -0.336684 143.464
3.98 -0.357206 75.678
3.99 -0.37775 51.4776
4.00 -0.390863 58.365
4.01 -0.368825 96.7256
4.02 -0.346438 279.885
4.03 -0.345161 316.4
4.04 -0.367968 101.424
4.05 -0.388651 135.27
4.06 -0.368671 628.717
4.07 -0.377386 239.06
4.08 -0.312349 1443.07
4.09 -0.316886 710.756
4.10 -0.343578 112.298
4.11 -0.370238 61.1079
4.12 -0.365936 68.3938
4.13 -0.339908 140.278
4.14 -0.315871 3005.63
4.15 -0.30504 298.533
4.16 -0.336759 320.418
4.17 -0.33995 246.289
4.18 -0.365994 89.234
4.19 -0.39202 54.5944
4.20 -0.421566 41.6952
4.21 -0.399466 55.9758
4.22 -0.37709 84.9259
4.23 -0.354437 175.017
4.24 -0.333948 3134.94
4.25 -0.356977 158.145
4.26 -0.351726 153.926
4.27 -0.328951 1446.55
4.28 -0.356483 127.462
4.29 -0.383986 66.8257
4.30 -0.411454 45.3594
4.31 -0.398888 58.0065
4.32 -0.370116 102.021
4.33 -0.340937 417.167
4.34 -0.351575 201.049
4.35 -0.351784 199.04
4.36 -0.341197 427.727
4.37 -0.378964 844.856
4.38 -0.364466 505.145
4.39 -0.344189 306.476
4.40 -0.34584 264.963
4.41 -0.374531 92.7996
4.42 -0.354211 187.069
4.43 -0.356451 537.323
4.44 -0.369941 194.786
4.45 -0.459988 85.2083
4.46 -0.436804 159.391
4.47 -0.413357 1195.91
4.48 -0.42913 218.472
4.49 -0.435893 104.084
4.50 -0.355098 397.93
4.51 -0.363596 219.741
4.52 -0.361715 329.421
4.53 -0.360374 368.735
4.54 -0.385959 118.565
4.55 -0.411553 70.7655
4.56 -0.437156 50.4976
4.57 -0.411723 65.0831
4.58 -0.379607 120.363
4.59 -0.347051 782.408
4.60 -0.36318 335.779
4.61 -0.396533 98.5424
4.62 -0.393776 97.2309
4.63 -0.36086 323.266
4.64 -0.36582 245.835
4.65 -0.399708 89.3084
4.66 -0.433528 54.6649
4.67 -0.419321 61.3497
4.68 -0.386656 105.328
4.69 -0.35347 369.84
4.70 -0.359215 246.197
4.71 -0.346795 799.695
4.72 -0.382363 118.878
4.73 -0.417805 64.3708
4.74 -0.4531 44.2196
4.75 -0.46522 44.0418
4.76 -0.438905 58.1164
4.77 -0.41231 85.2461
4.78 -0.385432 159.303
4.79 -0.358271 1181.24
4.80 -0.377201 219.222
4.81 -0.404703 100.531
4.82 -0.432213 65.3161
4.83 -0.430058 77.3995
4.84 -0.394692 169.44
4.85 -0.3702 918.908
4.86 -0.364038 1557.98
4.87 -0.400546 132.274
4.88 -0.373251 221.818
4.89 -0.362183 432.397
4.90 -0.398643 109.829
4.91 -0.361257 203.73
4.92 -0.345522 563.216
4.93 -0.438184 1577.23
4.94 -0.458905 222.799
4.95 -0.486425 104.275
4.96 -0.513949 68.1612
4.97 -0.541478 50.6799
4.98 -0.470789 48.8952
4.99 -0.421044 70.3418
5.00 -0.387453 125.043


==> figures/data/O1/cavity/run_0004/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.959721 0.0199386 0.01 0.998401 0.000800641
0.02 0.922079 0.0400212 0.02 0.99362 0.00321027
0.03 0.886588 0.0603937 0.03 0.985703 0.00725222
0.04 0.852854 0.0812065 0.04 0.974724 0.012966
0.05 0.820555 0.102617 0.05 0.960784 0.0204082
0.06 0.789426 0.124791 0.06 0.944012 0.029654
0.07 0.759248 0.147907 0.07 0.924557 0.0407993
0.08 0.729838 0.17216 0.08 0.902588 0.0539629
0.09 0.701045 0.197763 0.09 0.878287 0.06929
0.10 0.672742 0.224956 0.10 0.851852 0.0869565
0.11 0.644827 0.254006 0.11 0.823487 0.107174
0.12 0.617212 0.285223 0.12 0.7934 0.130199
0.13 0.589826 0.318959 0.13 0.761804 0.156337
0.14 0.562613 0.355629 0.14 0.728907 0.185958
0.15 0.535527 0.395721 0.15 0.694915 0.219512
0.16 0.508532 0.439816 0.16 0.660027 0.257545
0.17 0.481603 0.488618 0.17 0.624431 0.300728
0.18 0.454719 0.542984 0.18 0.58831 0.349892
0.19 0.427868 0.60398 0.19 0.551831 0.406074
0.20 0.401045 0.672938 0.20 0.515152 0.470588
0.21 0.374248 0.751559 0.21 0.478415 0.545117
0.22 0.347481 0.84205 0.22 0.441753 0.631854
0.23 0.32075 0.947324 0.23 0.405284 0.733703
0.24 0.294066 1.07132 0.24 0.369113 0.854599
0.25 0.267442 1.21948 0.25 0.333333 1
0.26 0.240895 1.39959 0.26 0.298027 1.1777
0.27 0.214442 1.62315 0.27 0.263264 1.39923
0.28 0.188104 1.90789 0.28 0.229105 1.6824
0.29 0.1619 2.28272 0.29 0.1956 2.05623
0.30 0.135854 2.79813 0.30 0.162791 2.57143
0.31 0.109987 3.55095 0.31 0.13071 3.32526
0.32 0.0843237 4.75344 0.32 0.0993843 4.53097
0.33 0.0588876 6.97827 0.33 0.0688328 6.76398
0.34 0.0328263 12.4875 0.34 0.039069 12.2979
0.35 0.00585338 48.9724 0.35 0.010101 49
0.36 0.0127647 27.8252 0.36 0.0180676 28.1739
0.37 0.0359717 11.2069 0.37 0.0454372 11.5042
0.38 0.0556885 7.15971 0.38 0.0720119 7.4433
0.39 0.0726079 5.33466 0.39 0.0977986 5.61255
0.40 0.0877084 4.2963 0.40 0.122807 4.57143
0.41 0.101214 3.62649 0.41 0.147049 3.90023
0.42 0.113313 3.15882 0.42 0.170537 3.43191
0.43 0.124164 2.81394 0.43 0.193288 3.08681
0.44 0.133904 2.54924 0.44 0.215317 2.82216
0.45 0.142647 2.33977 0.45 0.213592 2.6129
0.46 0.143104 2.30784 0.46 0.192521 2.44342
0.47 0.127715 2.62017 0.47 0.171729 2.41157
0.48 0.112514 3.01176 0.48 0.151225 2.80633
0.49 0.0975092 3.51702 0.49 0.131017 3.3163
0.50 0.0827104 4.19369 0.50 0.111111 4
0.51 0.0672685 5.14654 0.51 0.0915124 4.96374
0.52 0.0513108 6.5876 0.52 0.0722251 6.4228
0.53 0.0353736 9.02053 0.53 0.0532524 8.88924
0.54 0.0194941 14.0049 0.54 0.0345969 13.9522
0.55 0.00370635 29.9712 0.55 0.0162602 30.25
0.56 -0.00912722 300.983 0.56 0.00175691 285.091
0.57 0.00536274 25.825 0.57 0.019454 26.2016
0.58 0.0186329 13.7188 0.58 0.0368316 14.0753
0.59 0.0307922 9.44388 0.59 0.0538904 9.77809
0.60 0.0419318 7.25887 0.60 0.070632 7.57895
0.61 0.0521271 5.93249 0.61 0.0870581 6.24329
0.62 0.0614287 5.04191 0.62 0.103171 5.34631
0.63 0.0690072 4.40279 0.63 0.114951 4.70261
0.64 0.065518 4.68441 0.64 0.0993843 4.53097
0.65 0.0523485 5.58652 0.65 0.0840108 5.45161
0.66 0.040374 6.87078 0.66 0.0688328 6.76398
0.67 0.0284942 8.84488 0.67 0.0538518 8.78474
0.68 0.0167382 12.2681 0.68 0.039069 12.2979
0.69 0.00512588 19.6593 0.69 0.0244852 19.9205
0.70 -0.00632824 47.42 0.70 0.010101 49
0.71 -0.0116234 127.315 0.71 0.00408326 122.951
0.72 -0.00151217 27.7839 0.72 0.0180676 28.1739
0.73 0.0078413 15.7844 0.73 0.0318521 16.1976
0.74 0.016492 11.1152 0.74 0.0454372 11.5042
0.75 0.0171446 8.96719 0.75 0.0526316 9
0.76 0.0072732 12.0186 0.76 0.0394146 12.1857
0.77 -0.00246843 17.9802 0.77 0.0263568 18.4704
0.78 -0.0120718 34.8081 0.78 0.0134587 36.6506
0.79 -0.0215288 397.065 0.79 0.000720519 693.444
0.80 -0.0146433 43.4084 0.80 0.0118577 42.6667
0.81 -0.00663177 20.8512 0.81 0.024276 21.0965
0.82 0.000760386 13.8375 0.82 0.0365346 14.1857
0.83 0.00757247 10.4186 0.83 0.0486338 10.7809
0.84 0.0138398 8.39473 0.84 0.0605742 8.75434
0.85 0.0156018 7.96773 0.85 0.0586319 8.02778
0.86 0.00753483 9.98178 0.86 0.0469686 10.1454
0.87 -0.000387778 13.2572 0.87 0.0354276 13.6133
0.88 -0.00815745 19.5181 0.88 0.0240091 20.3255
0.89 -0.0157665 36.2624 0.89 0.0127134 38.8284
0.90 -0.0232081 225.112 0.90 0.00154083 324
0.91 -0.0193676 54.9925 0.91 0.00950872 53.0833
0.92 -0.0132841 24.8032 0.92 0.0204352 24.9676
0.93 -0.00768038 16.1366 0.93 0.0312388 16.5057
0.94 -0.00252952 12.0253 0.94 0.0419197 12.4276
0.95 0.00219286 9.62532 0.95 0.0524781 10.0278
0.96 0.00323239 8.0524 0.96 0.0629145 8.4473
0.97 -0.00234037 7.5186 0.97 0.0606968 7.73766
0.98 -0.00853748 9.04593 0.98 0.0504721 9.40646
0.99 -0.0145884 11.2949 0.99 0.0403407 11.8944
1.00 -0.0204888 14.9348 1.00 0.030303 16
1.01 -0.0262342 21.8332 1.01 0.0203592 24.059
1.02 -0.0318204 39.9081 1.02 0.0105093 47.0769
1.03 -0.037243 212.119 1.03 0.000753509 663.062
1.04 -0.0349108 65.6253 1.04 0.00890817 56.6283
1.05 -0.0256975 43.0716 1.05 0.010101 49
1.06 -0.0307408 292.401 1.06 0.00062261 802.571
1.07 -0.0282444 62.4711 1.07 0.00876691 57.5327
1.08 -0.0245138 28.5112 1.08 0.0180676 28.1739
1.09 -0.0252294 18.5914 1.09 0.0253886 19.1939
1.10 -0.031284 26.5896 1.10 0.0162602 30.25
1.11 -0.0356762 54.0381 1.11 0.00721164 68.8324
1.12 -0.0397872 3879.45 1.12 0.00175691 285.091
1.13 -0.0364243 53.5077 1.13 0.0106455 47.4684
1.14 -0.0334085 27.1772 1.14 0.019454 26.2016
1.15 -0.0307241 18.32 1.15 0.0281827 18.2414
1.16 -0.0283566 13.8764 1.16 0.0368316 14.0753
1.17 -0.0262925 11.2055 1.17 0.0454007 11.513
1.18 -0.0245192 9.42304 1.18 0.0538904 9.77809
1.19 -0.0248826 9.04718 1.19 0.0491506 9.67281
1.20 -0.0284506 10.8585 1.20 0.0407993 11.7551
1.21 -0.031851 13.5215 1.21 0.0325117 14.8791
1.22 -0.0350793 17.8214 1.22 0.0242879 20.0864
1.23 -0.0381314 25.9368 1.23 0.016128 30.502
1.24 -0.0410034 46.9933 1.24 0.008032 61.751
1.25 -0.0436914 233.686 1.25 0 inf
1.26 -0.0430686 80.3118 1.26 0.007968 63.251
1.27 -0.055862 65.4799 1.27 0.00373699 133.298
1.28 -0.0578444 769.086 1.28 0.00410615 122.269
1.29 -0.0562846 56.7686 1.29 0.0118878 42.5601
1.30 -0.0550097 29.6924 1.30 0.0196078 26
1.31 -0.0540091 20.204 1.31 0.0272665 18.8375
1.32 -0.0535675 19.996 1.32 0.0197193 24.8559
1.33 -0.0554797 29.6681 1.33 0.012174 40.5711
1.34 -0.0572131 56.6752 1.34 0.00468391 106.249
1.35 -0.0587647 549.519 1.35 0.00275103 182.25
1.36 -0.0582807 72.6099 1.36 0.0101308 49.8544
1.37 -0.0577832 34.3218 1.37 0.0174554 29.1444
1.38 -0.0575321 22.5856 1.38 0.0244852 20.7225
1.39 -0.0508742 22.8868 1.39 0.0172681 28.4551
1.40 -0.0520888 35.5224 1.40 0.010101 49
1.41 -0.0531153 77.9517 1.41 0.00298388 167.067
1.42 -0.0538462 438.784 1.42 0.00408326 122.951
1.43 -0.0540435 58.2237 1.43 0.0111004 45.5434
1.44 -0.0553241 31.3837 1.44 0.0122422 40.3424
1.45 -0.061382 49.8957 1.45 0.00532229 93.4444
1.46 -0.0618386 190.496 1.46 0.00155053 322.97
1.47 -0.0622739 107.045 1.47 0.0083763 60.1922
1.48 -0.0629481 42.1308 1.48 0.015155 33.4924
1.49 -0.0638332 26.3607 1.49 0.0203857 24.0271
1.50 -0.0804864 22.5271 1.50 0.0136986 36
1.51 -0.0805702 33.476 1.51 0.00705483 70.3735
1.52 -0.0804759 64.3361 1.52 0.00045426 1100.19
1.53 -0.0802018 713.627 1.53 0.00610306 82.4261
1.54 -0.08107 79.6358 1.54 0.0126172 40.1286
1.55 -0.0822834 37.9722 1.55 0.019088 26.6944
1.56 -0.0837099 25.0404 1.56 0.0134587 36.6506
1.57 -0.0826977 32.8978 1.57 0.00706963 70.2251
1.58 -0.0820503 60.5048 1.58 0.000720519 693.444
1.59 -0.0812166 353.12 1.59 0.00558859 89.968
1.60 -0.0823199 93.5217 1.60 0.000488043 1024
1.61 -0.0689049 574.215 1.61 0.00574244 87.5709
1.62 -0.0709566 66.1498 1.62 0.0119339 42.3974
1.63 -0.0731881 35.3004 1.63 0.0180864 28.1451
1.64 -0.0755941 24.1679 1.64 0.0223369 21.8845
1.65 -0.0891327 19.2244 1.65 0.0162602 30.25
1.66 -0.0879295 25.934 1.66 0.0102189 48.4288
1.67 -0.0865351 39.586 1.67 0.00421323 118.174
1.68 -0.0849474 82.5016 1.68 0.00175691 285.091
1.69 -0.0834624 1156.91 1.69 0.00769149 65.5069
1.70 -0.0861333 73.0091 1.70 0.0135905 37.2903
1.71 -0.0889773 37.909 1.71 0.019454 26.2016
1.72 -0.0919903 25.6986 1.72 0.025282 20.2769
1.73 -0.0951682 19.4931 1.73 0.0215924 22.6563
1.74 -0.0954188 19.8344 1.74 0.0158307 31.0842
1.75 -0.0885774 26.6451 1.75 0.010101 49
1.76 -0.0849815 40.3412 1.76 0.0044033 113.051
1.77 -0.082608 82.0348 1.77 0.0012624 396.57
1.78 -0.080169 3738.4 1.78 0.00689611 73.0046
1.79 -0.103976 462.197 1.79 0.00711176 69.8061
1.80 -0.107496 69.7379 1.80 0.00154083 324
1.81 -0.090303 107.71 1.81 0.00399933 125.521
1.82 -0.0889938 342.475 1.82 1.50946e-05 33124
1.83 -0.108172 72.0714 1.83 0.00546432 92.0027
1.84 -0.105106 554.136 1.84 0.0109135 46.3146
1.85 -0.108012 98.6633 1.85 0.0163326 31.1136
1.86 -0.112164 45.5648 1.86 0.0217215 23.5187
1.87 -0.1165 29.7347 1.87 0.0179868 27.2982
1.88 -0.121023 22.1293 1.88 0.0126547 39.011
1.89 -0.120435 22.7163 1.89 0.00735018 67.5255
1.90 -0.117102 31.1921 1.90 0.00207326 240.667
1.91 -0.113578 49.4521 1.91 0.00317609 157.926
1.92 -0.109866 117.561 1.92 0.00839784 60.0391
1.93 -0.108296 323.817 1.93 0.011622 42.5217
1.94 -0.113149 68.6678 1.94 0.00645451 76.9652
1.95 -0.115493 39.4836 1.95 0.0013132 380.25
1.96 -0.10148 72.7623 1.96 0.00380188 132.014
1.97 -0.0972487 443.076 1.97 0.00889074 56.7383
1.98 -0.100679 109.727 1.98 0.0139534 36.3336
1.99 -0.106146 49.0932 1.99 0.0127639 38.6729
2.00 -0.102826 34.5289 2.00 0.00775194 64
2.01 -0.0821646 54.9082 2.01 0.00276454 180.362
2.02 -0.077461 132.112 2.02 0.00219823 227.955
2.03 -0.0754957 336.827 2.03 0.0071364 70.5634
2.04 -0.112062 417.08 2.04 0.0105093 47.0769
2.05 -0.115594 115.767 2.05 0.00561964 88.4737
2.06 -0.112109 55.471 2.06 0.000753509 663.062
2.07 -0.0886003 131.318 2.07 0.00408909 122.777
2.08 -0.0862371 370.747 2.08 0.00890817 56.6283
2.09 -0.0920509 77.454 2.09 0.0137037 36.9865
2.10 -0.0979834 43.4273 2.10 0.010101 49
2.11 -0.104016 30.2601 2.11 0.0053507 92.9457
2.12 -0.124848 32.3353 2.12 0.00062261 802.571
2.13 -0.119435 49.962 2.13 0.00281337 177.223
2.14 -0.113818 108.63 2.14 0.00187047 267.813
2.15 -0.109801 664.873 2.15 0.000270343 1849
2.16 -0.100083 953.694 2.16 0.00437001 114.916
2.17 -0.106461 91.437 2.17 0.00898874 56.1251
2.18 -0.118468 397.115 2.18 0.0135859 37.303
2.19 -0.122462 125.17 2.19 0.0181614 28.031
2.20 -0.129743 54.3467 2.20 0.0162602 30.25
2.21 -0.137137 34.8238 2.21 0.0117259 42.1406
2.22 -0.144644 25.6829 2.22 0.00721164 68.8324
2.23 -0.140615 26.3717 2.23 0.00271736 183.502
2.24 -0.13453 35.5749 2.24 0.00175691 285.091
2.25 -0.128251 54.387 2.25 0.00613497 81
2.26 -0.121776 114.292 2.26 0.00170045 293.54
2.27 -0.116278 1245.46 2.27 0.00271456 184.692
2.28 -0.123472 97.3562 2.28 0.00711006 70.8229
2.29 -0.130772 50.8716 2.29 0.00647936 76.6681
2.30 -0.173544 34.5289 2.30 0.00212214 235.111
2.31 -0.188843 44.5176 2.31 0.00221625 226.106
2.32 -0.181153 82.0241 2.32 0.00653583 77.0014
2.33 -0.173237 498.086 2.33 0.0108366 46.64
2.34 -0.128914 207.204 2.34 0.00787273 63.0104
2.35 -0.129797 193.651 2.35 0.00360848 138.062
2.36 -0.182355 70.4865 2.36 0.000637795 784.451
2.37 -0.174144 242.947 2.37 0.000720519 693.444
2.38 -0.175456 170.345 2.38 0.00349 143.766
2.39 -0.156313 74.56 2.39 0.00768274 65.5809
2.40 -0.135264 233.044 2.40 0.0118577 42.6667
2.41 -0.135931 210.336 2.41 0.0160149 31.7209
2.42 -0.144206 72.8606 2.42 0.0172919 28.4153
2.43 -0.181227 77.7719 2.43 0.0131691 37.4676
2.44 -0.17245 332.471 2.44 0.00906284 54.6703
2.45 -0.175825 147.878 2.45 0.00497306 100.042
2.46 -0.184732 60.7806 2.46 0.000899778 555.193
2.47 -0.193734 38.3678 2.47 0.00197123 253.149
2.48 -0.20283 28.0934 2.48 0.00206918 242.142
2.49 -0.167039 28.4486 2.49 0.004008 124.251
2.50 -0.158509 39.2514 2.50 0 inf
2.51 -0.149934 62.9888 2.51 0.000983144 508.073
2.52 -0.141171 157.513 2.52 0.002993 167.557
2.53 -0.138629 322.143 2.53 0.00695329 72.4084
2.54 -0.171987 377.272 2.54 0.00373699 133.298
2.55 -0.154575 100.549 2.55 0.000192271 2601
2.56 -0.145804 746.381 2.56 0.00410615 122.269
2.57 -0.152388 138.912 2.57 0.00151929 328.602
2.58 -0.161943 63.8115 2.58 0.00236421 211.987
2.59 -0.205029 41.5319 2.59 0.00623261 80.7232
2.60 -0.220471 56.7626 2.60 0.00386812 128.762
2.61 -0.210226 121.93 2.61 2.93587e-05 17030.3
2.62 -0.202278 875.053 2.62 0.00379472 132.262
2.63 -0.21249 96.0072 2.63 0.00760412 66.2538
2.64 -0.183645 76.3251 2.64 0.00662053 75.0226
2.65 -0.173473 255.939 2.65 0.0028399 175.562
2.66 -0.203315 434.961 2.66 0.000926574 540.122
2.67 -0.213954 87.1456 2.67 0.00467889 107.363
2.68 -0.224668 48.5858 2.68 0.00468391 106.249
2.69 -0.234791 34.9518 2.69 0.000959541 520.583
2.70 -0.224027 51.6556 2.70 0.00154083 324
2.71 -0.21301 98.283 2.71 0.00215603 232.408
2.72 -0.201737 945.699 2.72 0.00583921 86.1281
2.73 -0.144632 1528.43 2.73 0.00950872 53.0833
2.74 -0.153844 135.204 2.74 0.00775809 63.9489
2.75 -0.164938 64.9855 2.75 0.00411523 121
2.76 -0.180144 42.8784 2.76 0.000485481 1029.41
2.77 -0.183863 60.83 2.77 0.00313115 160.186
2.78 -0.173318 128.663 2.78 0.00541153 91.8954
2.79 -0.164871 1198.49 2.79 0.00182091 274.088
2.80 -0.210211 134.742 2.80 0.00175691 285.091
2.81 -0.202236 692.236 2.81 0.00532193 94.451
2.82 -0.214516 97.5824 2.82 0.00298388 167.067
2.83 -0.226866 52.6656 2.83 0.000555941 899.876
2.84 -0.239284 36.1476 2.84 0.0036688 135.785
2.85 -0.180054 38.7439 2.85 0.00015387 3249
2.86 -0.138348 55.4085 2.86 0.00334875 149.81
2.87 -0.127515 96.7221 2.87 0.00683906 73.6095
2.88 -0.116463 372.65 2.88 0.0103171 48.9634
2.89 -0.120258 203.294 2.89 0.00877635 56.4713
2.90 -0.202798 80.1991 2.90 0.00532229 93.4444
2.91 -0.204347 207.568 2.91 0.00188 265.458
2.92 -0.233829 1590.33 2.92 0.00155053 322.97
2.93 -0.244862 124.149 2.93 0.00130632 383.254
2.94 -0.255526 68.7297 2.94 0.00471344 106.58
2.95 -0.242028 171.443 2.95 0.00810889 62.1607
2.96 -0.23715 353.925 2.96 0.0114927 44.006
2.97 -0.250516 87.525 2.97 0.0135097 36.5103
2.98 -0.171754 116.289 2.98 0.0101489 48.7666
2.99 -0.159824 836.831 2.99 0.00679902 73.04
3.00 -0.168257 162.339 3.00 0.00346021 144
3.01 -0.241769 189.118 3.01 0.000132431 3775.04
3.02 -0.23832 307.473 3.02 0.000252118 1982.7
3.03 -0.252357 85.2106 3.03 0.00305366 164.238
3.04 -0.282063 66.7365 3.04 0.00045426 1100.19
3.05 -0.260522 342.35 3.05 0.000537201 930.25
3.06 -0.269372 110.24 3.06 0.00273612 183.241
3.07 -0.307709 111.364 3.07 0.0059987 83.8514
3.08 -0.294464 799.316 3.08 0.00399498 124.657
3.09 -0.303352 155.581 3.09 0.000753509 663.063
3.10 -0.236201 558.816 3.10 0.00247751 202.316
3.11 -0.25114 99.5508 3.11 0.00569806 88.2491
3.12 -0.266444 249.075 3.12 0.00399552 124.64
3.13 -0.271887 135.054 3.13 0.000795537 628.006
3.14 -0.29178 53.3436 3.14 0.00239425 209.333
3.15 -0.23375 79.1722 3.15 0.00389007 128.032
3.16 -0.220678 180.114 3.16 0.000720519 693.444
3.17 -0.213032 674.773 3.17 0.00243904 205.499
3.18 -0.226436 118.039 3.18 0.00062261 802.571
3.19 -0.246416 64.8607 3.19 0.0025171 199.141
3.20 -0.295991 83.311 3.20 0.000488043 1024
3.21 -0.28178 216.49 3.21 0.00263208 190.464
3.22 -0.27798 367.764 3.22 0.00574244 87.5709
3.23 -0.243431 888.524 3.23 0.00617278 80.5008
3.24 -0.263878 1583.28 3.24 0.00308166 161.75
3.25 -0.282008 111.431 3.25 6.81591e-17 7.33578e+15
3.26 -0.28641 94.6187 3.26 0.000122338 4087.54
3.27 -0.269316 440.743 3.27 0.00318512 157.48
3.28 -0.276527 167.207 3.28 0.00250801 198.861
3.29 -0.293034 70.5258 3.29 0.000536129 933.112
3.30 -0.309575 44.7902 3.30 0.00357102 140.516
3.31 -0.298073 64.8061 3.31 0.00659666 76.296
3.32 -0.280526 140.14 3.32 0.0046326 107.431
3.33 -0.267425 899.21 3.33 0.00162511 307.172
3.34 -0.253586 1405.78 3.34 0.00137339 364.562
3.35 -0.271599 105.894 3.35 0.00122372 408.091
3.36 -0.289647 55.1926 3.36 0.00101318 492.996
3.37 -0.286208 79.4676 3.37 0.00195859 255.786
3.38 -0.269091 221.998 3.38 0.00492152 102.095
3.39 -0.267469 283.258 3.39 0.00305362 163.24
3.40 -0.274855 191.521 3.40 0.00010812 4624
3.41 -0.266173 714.275 3.41 0.00282873 177.258
3.42 -0.281118 125.271 3.42 0.00575694 87.3518
3.43 -0.296639 129.667 3.43 0.00867649 58.127
3.44 -0.280588 1335.18 3.44 0.00957897 51.6977
3.45 -0.293137 161.975 3.45 0.0066764 74.3906
3.46 -0.309204 76.5905 3.46 0.00378213 131.701
3.47 -0.299213 61.6287 3.47 0.000896139 557.449
3.48 -0.278154 131.712 3.48 0.000602425 829.479
3.49 -0.26153 1003.31 3.49 0.00226701 221.054
3.50 -0.284449 173.753 3.50 0.00254453 196
3.51 -0.27575 424.954 3.51 0.000308534 1621.07
3.52 -0.295014 96.0195 3.52 0.00315348 159.055
3.53 -0.314295 54.2722 3.53 0.00156645 318.693
3.54 -0.356506 37.9022 3.54 0.0012624 396.57
3.55 -0.340433 54.1493 3.55 0.000891884 560.111
3.56 -0.319562 97.4556 3.56 0.00192105 260.774
3.57 -0.29834 476.432 3.57 0.00264503 188.534
3.58 -0.307557 166.169 3.58 0.000152172 3286.26
3.59 -0.317117 103.189 3.59 0.00294157 170.478
3.60 -0.29478 748.91 3.60 0.00154083 324
3.61 -0.281908 342.425 3.61 0.00123309 405.984
3.62 -0.283557 905.646 3.62 0.00399933 125.521
3.63 -0.276294 10780.3 3.63 0.00276612 180.259
3.64 -0.297156 123.361 3.64 1.50946e-05 33124
3.65 -0.318026 62.2127 3.65 0.00272838 183.759
3.66 -0.350907 48.0137 3.66 0.00546432 92.0027
3.67 -0.333321 70.7416 3.67 0.00576144 86.2838
3.68 -0.315477 133.676 3.68 0.00304041 163.952
3.69 -0.297377 1160.69 3.69 0.000326712 1529.9
3.70 -0.326838 220.459 3.70 0.00237964 210.615
3.71 -0.318742 603.72 3.71 0.00175511 284.382
3.72 -0.33577 127.951 3.72 0.000936678 534.301
3.73 -0.310448 232.051 3.73 0.00362123 138.575
3.74 -0.306904 324.03 3.74 0.00267022 186.75
3.75 -0.327744 95.7765 3.75 1.0239e-16 4.88329e+15
3.76 -0.321357 80.328 3.76 0.000445819 1122.03
3.77 -0.297749 227.058 3.77 0.00310185 161.694
3.78 -0.294857 277.731 3.78 0.000842631 592.88
3.79 -0.317586 86.4999 3.79 0.00179938 278.374
3.80 -0.340289 51.3597 3.80 0.00207326 240.667
3.81 -0.33885 75.0028 3.81 0.000554864 901.621
3.82 -0.316243 174.236 3.82 0.00102556 488.04
3.83 -0.304251 550.786 3.83 0.00149861 334.144
3.84 -0.293895 1405.34 3.84 0.00410615 122.269
3.85 -0.3175 119.279 3.85 0.00670685 75.0506
3.86 -0.308416 212.869 3.86 0.00543687 91.4647
3.87 -0.303323 344.366 3.87 0.00284959 174.964
3.88 -0.310428 163.376 3.88 0.000268952 1858.57
3.89 -0.356296 68.1034 3.89 0.000234656 2131.28
3.90 -0.326914 173.989 3.90 0.0013132 380.25
3.91 -0.316984 317.706 3.91 0.00079737 626.561
3.92 -0.34319 83.3731 3.92 0.00175691 285.091
3.93 -0.334272 103.109 3.93 0.00430466 116.653
3.94 -0.309762 471.858 3.94 0.00325536 153.093
3.95 -0.32099 184.441 3.95 0.000720519 693.444
3.96 -0.316185 1438.2 3.96 0.00180793 277.06
3.97 -0.336684 143.464 3.97 0.00432997 115.974
3.98 -0.357206 75.678 3.98 0.00684561 73.5395
3.99 -0.37775 51.4776 3.99 0.00445242 111.798
4.00 -0.390863 58.365 4.00 0.00194932 256
4.01 -0.368825 96.7256 4.01 0.00054756 913.642
4.02 -0.346438 279.885 4.02 0.00276454 180.362
4.03 -0.345161 316.4 4.03 0.000280078 1784.71
4.04 -0.367968 101.424 4.04 0.000278849 1793.58
4.05 -0.388651 135.27 4.05 0.00275103 182.25
4.06 -0.368671 628.717 4.06 0.00238757 208.918
4.07 -0.377386 239.06 4.07 7.24476e-05 6902.04
4.08 -0.312349 1443.07 4.08 0.00252643 198.408
4.09 -0.316886 710.756 4.09 0.00251635 198.2
4.10 -0.343578 112.298 4.10 7.4355e-05 6724
4.11 -0.370238 61.1079 4.11 0.0023617 212.212
4.12 -0.365936 68.3938 4.12 0.000753509 663.062
4.13 -0.339908 140.278 4.13 0.00167073 299.77
4.14 -0.315871 3005.63 4.14 0.000426096 1173.95
4.15 -0.30504 298.533 4.15 0.00260605 191.361
4.16 -0.336759 320.418 4.16 0.000199318 2508.06
4.17 -0.33995 246.289 4.17 0.00220164 227.603
4.18 -0.365994 89.234 4.18 0.00257172 193.922
4.19 -0.39202 54.5944 4.19 0.00018224 2743.14
4.20 -0.421566 41.6952 4.20 0.00220155 227.613
4.21 -0.399466 55.9758 4.21 0.00457964 109.679
4.22 -0.37709 84.9259 4.22 0.0053507 92.9457
4.23 -0.354437 175.017 4.23 0.00298388 167.067
4.24 -0.333948 3134.94 4.24 0.00062261 802.571
4.25 -0.356977 158.145 4.25 0 inf
4.26 -0.351726 153.926 4.26 0.00062306 802.991
4.27 -0.328951 1446.55 4.27 0.000468713 1066.25
4.28 -0.356483 127.462 4.28 0.000161066 3104.81
4.29 -0.383986 66.8257 4.29 0.00249478 200.918
4.30 -0.411454 45.3594 4.30 0.000270343 1849
4.31 -0.398888 58.0065 4.31 0.00131448 379.879
4.32 -0.370116 102.021 4.32 0.00100302 498.995
4.33 -0.340937 417.167 4.33 0.00331515 151.323
4.34 -0.351575 201.049 4.34 0.00562191 89.4378
4.35 -0.351784 199.04 4.35 0.00368567 135.161
4.36 -0.341197 427.727 4.36 0.00138947 359.35
4.37 -0.378964 844.856 4.37 0.000735181 679.605
4.38 -0.364466 505.145 4.38 0.00155053 322.97
4.39 -0.344189 306.476 4.39 0.00383102 131.014
4.40 -0.34584 264.963 4.40 0.00520265 95.6049
4.41 -0.374531 92.7996 4.41 0.00293254 170.001
4.42 -0.354211 187.069 4.42 0.000667538 748.521
4.43 -0.356451 537.323 4.43 2.54778e-06 196249
4.44 -0.369941 194.786 4.44 0.00225224 222.501
4.45 -0.459988 85.2083 4.45 0.00025243 1980.25
4.46 -0.436804 159.391 4.46 0.00199224 251.474
4.47 -0.413357 1195.91 4.47 0.000477728 1046.12
4.48 -0.42913 218.472 4.48 0.00175691 285.091
4.49 -0.435893 104.084 4.49 0.00376551 132.284
4.50 -0.355098 397.93 4.50 0.00154083 324
4.51 -0.363596 219.741 4.51 0.000678923 736.96
4.52 -0.361715 329.421 4.52 0.00170045 293.54
4.53 -0.360374 368.735 4.53 0.000509496 981.861
4.54 -0.385959 118.565 4.54 0.00271456 184.692
4.55 -0.411553 70.7655 4.55 0.00264964 188.205
4.56 -0.437156 50.4976 4.56 0.00045426 1100.19
4.57 -0.411723 65.0831 4.57 0.00173632 288.465
4.58 -0.379607 120.363 4.58 0.0020481 243.628
4.59 -0.347051 782.408 4.59 0.00013292 3762.16
4.60 -0.36318 335.779 4.60 0.000827717 604.571
4.61 -0.396533 98.5424 4.61 4.94093e-05 10120
4.62 -0.393776 97.2309 4.62 0.00221625 226.106
4.63 -0.36086 323.266 4.63 0.00436813 114.697
4.64 -0.36582 245.835 4.64 0.00221066 225.677
4.65 -0.399708 89.3084 4.65 5.78068e-05 8649
4.66 -0.433528 54.6649 4.66 0.00209042 239.687
4.67 -0.419321 61.3497 4.67 8.25283e-05 6058.03
4.68 -0.386656 105.328 4.68 0.00205651 243.631
4.69 -0.35347 369.84 4.69 0.00150708 331.267
4.70 -0.359215 246.197 4.70 0.000622841 803.273
4.71 -0.346795 799.695 4.71 0.0014831 336.633
4.72 -0.382363 118.878 4.72 0.000637795 784.451
4.73 -0.417805 64.3708 4.73 0.00275419 182.041
4.74 -0.4531 44.2196 4.74 0.000720519 693.444
4.75 -0.46522 44.0418 4.75 0.00138313 361
4.76 -0.438905 58.1164 4.76 0.000719923 695.018
4.77 -0.41231 85.2461 4.77 0.00130801 381.76
4.78 -0.385432 159.303 4.78 0.000786231 636.446
4.79 -0.358271 1181.24 4.79 0.00257354 193.785
4.80 -0.377201 219.222 4.80 0.000488043 1024
4.81 -0.404703 100.531 4.81 0.000239942 2084.33
4.82 -0.432213 65.3161 4.82 0.00172092 290.042
4.83 -0.430058 77.3995 4.83 0.000351619 1422.49
4.84 -0.394692 169.44 4.84 0.00241987 207.123
4.85 -0.3702 918.908 4.85 0.000849527 588.062
4.86 -0.364038 1557.98 4.86 0.0012102 413.653
4.87 -0.400546 132.274 4.87 0.00326569 153.607
4.88 -0.373251 221.818 4.88 0.00531694 94.5391
4.89 -0.362183 432.397 4.89 0.00443199 112.316
4.90 -0.398643 109.829 4.90 0.00238911 208.783
4.91 -0.361257 203.73 4.91 0.000350382 1426.51
4.92 -0.345522 563.216 4.92 0.000899778 555.193
4.93 -0.438184 1577.23 4.93 0.000156323 3198.01
4.94 -0.458905 222.799 4.94 0.00187002 267.877
4.95 -0.486425 104.275 4.95 5.10178e-05 9801
4.96 -0.513949 68.1612 4.96 0.000475353 1051.35
4.97 -0.541478 50.6799 4.97 0.00153875 325.44
4.98 -0.470789 48.8952 4.98 0.000243888 2049.62
4.99 -0.421044 70.3418 4.99 0.00176213 284.248
5.00 -0.387453 125.043 5.00 0 inf


==> figures/data/O1/cavity/run_0004/ratio.txt <==
freq ratio
0.01 0.961258
0.02 0.928
0.03 0.899447
0.04 0.87497
0.05 0.854047
0.06 0.836246
0.07 0.821202
0.08 0.808606
0.09 0.798196
0.1 0.78974
0.11 0.783045
0.12 0.777933
0.13 0.774249
0.14 0.771858
0.15 0.770637
0.16 0.770472
0.17 0.771267
0.18 0.772924
0.19 0.775361
0.2 0.778498
0.21 0.782266
0.22 0.786596
0.23 0.79142
0.24 0.796683
0.25 0.802327
0.26 0.808299
0.27 0.814551
0.28 0.821038
0.29 0.82771
0.3 0.83453
0.31 0.841458
0.32 0.848461
0.33 0.855517
0.34 0.840213
0.35 0.579485
0.36 0.706497
0.37 0.79168
0.38 0.773324
0.39 0.742423
0.4 0.714197
0.41 0.688301
0.42 0.664448
0.43 0.642378
0.44 0.621892
0.45 0.667848
0.46 0.743316
0.47 0.743701
0.48 0.744017
0.49 0.744248
0.5 0.744394
0.51 0.735075
0.52 0.710429
0.53 0.664263
0.54 0.563464
0.55 0.22794
0.56 -1
0.57 0.275663
0.58 0.505894
0.59 0.571386
0.6 0.593666
0.61 0.598762
0.62 0.595407
0.63 0.600318
0.64 0.659239
0.65 0.623116
0.66 0.586552
0.67 0.529123
0.68 0.428427
0.69 0.209346
0.7 -0.626496
0.71 -1
0.72 -0.0836951
0.73 0.246178
0.74 0.362963
0.75 0.325747
0.76 0.184531
0.77 -0.0936544
0.78 -0.896951
0.79 -1
0.8 -1
0.81 -0.273182
0.82 0.0208128
0.83 0.155704
0.84 0.228477
0.85 0.266097
0.86 0.160423
0.87 -0.0109456
0.88 -0.339765
0.89 -1
0.9 -1
0.91 -1
0.92 -0.65006
0.93 -0.24586
0.94 -0.060342
0.95 0.0417862
0.96 0.0513775
0.97 -0.0385584
0.98 -0.169152
0.99 -0.36163
1 -0.676131
1.01 -1
1.02 -1
1.03 -1
1.04 -1
1.05 -1
1.06 -1
1.07 -1
1.08 -1
1.09 -0.993729
1.1 -1
1.11 -1
1.12 -1
1.13 -1
1.14 -1
1.15 -1
1.16 -0.769899
1.17 -0.579121
1.18 -0.454983
1.19 -0.506252
1.2 -0.697331
1.21 -0.979678
1.22 -1
1.23 -1
1.24 -1
1.25 -1
1.26 -1
1.27 -1
1.28 -1
1.29 -1
1.3 -1
1.31 -1
1.32 -1
1.33 -1
1.34 -1
1.35 -1
1.36 -1
1.37 -1
1.38 -1
1.39 -1
1.4 -1
1.41 -1
1.42 -1
1.43 -1
1.44 -1
1.45 -1
1.46 -1
1.47 -1
1.48 -1
1.49 -1
1.5 -1
1.51 -1
1.52 -1
1.53 -1
1.54 -1
1.55 -1
1.56 -1
1.57 -1
1.58 -1
1.59 -1
1.6 -1
1.61 -1
1.62 -1
1.63 -1
1.64 -1
1.65 -1
1.66 -1
1.67 -1
1.68 -1
1.69 -1
1.7 -1
1.71 -1
1.72 -1
1.73 -1
1.74 -1
1.75 -1
1.76 -1
1.77 -1
1.78 -1
1.79 -1
1.8 -1
1.81 -1
1.82 -1
1.83 -1
1.84 -1
1.85 -1
1.86 -1
1.87 -1
1.88 -1
1.89 -1
1.9 -1
1.91 -1
1.92 -1
1.93 -1
1.94 -1
1.95 -1
1.96 -1
1.97 -1
1.98 -1
1.99 -1
2 -1
2.01 -1
2.02 -1
2.03 -1
2.04 -1
2.05 -1
2.06 -1
2.07 -1
2.08 -1
2.09 -1
2.1 -1
2.11 -1
2.12 -1
2.13 -1
2.14 -1
2.15 -1
2.16 -1
2.17 -1
2.18 -1
2.19 -1
2.2 -1
2.21 -1
2.22 -1
2.23 -1
2.24 -1
2.25 -1
2.26 -1
2.27 -1
2.28 -1
2.29 -1
2.3 -1
2.31 -1
2.32 -1
2.33 -1
2.34 -1
2.35 -1
2.36 -1
2.37 -1
2.38 -1
2.39 -1
2.4 -1
2.41 -1
2.42 -1
2.43 -1
2.44 -1
2.45 -1
2.46 -1
2.47 -1
2.48 -1
2.49 -1
2.5 -1
2.51 -1
2.52 -1
2.53 -1
2.54 -1
2.55 -1
2.56 -1
2.57 -1
2.58 -1
2.59 -1
2.6 -1
2.61 -1
2.62 -1
2.63 -1
2.64 -1
2.65 -1
2.66 -1
2.67 -1
2.68 -1
2.69 -1
2.7 -1
2.71 -1
2.72 -1
2.73 -1
2.74 -1
2.75 -1
2.76 -1
2.77 -1
2.78 -1
2.79 -1
2.8 -1
2.81 -1
2.82 -1
2.83 -1
2.84 -1
2.85 -1
2.86 -1
2.87 -1
2.88 -1
2.89 -1
2.9 -1
2.91 -1
2.92 -1
2.93 -1
2.94 -1
2.95 -1
2.96 -1
2.97 -1
2.98 -1
2.99 -1
3 -1
3.01 -1
3.02 -1
3.03 -1
3.04 -1
3.05 -1
3.06 -1
3.07 -1
3.08 -1
3.09 -1
3.1 -1
3.11 -1
3.12 -1
3.13 -1
3.14 -1
3.15 -1
3.16 -1
3.17 -1
3.18 -1
3.19 -1
3.2 -1
3.21 -1
3.22 -1
3.23 -1
3.24 -1
3.25 -1
3.26 -1
3.27 -1
3.28 -1
3.29 -1
3.3 -1
3.31 -1
3.32 -1
3.33 -1
3.34 -1
3.35 -1
3.36 -1
3.37 -1
3.38 -1
3.39 -1
3.4 -1
3.41 -1
3.42 -1
3.43 -1
3.44 -1
3.45 -1
3.46 -1
3.47 -1
3.48 -1
3.49 -1
3.5 -1
3.51 -1
3.52 -1
3.53 -1
3.54 -1
3.55 -1
3.56 -1
3.57 -1
3.58 -1
3.59 -1
3.6 -1
3.61 -1
3.62 -1
3.63 -1
3.64 -1
3.65 -1
3.66 -1
3.67 -1
3.68 -1
3.69 -1
3.7 -1
3.71 -1
3.72 -1
3.73 -1
3.74 -1
3.75 -1
3.76 -1
3.77 -1
3.78 -1
3.79 -1
3.8 -1
3.81 -1
3.82 -1
3.83 -1
3.84 -1
3.85 -1
3.86 -1
3.87 -1
3.88 -1
3.89 -1
3.9 -1
3.91 -1
3.92 -1
3.93 -1
3.94 -1
3.95 -1
3.96 -1
3.97 -1
3.98 -1
3.99 -1
4 -1
4.01 -1
4.02 -1
4.03 -1
4.04 -1
4.05 -1
4.06 -1
4.07 -1
4.08 -1
4.09 -1
4.1 -1
4.11 -1
4.12 -1
4.13 -1
4.14 -1
4.15 -1
4.16 -1
4.17 -1
4.18 -1
4.19 -1
4.2 -1
4.21 -1
4.22 -1
4.23 -1
4.24 -1
4.25 -1
4.26 -1
4.27 -1
4.28 -1
4.29 -1
4.3 -1
4.31 -1
4.32 -1
4.33 -1
4.34 -1
4.35 -1
4.36 -1
4.37 -1
4.38 -1
4.39 -1
4.4 -1
4.41 -1
4.42 -1
4.43 -1
4.44 -1
4.45 -1
4.46 -1
4.47 -1
4.48 -1
4.49 -1
4.5 -1
4.51 -1
4.52 -1
4.53 -1
4.54 -1
4.55 -1
4.56 -1
4.57 -1
4.58 -1
4.59 -1
4.6 -1
4.61 -1
4.62 -1
4.63 -1
4.64 -1
4.65 -1
4.66 -1
4.67 -1
4.68 -1
4.69 -1
4.7 -1
4.71 -1
4.72 -1
4.73 -1
4.74 -1
4.75 -1
4.76 -1
4.77 -1
4.78 -1
4.79 -1
4.8 -1
4.81 -1
4.82 -1
4.83 -1
4.84 -1
4.85 -1
4.86 -1
4.87 -1
4.88 -1
4.89 -1
4.9 -1
4.91 -1
4.92 -1
4.93 -1
4.94 -1
4.95 -1
4.96 -1
4.97 -1
4.98 -1
4.99 -1
5 -1
5 -1


==> figures/data/O1/cavity/run_0008/data.txt <==
freq gamma theta
0.01 0.960577 0.0200026
0.02 0.923804 0.0401496
0.03 0.889191 0.0605874
0.04 0.856342 0.081467
0.05 0.824928 0.102946
0.06 0.79468 0.125191
0.07 0.765373 0.148381
0.08 0.736821 0.172712
0.09 0.708867 0.198398
0.10 0.681378 0.225678
0.11 0.654244 0.254822
0.12 0.627373 0.286139
0.13 0.600688 0.319984
0.14 0.574125 0.356773
0.15 0.547631 0.396993
0.16 0.521165 0.441231
0.17 0.494691 0.49019
0.18 0.468185 0.544733
0.19 0.441626 0.605926
0.20 0.415 0.675107
0.21 0.3883 0.753984
0.22 0.36152 0.844769
0.23 0.334661 0.950386
0.24 0.307726 1.07478
0.25 0.280721 1.22343
0.26 0.253655 1.40413
0.27 0.226538 1.62843
0.28 0.199384 1.91411
0.29 0.172206 2.29018
0.30 0.14502 2.80731
0.31 0.117841 3.56267
0.32 0.0906888 4.76929
0.33 0.0635791 7.00193
0.34 0.0365306 12.5317
0.35 0.00899247 49.1924
0.36 0.0163776 27.8943
0.37 0.0403119 11.2396
0.38 0.0614846 7.18135
0.39 0.0805517 5.35104
0.40 0.0977884 4.30961
0.41 0.113424 3.63779
0.42 0.127651 3.16869
0.43 0.140632 2.82276
0.44 0.152507 2.55725
0.45 0.163393 2.34714
0.46 0.164154 2.32746
0.47 0.14735 2.64263
0.48 0.130582 3.03783
0.49 0.113858 3.54784
0.50 0.0971804 4.23105
0.51 0.0805558 5.19345
0.52 0.0639893 6.64968
0.53 0.0474862 9.11023
0.54 0.0302603 14.1592
0.55 0.0129572 30.4042
0.56 -0.000992246 285.244
0.57 0.0154766 25.8907
0.58 0.0307431 13.7889
0.59 0.044899 9.50067
0.60 0.0573859 7.30589
0.61 0.0690136 5.97259
0.62 0.0798703 5.07695
0.63 0.0900197 4.43399
0.64 0.0843005 4.75344
0.65 0.0715557 5.67094
0.66 0.0588708 6.97827
0.67 0.0462489 8.99051
0.68 0.0328263 12.4875
0.69 0.0193293 20.0717
0.70 0.00585338 48.9724
0.71 8.41813e-05 122.595
0.72 0.0127647 27.8252
0.73 0.02471 15.8846
0.74 0.0359479 11.2069
0.75 0.0423838 9.19162
0.76 0.03052 12.3565
0.77 0.0186476 18.5955
0.78 0.0067765 36.6121
0.79 -0.0050853 659.178
0.80 0.0049534 42.3108
0.81 0.0157654 20.763
0.82 0.025985 13.8722
0.83 0.0356486 10.4793
0.84 0.0447876 8.46021
0.85 0.0463154 8.21122
0.86 0.0360403 10.3118
0.87 0.0257667 13.7496
0.88 0.0155072 20.3972
0.89 0.0052708 38.6834
0.90 -0.00493648 313.661
0.91 0.00202622 52.6959
0.92 0.0113901 24.5953
0.93 0.0202983 16.163
0.94 0.0287761 12.1029
0.95 0.0368457 9.71478
0.96 0.0431842 8.1423
0.97 0.0429554 7.89859
0.98 0.0341948 9.54696
0.99 0.0254452 12.002
1.00 0.0167101 16.0473
1.01 0.00799298 23.9674
1.02 -0.000703052 46.4434
1.03 -0.00937513 577.894
1.04 -0.00254057 56.5288
1.05 0.000710151 48.4493
1.06 -0.00767036 715.735
1.07 -0.000877431 57.1879
1.08 0.00677952 27.7633
1.09 0.011587 19.1528
1.10 0.00370635 29.9712
1.11 -0.00414473 67.31
1.12 -0.00912722 300.983
1.13 -0.00172218 47.2153
1.14 0.00536274 25.825
1.15 0.012143 17.8707
1.16 0.0186329 13.7188
1.17 0.0248453 11.1689
1.18 0.0307922 9.44388
1.19 0.029346 9.76128
1.20 0.022423 11.8039
1.21 0.0155287 14.8637
1.22 0.00866748 19.9517
1.23 0.00184191 30.0838
1.24 -0.00494585 60.1302
1.25 -0.011694 3500.95
1.26 -0.00554728 63.2916
1.27 -0.0123211 123.544
1.28 -0.01253 128.072
1.29 -0.0064127 42.6193
1.30 -0.000546643 25.7221
1.31 0.00507887 18.5001
1.32 0.000309114 24.4057
1.33 -0.00581243 39.3702
1.34 -0.0119 99.4324
1.35 -0.0139652 197.673
1.36 -0.00830661 50.1195
1.37 -0.00287406 28.8788
1.38 0.0023416 20.3713
1.39 -0.000621711 27.8778
1.40 -0.00632824 47.42
1.41 -0.0119924 153.509
1.42 -0.0116234 127.315
1.43 -0.00646936 45.4089
1.44 -0.00702959 38.9571
1.45 -0.0124415 87.3203
1.46 -0.0158848 388.995
1.47 -0.0108941 60.9656
1.48 -0.00609604 33.281
1.49 -0.0063119 23.2502
1.50 -0.0114115 34.2948
1.51 -0.0164725 64.6633
1.52 -0.0214977 512.783
1.53 -0.0181763 87.813
1.54 -0.0136104 40.7295
1.55 -0.00922354 26.634
1.56 -0.0120718 34.8081
1.57 -0.0168191 64.3481
1.58 -0.0215288 397.065
1.59 -0.0188948 96.7137
1.60 -0.0182305 576.126
1.61 -0.0151852 91.1914
1.62 -0.011088 42.5342
1.63 -0.00714625 27.8548
1.64 -0.00681952 21.1034
1.65 -0.0111665 28.8232
1.66 -0.0154746 45.1398
1.67 -0.0197431 102.437
1.68 -0.0223074 402.92
1.69 -0.0184427 68.5827
1.70 -0.0147277 37.6829
1.71 -0.0111575 26.0735
1.72 -0.00902375 19.9878
1.73 -0.0142995 21.795
1.74 -0.0180514 29.5704
1.75 -0.0215787 45.6735
1.76 -0.0242794 98.9336
1.77 -0.0295908 1373.23
1.78 -0.0260685 81.6171
1.79 -0.0195087 62.7153
1.80 -0.0232081 225.112
1.81 -0.0225984 144.225
1.82 -0.0293849 520.64
1.83 -0.027252 107.291
1.84 -0.0240686 48.9255
1.85 -0.0210139 31.8093
1.86 -0.018084 23.6314
1.87 -0.0186565 25.3819
1.88 -0.0220254 35.4238
1.89 -0.0253538 58.2118
1.90 -0.0286411 160.163
1.91 -0.0292567 218.482
1.92 -0.0263781 65.4242
1.93 -0.0234547 38.9103
1.94 -0.0230374 66.8501
1.95 -0.0261439 232.678
1.96 -0.0257821 159.883
1.97 -0.0231596 59.8815
1.98 -0.0206458 36.9837
1.99 -0.0291238 34.8203
2.00 -0.0313378 54.8351
2.01 -0.0318897 127.258
2.02 -0.0379769 701.059
2.03 -0.0354465 86.1892
2.04 -0.0330262 46.1287
2.05 -0.0345524 67.4014
2.06 -0.037243 212.119
2.07 -0.037221 188.321
2.08 -0.0349108 65.6253
2.09 -0.0327046 39.8872
2.10 -0.0256975 43.0716
2.11 -0.028242 75.348
2.12 -0.0307408 292.401
2.13 -0.0302482 157.744
2.14 -0.0387675 1532.36
2.15 -0.033115 332.594
2.16 -0.0324762 150.964
2.17 -0.0305604 61.8583
2.18 -0.0287364 39.0319
2.19 -0.0270019 28.5817
2.20 -0.031284 26.5896
2.21 -0.0335017 35.6963
2.22 -0.0356762 54.0381
2.23 -0.0378069 110.11
2.24 -0.0397872 3879.45
2.25 -0.0380613 105.104
2.26 -0.0458894 118.284
2.27 -0.047566 1308.94
2.28 -0.0458752 100.996
2.29 -0.0394232 60.2879
2.30 -0.0364109 134.514
2.31 -0.0477854 3270.98
2.32 -0.0463423 115.042
2.33 -0.0448694 56.7752
2.34 -0.0376083 49.2713
2.35 -0.0393759 88.4502
2.36 -0.0410981 418.088
2.37 -0.0463328 155.046
2.38 -0.0478485 438.615
2.39 -0.0465382 90.6956
2.40 -0.045309 50.7644
2.41 -0.0441591 35.3362
2.42 -0.0430868 27.1526
2.43 -0.0433801 30.1947
2.44 -0.0448981 41.0224
2.45 -0.0463718 63.6681
2.46 -0.0478009 140.721
2.47 -0.0487769 702.063
2.48 -0.042087 2020.17
2.49 -0.0411577 111.926
2.50 -0.0436914 233.686
2.51 -0.0439069 242.75
2.52 -0.0577029 993.598
2.53 -0.0570154 136.82
2.54 -0.0558722 65.4848
2.55 -0.0570306 143.815
2.56 -0.0578444 769.086
2.57 -0.0526645 114.152
2.58 -0.0502738 1816.84
2.59 -0.0496976 131.647
2.60 -0.0563959 63.7939
2.61 -0.0573986 132.883
2.62 -0.0582471 1780.36
2.63 -0.0576107 116.452
2.64 -0.0570435 60.4159
2.65 -0.0471912 89.4172
2.66 -0.0480707 314.24
2.67 -0.0481533 210.125
2.68 -0.0477781 79.107
2.69 -0.0580117 103.064
2.70 -0.0587647 549.519
2.71 -0.0524797 657.244
2.72 -0.052364 159.203
2.73 -0.0521058 71.292
2.74 -0.0534804 46.0497
2.75 -0.067208 51.8926
2.76 -0.0678227 86.8927
2.77 -0.068393 263.002
2.78 -0.0685237 259.839
2.79 -0.0683027 87.3789
2.80 -0.0598225 234.772
2.81 -0.0687743 1233.43
2.82 -0.068626 119.788
2.83 -0.053557 190.547
2.84 -0.0538462 438.784
2.85 -0.0556533 136.937
2.86 -0.0559926 5396.05
2.87 -0.069086 253.232
2.88 -0.0691218 88.2078
2.89 -0.0692171 53.5516
2.90 -0.061382 49.8957
2.91 -0.0616341 79.2376
2.92 -0.0618386 190.496
2.93 -0.0620181 482.832
2.94 -0.0696492 1311.66
2.95 -0.0698523 154.048
2.96 -0.0701203 73.0123
2.97 -0.0704439 47.9559
2.98 -0.0708225 35.7648
2.99 -0.0632056 43.515
3.00 -0.0606686 63.5369
3.01 -0.0606718 117.026
3.02 -0.0606264 714.828
3.03 -0.0800204 1940.02
3.04 -0.0708052 412.059
3.05 -0.0803614 118.355
3.06 -0.0802018 713.627
3.07 -0.0650506 287.316
3.08 -0.0676048 95.6026
3.09 -0.0810861 61.1912
3.10 -0.0808556 107.037
3.11 -0.0805792 418.802
3.12 -0.0808729 221.119
3.13 -0.0815269 87.8082
3.14 -0.0725854 150.725
3.15 -0.0722505 4092.08
3.16 -0.0730291 141.246
3.17 -0.0816569 103.539
3.18 -0.0812166 353.12
3.19 -0.0814837 253.061
3.20 -0.0668405 457.869
3.21 -0.0690477 199.645
3.22 -0.0689049 574.215
3.23 -0.0699079 118.342
3.24 -0.0709566 66.1498
3.25 -0.0833761 65.0945
3.26 -0.0827714 115.519
3.27 -0.0821188 502.054
3.28 -0.0747136 1133.31
3.29 -0.0918002 1278.32
3.30 -0.0928287 136.068
3.31 -0.092478 195.131
3.32 -0.0921117 699.136
3.33 -0.0932198 125.849
3.34 -0.0943785 69.3353
3.35 -0.0935866 98.4893
3.36 -0.0927363 274.334
3.37 -0.0927652 354.056
3.38 -0.0834624 1156.91
3.39 -0.0747631 212.541
3.40 -0.0761859 89.9241
3.41 -0.0790543 128.582
3.42 -0.0780621 739.322
3.43 -0.0929834 1027.56
3.44 -0.0939953 185.905
3.45 -0.0954211 85.5102
3.46 -0.0968928 55.638
3.47 -0.0886744 52.9829
3.48 -0.0875901 79.9413
3.49 -0.086456 161.793
3.50 -0.0853217 8960.42
3.51 -0.0942741 348.425
3.52 -0.0945677 296.656
3.53 -0.096186 104.423
3.54 -0.104275 172.366
3.55 -0.103186 2596.22
3.56 -0.080169 3738.4
3.57 -0.104241 251.537
3.58 -0.0824381 1156.01
3.59 -0.0896777 142.653
3.60 -0.0969591 118.54
3.61 -0.0955413 434.328
3.62 -0.104057 1360.87
3.63 -0.0888445 315.922
3.64 -0.0889938 342.475
3.65 -0.090951 111.46
3.66 -0.108172 72.0714
3.67 -0.106661 127.821
3.68 -0.105106 554.136
3.69 -0.106005 239.141
3.70 -0.108012 98.6633
3.71 -0.0997787 93.0813
3.72 -0.0981293 210.639
3.73 -0.0972109 822.187
3.74 -0.0888594 242.454
3.75 -0.0883371 548.438
3.76 -0.105856 1524.14
3.77 -0.10758 191.334
3.78 -0.0923903 472.332
3.79 -0.093199 265.172
3.80 -0.113512 150.487
3.81 -0.111752 1193.49
3.82 -0.1135 202.473
3.83 -0.11337 247.445
3.84 -0.112807 580.482
3.85 -0.107938 371.199
3.86 -0.10013 438.897
3.87 -0.114848 188.679
3.88 -0.113259 2366.15
3.89 -0.115764 163.51
3.90 -0.118342 84.8919
3.91 -0.0976903 107.91
3.92 -0.0956 284.913
3.93 -0.095313 450.858
3.94 -0.115016 777.057
3.95 -0.0979948 290.47
3.96 -0.109378 653.132
3.97 -0.110706 242.487
3.98 -0.112331 103.516
3.99 -0.103909 250.411
4.00 -0.103098 605.85
4.01 -0.116493 1027.33
4.02 -0.118414 218.069
4.03 -0.0712351 1765.87
4.04 -0.0739018 171.297
4.05 -0.075038 437.214
4.06 -0.0754957 336.827
4.07 -0.114497 125.686
4.08 -0.112062 417.08
4.09 -0.112649 319.108
4.10 -0.118242 3041.23
4.11 -0.103454 335.619
4.12 -0.103485 393.945
4.13 -0.106556 124.538
4.14 -0.108822 181.408
4.15 -0.106214 47371.1
4.16 -0.0862371 370.747
4.17 -0.089129 127.937
4.18 -0.126503 78.7438
4.19 -0.123915 137.537
4.20 -0.121288 535.398
4.21 -0.122464 284.933
4.22 -0.114157 1353.62
4.23 -0.0921108 1630.11
4.24 -0.0951217 176.587
4.25 -0.0981619 93.5575
4.26 -0.101231 63.7322
4.27 -0.116652 68.5035
4.28 -0.113818 108.63
4.29 -0.110931 260.533
4.30 -0.109801 664.873
4.31 -0.112202 451.636
4.32 -0.123056 3927.18
4.33 -0.126533 181.182
4.34 -0.13005 92.8843
4.35 -0.14674 128.073
4.36 -0.118714 397.115
4.37 -0.162475 547.014
4.38 -0.163973 213.022
4.39 -0.161266 1558.48
4.40 -0.164412 167.972
4.41 -0.111317 180.843
4.42 -0.107889 1546.51
4.43 -0.161468 431.876
4.44 -0.128173 243.61
4.45 -0.126415 931.975
4.46 -0.130186 160.575
4.47 -0.161504 280.993
4.48 -0.160093 590.65
4.49 -0.117079 1538.56
4.50 -0.120978 172.45
4.51 -0.124943 161.883
4.52 -0.121552 970.628
4.53 -0.120073 252.352
4.54 -0.130913 1245.46
4.55 -0.160753 237.523
4.56 -0.164346 106.723
4.57 -0.134829 109.966
4.58 -0.131357 249.779
4.59 -0.129436 939.317
4.60 -0.133526 163.648
4.61 -0.160917 185.677
4.62 -0.156962 3959.17
4.63 -0.160357 205.831
4.64 -0.173001 726.648
4.65 -0.174655 270.508
4.66 -0.173237 498.086
4.67 -0.124575 1076.62
4.68 -0.125971 294.135
4.69 -0.12545 5569.96
4.70 -0.171521 2535.45
4.71 -0.156758 920.647
4.72 -0.159028 253.228
4.73 -0.135011 232.326
4.74 -0.132255 1529.72
4.75 -0.171416 1126.55
4.76 -0.175456 170.345
4.77 -0.179523 92.3171
4.78 -0.161025 74.56
4.79 -0.154229 113.096
4.80 -0.141888 233.044
4.81 -0.131833 4148.76
4.82 -0.156876 553.013
4.83 -0.161211 148.324
4.84 -0.165575 85.7999
4.85 -0.137147 120.44
4.86 -0.133068 292.449
4.87 -0.131589 692.44
4.88 -0.17245 332.471
4.89 -0.171408 529.865
4.90 -0.135025 4384.51
4.91 -0.139852 197.91
4.92 -0.189075 301.878
4.93 -0.15628 818.197
4.94 -0.189078 288.696
4.95 -0.18705 721.636
4.96 -0.139393 1376.31
4.97 -0.171345 490.124
4.98 -0.185928 2356.87
4.99 -0.189651 227.751
5.00 -0.194208 108.855


==> figures/data/O1/cavity/run_0008/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.960577 0.0200026 0.01 0.998401 0.000800641
0.02 0.923804 0.0401496 0.02 0.99362 0.00321027
0.03 0.889191 0.0605874 0.03 0.985703 0.00725222
0.04 0.856342 0.081467 0.04 0.974724 0.012966
0.05 0.824928 0.102946 0.05 0.960784 0.0204082
0.06 0.79468 0.125191 0.06 0.944012 0.029654
0.07 0.765373 0.148381 0.07 0.924557 0.0407993
0.08 0.736821 0.172712 0.08 0.902588 0.0539629
0.09 0.708867 0.198398 0.09 0.878287 0.06929
0.10 0.681378 0.225678 0.10 0.851852 0.0869565
0.11 0.654244 0.254822 0.11 0.823487 0.107174
0.12 0.627373 0.286139 0.12 0.7934 0.130199
0.13 0.600688 0.319984 0.13 0.761804 0.156337
0.14 0.574125 0.356773 0.14 0.728907 0.185958
0.15 0.547631 0.396993 0.15 0.694915 0.219512
0.16 0.521165 0.441231 0.16 0.660027 0.257545
0.17 0.494691 0.49019 0.17 0.624431 0.300728
0.18 0.468185 0.544733 0.18 0.58831 0.349892
0.19 0.441626 0.605926 0.19 0.551831 0.406074
0.20 0.415 0.675107 0.20 0.515152 0.470588
0.21 0.3883 0.753984 0.21 0.478415 0.545117
0.22 0.36152 0.844769 0.22 0.441753 0.631854
0.23 0.334661 0.950386 0.23 0.405284 0.733703
0.24 0.307726 1.07478 0.24 0.369113 0.854599
0.25 0.280721 1.22343 0.25 0.333333 1
0.26 0.253655 1.40413 0.26 0.298027 1.1777
0.27 0.226538 1.62843 0.27 0.263264 1.39923
0.28 0.199384 1.91411 0.28 0.229105 1.6824
0.29 0.172206 2.29018 0.29 0.1956 2.05623
0.30 0.14502 2.80731 0.30 0.162791 2.57143
0.31 0.117841 3.56267 0.31 0.13071 3.32526
0.32 0.0906888 4.76929 0.32 0.0993843 4.53097
0.33 0.0635791 7.00193 0.33 0.0688328 6.76398
0.34 0.0365306 12.5317 0.34 0.039069 12.2979
0.35 0.00899247 49.1924 0.35 0.010101 49
0.36 0.0163776 27.8943 0.36 0.0180676 28.1739
0.37 0.0403119 11.2396 0.37 0.0454372 11.5042
0.38 0.0614846 7.18135 0.38 0.0720119 7.4433
0.39 0.0805517 5.35104 0.39 0.0977986 5.61255
0.40 0.0977884 4.30961 0.40 0.122807 4.57143
0.41 0.113424 3.63779 0.41 0.147049 3.90023
0.42 0.127651 3.16869 0.42 0.170537 3.43191
0.43 0.140632 2.82276 0.43 0.193288 3.08681
0.44 0.152507 2.55725 0.44 0.215317 2.82216
0.45 0.163393 2.34714 0.45 0.213592 2.6129
0.46 0.164154 2.32746 0.46 0.192521 2.44342
0.47 0.14735 2.64263 0.47 0.171729 2.41157
0.48 0.130582 3.03783 0.48 0.151225 2.80633
0.49 0.113858 3.54784 0.49 0.131017 3.3163
0.50 0.0971804 4.23105 0.50 0.111111 4
0.51 0.0805558 5.19345 0.51 0.0915124 4.96374
0.52 0.0639893 6.64968 0.52 0.0722251 6.4228
0.53 0.0474862 9.11023 0.53 0.0532524 8.88924
0.54 0.0302603 14.1592 0.54 0.0345969 13.9522
0.55 0.0129572 30.4042 0.55 0.0162602 30.25
0.56 -0.000992246 285.244 0.56 0.00175691 285.091
0.57 0.0154766 25.8907 0.57 0.019454 26.2016
0.58 0.0307431 13.7889 0.58 0.0368316 14.0753
0.59 0.044899 9.50067 0.59 0.0538904 9.77809
0.60 0.0573859 7.30589 0.60 0.070632 7.57895
0.61 0.0690136 5.97259 0.61 0.0870581 6.24329
0.62 0.0798703 5.07695 0.62 0.103171 5.34631
0.63 0.0900197 4.43399 0.63 0.114951 4.70261
0.64 0.0843005 4.75344 0.64 0.0993843 4.53097
0.65 0.0715557 5.67094 0.65 0.0840108 5.45161
0.66 0.0588708 6.97827 0.66 0.0688328 6.76398
0.67 0.0462489 8.99051 0.67 0.0538518 8.78474
0.68 0.0328263 12.4875 0.68 0.039069 12.2979
0.69 0.0193293 20.0717 0.69 0.0244852 19.9205
0.70 0.00585338 48.9724 0.70 0.010101 49
0.71 8.41813e-05 122.595 0.71 0.00408326 122.951
0.72 0.0127647 27.8252 0.72 0.0180676 28.1739
0.73 0.02471 15.8846 0.73 0.0318521 16.1976
0.74 0.0359479 11.2069 0.74 0.0454372 11.5042
0.75 0.0423838 9.19162 0.75 0.0526316 9
0.76 0.03052 12.3565 0.76 0.0394146 12.1857
0.77 0.0186476 18.5955 0.77 0.0263568 18.4704
0.78 0.0067765 36.6121 0.78 0.0134587 36.6506
0.79 -0.0050853 659.178 0.79 0.000720519 693.444
0.80 0.0049534 42.3108 0.80 0.0118577 42.6667
0.81 0.0157654 20.763 0.81 0.024276 21.0965
0.82 0.025985 13.8722 0.82 0.0365346 14.1857
0.83 0.0356486 10.4793 0.83 0.0486338 10.7809
0.84 0.0447876 8.46021 0.84 0.0605742 8.75434
0.85 0.0463154 8.21122 0.85 0.0586319 8.02778
0.86 0.0360403 10.3118 0.86 0.0469686 10.1454
0.87 0.0257667 13.7496 0.87 0.0354276 13.6133
0.88 0.0155072 20.3972 0.88 0.0240091 20.3255
0.89 0.0052708 38.6834 0.89 0.0127134 38.8284
0.90 -0.00493648 313.661 0.90 0.00154083 324
0.91 0.00202622 52.6959 0.91 0.00950872 53.0833
0.92 0.0113901 24.5953 0.92 0.0204352 24.9676
0.93 0.0202983 16.163 0.93 0.0312388 16.5057
0.94 0.0287761 12.1029 0.94 0.0419197 12.4276
0.95 0.0368457 9.71478 0.95 0.0524781 10.0278
0.96 0.0431842 8.1423 0.96 0.0629145 8.4473
0.97 0.0429554 7.89859 0.97 0.0606968 7.73766
0.98 0.0341948 9.54696 0.98 0.0504721 9.40646
0.99 0.0254452 12.002 0.99 0.0403407 11.8944
1.00 0.0167101 16.0473 1.00 0.030303 16
1.01 0.00799298 23.9674 1.01 0.0203592 24.059
1.02 -0.000703052 46.4434 1.02 0.0105093 47.0769
1.03 -0.00937513 577.894 1.03 0.000753509 663.062
1.04 -0.00254057 56.5288 1.04 0.00890817 56.6283
1.05 0.000710151 48.4493 1.05 0.010101 49
1.06 -0.00767036 715.735 1.06 0.00062261 802.571
1.07 -0.000877431 57.1879 1.07 0.00876691 57.5327
1.08 0.00677952 27.7633 1.08 0.0180676 28.1739
1.09 0.011587 19.1528 1.09 0.0253886 19.1939
1.10 0.00370635 29.9712 1.10 0.0162602 30.25
1.11 -0.00414473 67.31 1.11 0.00721164 68.8324
1.12 -0.00912722 300.983 1.12 0.00175691 285.091
1.13 -0.00172218 47.2153 1.13 0.0106455 47.4684
1.14 0.00536274 25.825 1.14 0.019454 26.2016
1.15 0.012143 17.8707 1.15 0.0281827 18.2414
1.16 0.0186329 13.7188 1.16 0.0368316 14.0753
1.17 0.0248453 11.1689 1.17 0.0454007 11.513
1.18 0.0307922 9.44388 1.18 0.0538904 9.77809
1.19 0.029346 9.76128 1.19 0.0491506 9.67281
1.20 0.022423 11.8039 1.20 0.0407993 11.7551
1.21 0.0155287 14.8637 1.21 0.0325117 14.8791
1.22 0.00866748 19.9517 1.22 0.0242879 20.0864
1.23 0.00184191 30.0838 1.23 0.016128 30.502
1.24 -0.00494585 60.1302 1.24 0.008032 61.751
1.25 -0.011694 3500.95 1.25 0 inf
1.26 -0.00554728 63.2916 1.26 0.007968 63.251
1.27 -0.0123211 123.544 1.27 0.00373699 133.298
1.28 -0.01253 128.072 1.28 0.00410615 122.269
1.29 -0.0064127 42.6193 1.29 0.0118878 42.5601
1.30 -0.000546643 25.7221 1.30 0.0196078 26
1.31 0.00507887 18.5001 1.31 0.0272665 18.8375
1.32 0.000309114 24.4057 1.32 0.0197193 24.8559
1.33 -0.00581243 39.3702 1.33 0.012174 40.5711
1.34 -0.0119 99.4324 1.34 0.00468391 106.249
1.35 -0.0139652 197.673 1.35 0.00275103 182.25
1.36 -0.00830661 50.1195 1.36 0.0101308 49.8544
1.37 -0.00287406 28.8788 1.37 0.0174554 29.1444
1.38 0.0023416 20.3713 1.38 0.0244852 20.7225
1.39 -0.000621711 27.8778 1.39 0.0172681 28.4551
1.40 -0.00632824 47.42 1.40 0.010101 49
1.41 -0.0119924 153.509 1.41 0.00298388 167.067
1.42 -0.0116234 127.315 1.42 0.00408326 122.951
1.43 -0.00646936 45.4089 1.43 0.0111004 45.5434
1.44 -0.00702959 38.9571 1.44 0.0122422 40.3424
1.45 -0.0124415 87.3203 1.45 0.00532229 93.4444
1.46 -0.0158848 388.995 1.46 0.00155053 322.97
1.47 -0.0108941 60.9656 1.47 0.0083763 60.1922
1.48 -0.00609604 33.281 1.48 0.015155 33.4924
1.49 -0.0063119 23.2502 1.49 0.0203857 24.0271
1.50 -0.0114115 34.2948 1.50 0.0136986 36
1.51 -0.0164725 64.6633 1.51 0.00705483 70.3735
1.52 -0.0214977 512.783 1.52 0.00045426 1100.19
1.53 -0.0181763 87.813 1.53 0.00610306 82.4261
1.54 -0.0136104 40.7295 1.54 0.0126172 40.1286
1.55 -0.00922354 26.634 1.55 0.019088 26.6944
1.56 -0.0120718 34.8081 1.56 0.0134587 36.6506
1.57 -0.0168191 64.3481 1.57 0.00706963 70.2251
1.58 -0.0215288 397.065 1.58 0.000720519 693.444
1.59 -0.0188948 96.7137 1.59 0.00558859 89.968
1.60 -0.0182305 576.126 1.60 0.000488043 1024
1.61 -0.0151852 91.1914 1.61 0.00574244 87.5709
1.62 -0.011088 42.5342 1.62 0.0119339 42.3974
1.63 -0.00714625 27.8548 1.63 0.0180864 28.1451
1.64 -0.00681952 21.1034 1.64 0.0223369 21.8845
1.65 -0.0111665 28.8232 1.65 0.0162602 30.25
1.66 -0.0154746 45.1398 1.66 0.0102189 48.4288
1.67 -0.0197431 102.437 1.67 0.00421323 118.174
1.68 -0.0223074 402.92 1.68 0.00175691 285.091
1.69 -0.0184427 68.5827 1.69 0.00769149 65.5069
1.70 -0.0147277 37.6829 1.70 0.0135905 37.2903
1.71 -0.0111575 26.0735 1.71 0.019454 26.2016
1.72 -0.00902375 19.9878 1.72 0.025282 20.2769
1.73 -0.0142995 21.795 1.73 0.0215924 22.6563
1.74 -0.0180514 29.5704 1.74 0.0158307 31.0842
1.75 -0.0215787 45.6735 1.75 0.010101 49
1.76 -0.0242794 98.9336 1.76 0.0044033 113.051
1.77 -0.0295908 1373.23 1.77 0.0012624 396.57
1.78 -0.0260685 81.6171 1.78 0.00689611 73.0046
1.79 -0.0195087 62.7153 1.79 0.00711176 69.8061
1.80 -0.0232081 225.112 1.80 0.00154083 324
1.81 -0.0225984 144.225 1.81 0.00399933 125.521
1.82 -0.0293849 520.64 1.82 1.50946e-05 33124
1.83 -0.027252 107.291 1.83 0.00546432 92.0027
1.84 -0.0240686 48.9255 1.84 0.0109135 46.3146
1.85 -0.0210139 31.8093 1.85 0.0163326 31.1136
1.86 -0.018084 23.6314 1.86 0.0217215 23.5187
1.87 -0.0186565 25.3819 1.87 0.0179868 27.2982
1.88 -0.0220254 35.4238 1.88 0.0126547 39.011
1.89 -0.0253538 58.2118 1.89 0.00735018 67.5255
1.90 -0.0286411 160.163 1.90 0.00207326 240.667
1.91 -0.0292567 218.482 1.91 0.00317609 157.926
1.92 -0.0263781 65.4242 1.92 0.00839784 60.0391
1.93 -0.0234547 38.9103 1.93 0.011622 42.5217
1.94 -0.0230374 66.8501 1.94 0.00645451 76.9652
1.95 -0.0261439 232.678 1.95 0.0013132 380.25
1.96 -0.0257821 159.883 1.96 0.00380188 132.014
1.97 -0.0231596 59.8815 1.97 0.00889074 56.7383
1.98 -0.0206458 36.9837 1.98 0.0139534 36.3336
1.99 -0.0291238 34.8203 1.99 0.0127639 38.6729
2.00 -0.0313378 54.8351 2.00 0.00775194 64
2.01 -0.0318897 127.258 2.01 0.00276454 180.362
2.02 -0.0379769 701.059 2.02 0.00219823 227.955
2.03 -0.0354465 86.1892 2.03 0.0071364 70.5634
2.04 -0.0330262 46.1287 2.04 0.0105093 47.0769
2.05 -0.0345524 67.4014 2.05 0.00561964 88.4737
2.06 -0.037243 212.119 2.06 0.000753509 663.062
2.07 -0.037221 188.321 2.07 0.00408909 122.777
2.08 -0.0349108 65.6253 2.08 0.00890817 56.6283
2.09 -0.0327046 39.8872 2.09 0.0137037 36.9865
2.10 -0.0256975 43.0716 2.10 0.010101 49
2.11 -0.028242 75.348 2.11 0.0053507 92.9457
2.12 -0.0307408 292.401 2.12 0.00062261 802.571
2.13 -0.0302482 157.744 2.13 0.00281337 177.223
2.14 -0.0387675 1532.36 2.14 0.00187047 267.813
2.15 -0.033115 332.594 2.15 0.000270343 1849
2.16 -0.0324762 150.964 2.16 0.00437001 114.916
2.17 -0.0305604 61.8583 2.17 0.00898874 56.1251
2.18 -0.0287364 39.0319 2.18 0.0135859 37.303
2.19 -0.0270019 28.5817 2.19 0.0181614 28.031
2.20 -0.031284 26.5896 2.20 0.0162602 30.25
2.21 -0.0335017 35.6963 2.21 0.0117259 42.1406
2.22 -0.0356762 54.0381 2.22 0.00721164 68.8324
2.23 -0.0378069 110.11 2.23 0.00271736 183.502
2.24 -0.0397872 3879.45 2.24 0.00175691 285.091
2.25 -0.0380613 105.104 2.25 0.00613497 81
2.26 -0.0458894 118.284 2.26 0.00170045 293.54
2.27 -0.047566 1308.94 2.27 0.00271456 184.692
2.28 -0.0458752 100.996 2.28 0.00711006 70.8229
2.29 -0.0394232 60.2879 2.29 0.00647936 76.6681
2.30 -0.0364109 134.514 2.30 0.00212214 235.111
2.31 -0.0477854 3270.98 2.31 0.00221625 226.106
2.32 -0.0463423 115.042 2.32 0.00653583 77.0014
2.33 -0.0448694 56.7752 2.33 0.0108366 46.64
2.34 -0.0376083 49.2713 2.34 0.00787273 63.0104
2.35 -0.0393759 88.4502 2.35 0.00360848 138.062
2.36 -0.0410981 418.088 2.36 0.000637795 784.451
2.37 -0.0463328 155.046 2.37 0.000720519 693.444
2.38 -0.0478485 438.615 2.38 0.00349 143.766
2.39 -0.0465382 90.6956 2.39 0.00768274 65.5809
2.40 -0.045309 50.7644 2.40 0.0118577 42.6667
2.41 -0.0441591 35.3362 2.41 0.0160149 31.7209
2.42 -0.0430868 27.1526 2.42 0.0172919 28.4153
2.43 -0.0433801 30.1947 2.43 0.0131691 37.4676
2.44 -0.0448981 41.0224 2.44 0.00906284 54.6703
2.45 -0.0463718 63.6681 2.45 0.00497306 100.042
2.46 -0.0478009 140.721 2.46 0.000899778 555.193
2.47 -0.0487769 702.063 2.47 0.00197123 253.149
2.48 -0.042087 2020.17 2.48 0.00206918 242.142
2.49 -0.0411577 111.926 2.49 0.004008 124.251
2.50 -0.0436914 233.686 2.50 0 inf
2.51 -0.0439069 242.75 2.51 0.000983144 508.073
2.52 -0.0577029 993.598 2.52 0.002993 167.557
2.53 -0.0570154 136.82 2.53 0.00695329 72.4084
2.54 -0.0558722 65.4848 2.54 0.00373699 133.298
2.55 -0.0570306 143.815 2.55 0.000192271 2601
2.56 -0.0578444 769.086 2.56 0.00410615 122.269
2.57 -0.0526645 114.152 2.57 0.00151929 328.602
2.58 -0.0502738 1816.84 2.58 0.00236421 211.987
2.59 -0.0496976 131.647 2.59 0.00623261 80.7232
2.60 -0.0563959 63.7939 2.60 0.00386812 128.762
2.61 -0.0573986 132.883 2.61 2.93587e-05 17030.3
2.62 -0.0582471 1780.36 2.62 0.00379472 132.262
2.63 -0.0576107 116.452 2.63 0.00760412 66.2538
2.64 -0.0570435 60.4159 2.64 0.00662053 75.0226
2.65 -0.0471912 89.4172 2.65 0.0028399 175.562
2.66 -0.0480707 314.24 2.66 0.000926574 540.122
2.67 -0.0481533 210.125 2.67 0.00467889 107.363
2.68 -0.0477781 79.107 2.68 0.00468391 106.249
2.69 -0.0580117 103.064 2.69 0.000959541 520.583
2.70 -0.0587647 549.519 2.70 0.00154083 324
2.71 -0.0524797 657.244 2.71 0.00215603 232.408
2.72 -0.052364 159.203 2.72 0.00583921 86.1281
2.73 -0.0521058 71.292 2.73 0.00950872 53.0833
2.74 -0.0534804 46.0497 2.74 0.00775809 63.9489
2.75 -0.067208 51.8926 2.75 0.00411523 121
2.76 -0.0678227 86.8927 2.76 0.000485481 1029.41
2.77 -0.068393 263.002 2.77 0.00313115 160.186
2.78 -0.0685237 259.839 2.78 0.00541153 91.8954
2.79 -0.0683027 87.3789 2.79 0.00182091 274.088
2.80 -0.0598225 234.772 2.80 0.00175691 285.091
2.81 -0.0687743 1233.43 2.81 0.00532193 94.451
2.82 -0.068626 119.788 2.82 0.00298388 167.067
2.83 -0.053557 190.547 2.83 0.000555941 899.876
2.84 -0.0538462 438.784 2.84 0.0036688 135.785
2.85 -0.0556533 136.937 2.85 0.00015387 3249
2.86 -0.0559926 5396.05 2.86 0.00334875 149.81
2.87 -0.069086 253.232 2.87 0.00683906 73.6095
2.88 -0.0691218 88.2078 2.88 0.0103171 48.9634
2.89 -0.0692171 53.5516 2.89 0.00877635 56.4713
2.90 -0.061382 49.8957 2.90 0.00532229 93.4444
2.91 -0.0616341 79.2376 2.91 0.00188 265.458
2.92 -0.0618386 190.496 2.92 0.00155053 322.97
2.93 -0.0620181 482.832 2.93 0.00130632 383.254
2.94 -0.0696492 1311.66 2.94 0.00471344 106.58
2.95 -0.0698523 154.048 2.95 0.00810889 62.1607
2.96 -0.0701203 73.0123 2.96 0.0114927 44.006
2.97 -0.0704439 47.9559 2.97 0.0135097 36.5103
2.98 -0.0708225 35.7648 2.98 0.0101489 48.7666
2.99 -0.0632056 43.515 2.99 0.00679902 73.04
3.00 -0.0606686 63.5369 3.00 0.00346021 144
3.01 -0.0606718 117.026 3.01 0.000132431 3775.04
3.02 -0.0606264 714.828 3.02 0.000252118 1982.7
3.03 -0.0800204 1940.02 3.03 0.00305366 164.238
3.04 -0.0708052 412.059 3.04 0.00045426 1100.19
3.05 -0.0803614 118.355 3.05 0.000537201 930.25
3.06 -0.0802018 713.627 3.06 0.00273612 183.241
3.07 -0.0650506 287.316 3.07 0.0059987 83.8514
3.08 -0.0676048 95.6026 3.08 0.00399498 124.657
3.09 -0.0810861 61.1912 3.09 0.000753509 663.063
3.10 -0.0808556 107.037 3.10 0.00247751 202.316
3.11 -0.0805792 418.802 3.11 0.00569806 88.2491
3.12 -0.0808729 221.119 3.12 0.00399552 124.64
3.13 -0.0815269 87.8082 3.13 0.000795537 628.006
3.14 -0.0725854 150.725 3.14 0.00239425 209.333
3.15 -0.0722505 4092.08 3.15 0.00389007 128.032
3.16 -0.0730291 141.246 3.16 0.000720519 693.444
3.17 -0.0816569 103.539 3.17 0.00243904 205.499
3.18 -0.0812166 353.12 3.18 0.00062261 802.571
3.19 -0.0814837 253.061 3.19 0.0025171 199.141
3.20 -0.0668405 457.869 3.20 0.000488043 1024
3.21 -0.0690477 199.645 3.21 0.00263208 190.464
3.22 -0.0689049 574.215 3.22 0.00574244 87.5709
3.23 -0.0699079 118.342 3.23 0.00617278 80.5008
3.24 -0.0709566 66.1498 3.24 0.00308166 161.75
3.25 -0.0833761 65.0945 3.25 6.81591e-17 7.33578e+15
3.26 -0.0827714 115.519 3.26 0.000122338 4087.54
3.27 -0.0821188 502.054 3.27 0.00318512 157.48
3.28 -0.0747136 1133.31 3.28 0.00250801 198.861
3.29 -0.0918002 1278.32 3.29 0.000536129 933.112
3.30 -0.0928287 136.068 3.30 0.00357102 140.516
3.31 -0.092478 195.131 3.31 0.00659666 76.296
3.32 -0.0921117 699.136 3.32 0.0046326 107.431
3.33 -0.0932198 125.849 3.33 0.00162511 307.172
3.34 -0.0943785 69.3353 3.34 0.00137339 364.562
3.35 -0.0935866 98.4893 3.35 0.00122372 408.091
3.36 -0.0927363 274.334 3.36 0.00101318 492.996
3.37 -0.0927652 354.056 3.37 0.00195859 255.786
3.38 -0.0834624 1156.91 3.38 0.00492152 102.095
3.39 -0.0747631 212.541 3.39 0.00305362 163.24
3.40 -0.0761859 89.9241 3.40 0.00010812 4624
3.41 -0.0790543 128.582 3.41 0.00282873 177.258
3.42 -0.0780621 739.322 3.42 0.00575694 87.3518
3.43 -0.0929834 1027.56 3.43 0.00867649 58.127
3.44 -0.0939953 185.905 3.44 0.00957897 51.6977
3.45 -0.0954211 85.5102 3.45 0.0066764 74.3906
3.46 -0.0968928 55.638 3.46 0.00378213 131.701
3.47 -0.0886744 52.9829 3.47 0.000896139 557.449
3.48 -0.0875901 79.9413 3.48 0.000602425 829.479
3.49 -0.086456 161.793 3.49 0.00226701 221.054
3.50 -0.0853217 8960.42 3.50 0.00254453 196
3.51 -0.0942741 348.425 3.51 0.000308534 1621.07
3.52 -0.0945677 296.656 3.52 0.00315348 159.055
3.53 -0.096186 104.423 3.53 0.00156645 318.693
3.54 -0.104275 172.366 3.54 0.0012624 396.57
3.55 -0.103186 2596.22 3.55 0.000891884 560.111
3.56 -0.080169 3738.4 3.56 0.00192105 260.774
3.57 -0.104241 251.537 3.57 0.00264503 188.534
3.58 -0.0824381 1156.01 3.58 0.000152172 3286.26
3.59 -0.0896777 142.653 3.59 0.00294157 170.478
3.60 -0.0969591 118.54 3.60 0.00154083 324
3.61 -0.0955413 434.328 3.61 0.00123309 405.984
3.62 -0.104057 1360.87 3.62 0.00399933 125.521
3.63 -0.0888445 315.922 3.63 0.00276612 180.259
3.64 -0.0889938 342.475 3.64 1.50946e-05 33124
3.65 -0.090951 111.46 3.65 0.00272838 183.759
3.66 -0.108172 72.0714 3.66 0.00546432 92.0027
3.67 -0.106661 127.821 3.67 0.00576144 86.2838
3.68 -0.105106 554.136 3.68 0.00304041 163.952
3.69 -0.106005 239.141 3.69 0.000326712 1529.9
3.70 -0.108012 98.6633 3.70 0.00237964 210.615
3.71 -0.0997787 93.0813 3.71 0.00175511 284.382
3.72 -0.0981293 210.639 3.72 0.000936678 534.301
3.73 -0.0972109 822.187 3.73 0.00362123 138.575
3.74 -0.0888594 242.454 3.74 0.00267022 186.75
3.75 -0.0883371 548.438 3.75 1.0239e-16 4.88329e+15
3.76 -0.105856 1524.14 3.76 0.000445819 1122.03
3.77 -0.10758 191.334 3.77 0.00310185 161.694
3.78 -0.0923903 472.332 3.78 0.000842631 592.88
3.79 -0.093199 265.172 3.79 0.00179938 278.374
3.80 -0.113512 150.487 3.80 0.00207326 240.667
3.81 -0.111752 1193.49 3.81 0.000554864 901.621
3.82 -0.1135 202.473 3.82 0.00102556 488.04
3.83 -0.11337 247.445 3.83 0.00149861 334.144
3.84 -0.112807 580.482 3.84 0.00410615 122.269
3.85 -0.107938 371.199 3.85 0.00670685 75.0506
3.86 -0.10013 438.897 3.86 0.00543687 91.4647
3.87 -0.114848 188.679 3.87 0.00284959 174.964
3.88 -0.113259 2366.15 3.88 0.000268952 1858.57
3.89 -0.115764 163.51 3.89 0.000234656 2131.28
3.90 -0.118342 84.8919 3.90 0.0013132 380.25
3.91 -0.0976903 107.91 3.91 0.00079737 626.561
3.92 -0.0956 284.913 3.92 0.00175691 285.091
3.93 -0.095313 450.858 3.93 0.00430466 116.653
3.94 -0.115016 777.057 3.94 0.00325536 153.093
3.95 -0.0979948 290.47 3.95 0.000720519 693.444
3.96 -0.109378 653.132 3.96 0.00180793 277.06
3.97 -0.110706 242.487 3.97 0.00432997 115.974
3.98 -0.112331 103.516 3.98 0.00684561 73.5395
3.99 -0.103909 250.411 3.99 0.00445242 111.798
4.00 -0.103098 605.85 4.00 0.00194932 256
4.01 -0.116493 1027.33 4.01 0.00054756 913.642
4.02 -0.118414 218.069 4.02 0.00276454 180.362
4.03 -0.0712351 1765.87 4.03 0.000280078 1784.71
4.04 -0.0739018 171.297 4.04 0.000278849 1793.58
4.05 -0.075038 437.214 4.05 0.00275103 182.25
4.06 -0.0754957 336.827 4.06 0.00238757 208.918
4.07 -0.114497 125.686 4.07 7.24476e-05 6902.04
4.08 -0.112062 417.08 4.08 0.00252643 198.408
4.09 -0.112649 319.108 4.09 0.00251635 198.2
4.10 -0.118242 3041.23 4.10 7.4355e-05 6724
4.11 -0.103454 335.619 4.11 0.0023617 212.212
4.12 -0.103485 393.945 4.12 0.000753509 663.062
4.13 -0.106556 124.538 4.13 0.00167073 299.77
4.14 -0.108822 181.408 4.14 0.000426096 1173.95
4.15 -0.106214 47371.1 4.15 0.00260605 191.361
4.16 -0.0862371 370.747 4.16 0.000199318 2508.06
4.17 -0.089129 127.937 4.17 0.00220164 227.603
4.18 -0.126503 78.7438 4.18 0.00257172 193.922
4.19 -0.123915 137.537 4.19 0.00018224 2743.14
4.20 -0.121288 535.398 4.20 0.00220155 227.613
4.21 -0.122464 284.933 4.21 0.00457964 109.679
4.22 -0.114157 1353.62 4.22 0.0053507 92.9457
4.23 -0.0921108 1630.11 4.23 0.00298388 167.067
4.24 -0.0951217 176.587 4.24 0.00062261 802.571
4.25 -0.0981619 93.5575 4.25 0 inf
4.26 -0.101231 63.7322 4.26 0.00062306 802.991
4.27 -0.116652 68.5035 4.27 0.000468713 1066.25
4.28 -0.113818 108.63 4.28 0.000161066 3104.81
4.29 -0.110931 260.533 4.29 0.00249478 200.918
4.30 -0.109801 664.873 4.30 0.000270343 1849
4.31 -0.112202 451.636 4.31 0.00131448 379.879
4.32 -0.123056 3927.18 4.32 0.00100302 498.995
4.33 -0.126533 181.182 4.33 0.00331515 151.323
4.34 -0.13005 92.8843 4.34 0.00562191 89.4378
4.35 -0.14674 128.073 4.35 0.00368567 135.161
4.36 -0.118714 397.115 4.36 0.00138947 359.35
4.37 -0.162475 547.014 4.37 0.000735181 679.605
4.38 -0.163973 213.022 4.38 0.00155053 322.97
4.39 -0.161266 1558.48 4.39 0.00383102 131.014
4.40 -0.164412 167.972 4.40 0.00520265 95.6049
4.41 -0.111317 180.843 4.41 0.00293254 170.001
4.42 -0.107889 1546.51 4.42 0.000667538 748.521
4.43 -0.161468 431.876 4.43 2.54778e-06 196249
4.44 -0.128173 243.61 4.44 0.00225224 222.501
4.45 -0.126415 931.975 4.45 0.00025243 1980.25
4.46 -0.130186 160.575 4.46 0.00199224 251.474
4.47 -0.161504 280.993 4.47 0.000477728 1046.12
4.48 -0.160093 590.65 4.48 0.00175691 285.091
4.49 -0.117079 1538.56 4.49 0.00376551 132.284
4.50 -0.120978 172.45 4.50 0.00154083 324
4.51 -0.124943 161.883 4.51 0.000678923 736.96
4.52 -0.121552 970.628 4.52 0.00170045 293.54
4.53 -0.120073 252.352 4.53 0.000509496 981.861
4.54 -0.130913 1245.46 4.54 0.00271456 184.692
4.55 -0.160753 237.523 4.55 0.00264964 188.205
4.56 -0.164346 106.723 4.56 0.00045426 1100.19
4.57 -0.134829 109.966 4.57 0.00173632 288.465
4.58 -0.131357 249.779 4.58 0.0020481 243.628
4.59 -0.129436 939.317 4.59 0.00013292 3762.16
4.60 -0.133526 163.648 4.60 0.000827717 604.571
4.61 -0.160917 185.677 4.61 4.94093e-05 10120
4.62 -0.156962 3959.17 4.62 0.00221625 226.106
4.63 -0.160357 205.831 4.63 0.00436813 114.697
4.64 -0.173001 726.648 4.64 0.00221066 225.677
4.65 -0.174655 270.508 4.65 5.78068e-05 8649
4.66 -0.173237 498.086 4.66 0.00209042 239.687
4.67 -0.124575 1076.62 4.67 8.25283e-05 6058.03
4.68 -0.125971 294.135 4.68 0.00205651 243.631
4.69 -0.12545 5569.96 4.69 0.00150708 331.267
4.70 -0.171521 2535.45 4.70 0.000622841 803.273
4.71 -0.156758 920.647 4.71 0.0014831 336.633
4.72 -0.159028 253.228 4.72 0.000637795 784.451
4.73 -0.135011 232.326 4.73 0.00275419 182.041
4.74 -0.132255 1529.72 4.74 0.000720519 693.444
4.75 -0.171416 1126.55 4.75 0.00138313 361
4.76 -0.175456 170.345 4.76 0.000719923 695.018
4.77 -0.179523 92.3171 4.77 0.00130801 381.76
4.78 -0.161025 74.56 4.78 0.000786231 636.446
4.79 -0.154229 113.096 4.79 0.00257354 193.785
4.80 -0.141888 233.044 4.80 0.000488043 1024
4.81 -0.131833 4148.76 4.81 0.000239942 2084.33
4.82 -0.156876 553.013 4.82 0.00172092 290.042
4.83 -0.161211 148.324 4.83 0.000351619 1422.49
4.84 -0.165575 85.7999 4.84 0.00241987 207.123
4.85 -0.137147 120.44 4.85 0.000849527 588.062
4.86 -0.133068 292.449 4.86 0.0012102 413.653
4.87 -0.131589 692.44 4.87 0.00326569 153.607
4.88 -0.17245 332.471 4.88 0.00531694 94.5391
4.89 -0.171408 529.865 4.89 0.00443199 112.316
4.90 -0.135025 4384.51 4.90 0.00238911 208.783
4.91 -0.139852 197.91 4.91 0.000350382 1426.51
4.92 -0.189075 301.878 4.92 0.000899778 555.193
4.93 -0.15628 818.197 4.93 0.000156323 3198.01
4.94 -0.189078 288.696 4.94 0.00187002 267.877
4.95 -0.18705 721.636 4.95 5.10178e-05 9801
4.96 -0.139393 1376.31 4.96 0.000475353 1051.35
4.97 -0.171345 490.124 4.97 0.00153875 325.44
4.98 -0.185928 2356.87 4.98 0.000243888 2049.62
4.99 -0.189651 227.751 4.99 0.00176213 284.248
5.00 -0.194208 108.855 5.00 0 inf


==> figures/data/O1/cavity/run_0008/ratio.txt <==
freq ratio
0.01 0.962115
0.02 0.929736
0.03 0.902088
0.04 0.878548
0.05 0.858599
0.06 0.841811
0.07 0.827827
0.08 0.816343
0.09 0.807102
0.1 0.799878
0.11 0.79448
0.12 0.79074
0.13 0.788507
0.14 0.787652
0.15 0.788055
0.16 0.789612
0.17 0.792227
0.18 0.795813
0.19 0.800292
0.2 0.805587
0.21 0.811638
0.22 0.818376
0.23 0.825744
0.24 0.83369
0.25 0.842164
0.26 0.851114
0.27 0.860497
0.28 0.870273
0.29 0.880399
0.3 0.890835
0.31 0.901545
0.32 0.912506
0.33 0.923674
0.34 0.935028
0.35 0.890255
0.36 0.906462
0.37 0.8872
0.38 0.853812
0.39 0.823649
0.4 0.796277
0.41 0.771335
0.42 0.748524
0.43 0.727578
0.44 0.708291
0.45 0.764977
0.46 0.852655
0.47 0.858038
0.48 0.863495
0.49 0.869032
0.5 0.874624
0.51 0.880272
0.52 0.88597
0.53 0.891719
0.54 0.874654
0.55 0.796866
0.56 -0.564768
0.57 0.795548
0.58 0.834694
0.59 0.833154
0.6 0.812463
0.61 0.79273
0.62 0.774155
0.63 0.783114
0.64 0.848228
0.65 0.851744
0.66 0.855272
0.67 0.858818
0.68 0.840213
0.69 0.789428
0.7 0.579485
0.71 0.0206162
0.72 0.706497
0.73 0.775773
0.74 0.791156
0.75 0.805292
0.76 0.774332
0.77 0.707506
0.78 0.503503
0.79 -1
0.8 0.417737
0.81 0.649423
0.82 0.711244
0.83 0.733001
0.84 0.739384
0.85 0.789935
0.86 0.767328
0.87 0.727306
0.88 0.645888
0.89 0.414586
0.9 -1
0.91 0.213091
0.92 0.557376
0.93 0.649778
0.94 0.686458
0.95 0.702116
0.96 0.686395
0.97 0.707705
0.98 0.677499
0.99 0.630758
1 0.551434
1.01 0.392598
1.02 -0.0668981
1.03 -1
1.04 -0.285196
1.05 0.070305
1.06 -1
1.07 -0.100084
1.08 0.375231
1.09 0.456386
1.1 0.22794
1.11 -0.574728
1.12 -1
1.13 -0.161775
1.14 0.275663
1.15 0.430867
1.16 0.505894
1.17 0.547245
1.18 0.571386
1.19 0.597063
1.2 0.549593
1.21 0.477634
1.22 0.356864
1.23 0.114206
1.24 -0.615768
1.25 -1
1.26 -0.696195
1.27 -1
1.28 -1
1.29 -0.539435
1.3 -0.0278789
1.31 0.186268
1.32 0.0156757
1.33 -0.477446
1.34 -1
1.35 -1
1.36 -0.819936
1.37 -0.164652
1.38 0.0956333
1.39 -0.0360034
1.4 -0.626496
1.41 -1
1.42 -1
1.43 -0.582804
1.44 -0.57421
1.45 -1
1.46 -1
1.47 -1
1.48 -0.402246
1.49 -0.309624
1.5 -0.833041
1.51 -1
1.52 -1
1.53 -1
1.54 -1
1.55 -0.483211
1.56 -0.896951
1.57 -1
1.58 -1
1.59 -1
1.6 -1
1.61 -1
1.62 -0.929118
1.63 -0.395117
1.64 -0.305303
1.65 -0.686738
1.66 -1
1.67 -1
1.68 -1
1.69 -1
1.7 -1
1.71 -0.573532
1.72 -0.356924
1.73 -0.662247
1.74 -1
1.75 -1
1.76 -1
1.77 -1
1.78 -1
1.79 -1
1.8 -1
1.81 -1
1.82 -1
1.83 -1
1.84 -1
1.85 -1
1.86 -0.832539
1.87 -1
1.88 -1
1.89 -1
1.9 -1
1.91 -1
1.92 -1
1.93 -1
1.94 -1
1.95 -1
1.96 -1
1.97 -1
1.98 -1
1.99 -1
2 -1
2.01 -1
2.02 -1
2.03 -1
2.04 -1
2.05 -1
2.06 -1
2.07 -1
2.08 -1
2.09 -1
2.1 -1
2.11 -1
2.12 -1
2.13 -1
2.14 -1
2.15 -1
2.16 -1
2.17 -1
2.18 -1
2.19 -1
2.2 -1
2.21 -1
2.22 -1
2.23 -1
2.24 -1
2.25 -1
2.26 -1
2.27 -1
2.28 -1
2.29 -1
2.3 -1
2.31 -1
2.32 -1
2.33 -1
2.34 -1
2.35 -1
2.36 -1
2.37 -1
2.38 -1
2.39 -1
2.4 -1
2.41 -1
2.42 -1
2.43 -1
2.44 -1
2.45 -1
2.46 -1
2.47 -1
2.48 -1
2.49 -1
2.5 -1
2.51 -1
2.52 -1
2.53 -1
2.54 -1
2.55 -1
2.56 -1
2.57 -1
2.58 -1
2.59 -1
2.6 -1
2.61 -1
2.62 -1
2.63 -1
2.64 -1
2.65 -1
2.66 -1
2.67 -1
2.68 -1
2.69 -1
2.7 -1
2.71 -1
2.72 -1
2.73 -1
2.74 -1
2.75 -1
2.76 -1
2.77 -1
2.78 -1
2.79 -1
2.8 -1
2.81 -1
2.82 -1
2.83 -1
2.84 -1
2.85 -1
2.86 -1
2.87 -1
2.88 -1
2.89 -1
2.9 -1
2.91 -1
2.92 -1
2.93 -1
2.94 -1
2.95 -1
2.96 -1
2.97 -1
2.98 -1
2.99 -1
3 -1
3.01 -1
3.02 -1
3.03 -1
3.04 -1
3.05 -1
3.06 -1
3.07 -1
3.08 -1
3.09 -1
3.1 -1
3.11 -1
3.12 -1
3.13 -1
3.14 -1
3.15 -1
3.16 -1
3.17 -1
3.18 -1
3.19 -1
3.2 -1
3.21 -1
3.22 -1
3.23 -1
3.24 -1
3.25 -1
3.26 -1
3.27 -1
3.28 -1
3.29 -1
3.3 -1
3.31 -1
3.32 -1
3.33 -1
3.34 -1
3.35 -1
3.36 -1
3.37 -1
3.38 -1
3.39 -1
3.4 -1
3.41 -1
3.42 -1
3.43 -1
3.44 -1
3.45 -1
3.46 -1
3.47 -1
3.48 -1
3.49 -1
3.5 -1
3.51 -1
3.52 -1
3.53 -1
3.54 -1
3.55 -1
3.56 -1
3.57 -1
3.58 -1
3.59 -1
3.6 -1
3.61 -1
3.62 -1
3.63 -1
3.64 -1
3.65 -1
3.66 -1
3.67 -1
3.68 -1
3.69 -1
3.7 -1
3.71 -1
3.72 -1
3.73 -1
3.74 -1
3.75 -1
3.76 -1
3.77 -1
3.78 -1
3.79 -1
3.8 -1
3.81 -1
3.82 -1
3.83 -1
3.84 -1
3.85 -1
3.86 -1
3.87 -1
3.88 -1
3.89 -1
3.9 -1
3.91 -1
3.92 -1
3.93 -1
3.94 -1
3.95 -1
3.96 -1
3.97 -1
3.98 -1
3.99 -1
4 -1
4.01 -1
4.02 -1
4.03 -1
4.04 -1
4.05 -1
4.06 -1
4.07 -1
4.08 -1
4.09 -1
4.1 -1
4.11 -1
4.12 -1
4.13 -1
4.14 -1
4.15 -1
4.16 -1
4.17 -1
4.18 -1
4.19 -1
4.2 -1
4.21 -1
4.22 -1
4.23 -1
4.24 -1
4.25 -1
4.26 -1
4.27 -1
4.28 -1
4.29 -1
4.3 -1
4.31 -1
4.32 -1
4.33 -1
4.34 -1
4.35 -1
4.36 -1
4.37 -1
4.38 -1
4.39 -1
4.4 -1
4.41 -1
4.42 -1
4.43 -1
4.44 -1
4.45 -1
4.46 -1
4.47 -1
4.48 -1
4.49 -1
4.5 -1
4.51 -1
4.52 -1
4.53 -1
4.54 -1
4.55 -1
4.56 -1
4.57 -1
4.58 -1
4.59 -1
4.6 -1
4.61 -1
4.62 -1
4.63 -1
4.64 -1
4.65 -1
4.66 -1
4.67 -1
4.68 -1
4.69 -1
4.7 -1
4.71 -1
4.72 -1
4.73 -1
4.74 -1
4.75 -1
4.76 -1
4.77 -1
4.78 -1
4.79 -1
4.8 -1
4.81 -1
4.82 -1
4.83 -1
4.84 -1
4.85 -1
4.86 -1
4.87 -1
4.88 -1
4.89 -1
4.9 -1
4.91 -1
4.92 -1
4.93 -1
4.94 -1
4.95 -1
4.96 -1
4.97 -1
4.98 -1
4.99 -1
5 -1
5 -1


==> figures/data/O1/cavity/run_0016/data.txt <==
freq gamma theta
0.01 0.961031 0.0200187
0.02 0.924697 0.0401818
0.03 0.890511 0.0606361
0.04 0.858072 0.0815324
0.05 0.827056 0.103029
0.06 0.797191 0.125292
0.07 0.768252 0.148501
0.08 0.740051 0.172851
0.09 0.712429 0.198557
0.10 0.685255 0.225859
0.11 0.658415 0.255027
0.12 0.631816 0.286369
0.13 0.605379 0.320241
0.14 0.579038 0.357059
0.15 0.55274 0.397312
0.16 0.526439 0.441586
0.17 0.5001 0.490584
0.18 0.473695 0.545171
0.19 0.447202 0.606413
0.20 0.420605 0.67565
0.21 0.393894 0.75459
0.22 0.367062 0.845449
0.23 0.340108 0.951151
0.24 0.313033 1.07565
0.25 0.285841 1.22442
0.26 0.258539 1.40527
0.27 0.231135 1.62974
0.28 0.203642 1.91565
0.29 0.17607 2.29203
0.30 0.148435 2.80958
0.31 0.12075 3.56555
0.32 0.0930323 4.77315
0.33 0.0652972 7.00764
0.34 0.0375616 12.542
0.35 0.00978356 49.2359
0.36 0.017215 27.9154
0.37 0.0416065 11.2484
0.38 0.063542 7.18703
0.39 0.0833579 5.35528
0.40 0.101332 4.31304
0.41 0.117697 3.64069
0.42 0.132645 3.17122
0.43 0.146343 2.82502
0.44 0.15893 2.55929
0.45 0.170525 2.34901
0.46 0.1714 2.33221
0.47 0.154081 2.64803
0.48 0.136753 3.04405
0.49 0.119419 3.55513
0.50 0.102085 4.23979
0.51 0.0847545 5.20424
0.52 0.0674315 6.66362
0.53 0.0501208 9.12963
0.54 0.0328267 14.1903
0.55 0.0153161 30.4777
0.56 0.00106456 284.723
0.57 0.0180218 25.9337
0.58 0.0335723 13.814
0.59 0.0479238 9.51852
0.60 0.0613434 7.31983
0.61 0.0739132 5.9841
0.62 0.0857063 5.0868
0.63 0.0967873 4.44263
0.64 0.090703 4.76929
0.65 0.0771397 5.68998
0.66 0.0635894 7.00193
0.67 0.0500543 9.02147
0.68 0.0365367 12.5317
0.69 0.022955 20.1467
0.70 0.00899247 49.1924
0.71 0.00306164 122.596
0.72 0.0163776 27.8943
0.73 0.0288397 15.929
0.74 0.0403193 11.2396
0.75 0.0485782 9.23389
0.76 0.0364741 12.4159
0.77 0.0241044 18.6922
0.78 0.0116915 36.8446
0.79 -0.000749245 690.721
0.80 0.00996059 42.3669
0.81 0.0214621 20.8189
0.82 0.0323677 13.9156
0.83 0.0425734 10.5143
0.84 0.0521059 8.48961
0.85 0.053418 8.25927
0.86 0.0429832 10.3738
0.87 0.0324663 13.836
0.88 0.0216279 20.536
0.89 0.0107666 39.0018
0.90 -0.000101904 323.141
0.91 0.0075264 52.7555
0.92 0.0176964 24.6765
0.93 0.0274107 16.2269
0.94 0.0366014 12.1546
0.95 0.0450996 9.7581
0.96 0.0532388 8.1796
0.97 0.0545253 7.96478
0.98 0.045219 9.63007
0.99 0.0358469 12.1123
1.00 0.0264511 16.2077
1.01 0.0170361 24.2447
1.02 0.00760681 47.1892
1.03 -0.00183259 656.036
1.04 0.00593217 56.2918
1.05 0.0076794 49.1097
1.06 -0.00148881 795.26
1.07 0.00625434 57.1733
1.08 0.0148706 27.8625
1.09 0.0216142 19.3849
1.10 0.0129572 30.4042
1.11 0.00429461 68.8293
1.12 -0.000992246 285.244
1.13 0.00739918 47.1235
1.14 0.0154766 25.8907
1.15 0.0232539 17.9462
1.16 0.0307431 13.7889
1.17 0.0379536 11.232
1.18 0.0449269 9.50067
1.19 0.0430323 9.8848
1.20 0.0354834 11.9599
1.21 0.027789 15.0724
1.22 0.020089 20.2595
1.23 0.0123889 30.6313
1.24 0.00469225 61.7243
1.25 -0.0029988 54948.1
1.26 0.00448493 62.8622
1.27 -0.0004045 132.516
1.28 -0.000124634 122.073
1.29 0.00709645 42.2198
1.30 0.0140738 25.6806
1.31 0.0208174 18.5325
1.32 0.014587 24.9867
1.33 0.00749542 40.6072
1.34 0.000403659 105.711
1.35 -0.0014943 182.401
1.36 0.00534657 49.4937
1.37 0.0119683 28.8093
1.38 0.0182167 20.5926
1.39 0.0125878 28.5588
1.40 0.00585338 48.9724
1.41 -0.000872626 165.834
1.42 8.41814e-05 122.595
1.43 0.00651997 45.1562
1.44 0.00723232 40.3465
1.45 0.000730958 92.9442
1.46 -0.00288141 325.177
1.47 0.00341101 59.804
1.48 0.00951712 33.1319
1.49 0.0133178 24.1176
1.50 0.00711991 35.9843
1.51 0.000922829 69.9487
1.52 -0.00527258 1020.89
1.53 -0.000121887 82.2162
1.54 0.00576535 39.7858
1.55 0.0114812 26.3588
1.56 0.0067765 36.6121
1.57 0.000844016 69.7677
1.58 -0.0050853 659.178
1.59 -0.000687552 89.7824
1.60 -0.00437273 971.613
1.61 0.000380432 87.2039
1.62 0.0059305 42.0003
1.63 0.011331 27.7784
1.64 0.0146245 21.9656
1.65 0.00906727 30.2501
1.66 0.00351431 48.2182
1.67 -0.00203355 116.722
1.68 -0.00440039 289.043
1.69 0.000956566 65.1707
1.70 0.00617056 36.9157
1.71 0.0112463 25.8431
1.72 0.0154685 19.934
1.73 0.0119922 22.7065
1.74 0.00676967 31.04
1.75 0.0015531 48.7198
1.76 -0.00364258 111.588
1.77 -0.00667431 413.533
1.78 -0.00161905 72.8313
1.79 0.000163218 69.1736
1.80 -0.00493648 313.661
1.81 -0.00283548 125.697
1.82 -0.00774707 6483.78
1.83 -0.00297736 92.1449
1.84 0.00180689 45.9997
1.85 0.00647007 30.7617
1.86 0.0110159 23.1696
1.87 0.00832615 27.2389
1.88 0.00353692 38.7633
1.89 -0.00124657 66.6756
1.90 -0.00602385 231.926
1.91 -0.00519568 159.675
1.92 -0.000622895 59.7839
1.93 0.00337516 42.2394
1.94 -0.00126554 75.9881
1.95 -0.00590263 363.255
1.96 -0.00383367 132.485
1.97 0.000574848 56.3563
1.98 0.0044993 35.9233
1.99 0.00139546 38.3059
2.00 -0.00306255 62.9596
2.01 -0.00745594 174.251
2.02 -0.00825013 236.798
2.03 -0.00396103 70.7094
2.04 -0.000703052 46.4434
2.05 -0.00504225 86.3348
2.06 -0.00937513 577.894
2.07 -0.00666767 124.582
2.08 -0.00254057 56.5288
2.09 0.00149039 36.683
2.10 0.000710151 48.4493
2.11 -0.00348524 91.1317
2.12 -0.00767036 715.735
2.13 -0.00768196 169.372
2.14 -0.00873587 280.928
2.15 -0.00858216 1414.42
2.16 -0.00522049 115.653
2.17 -0.0013356 55.8232
2.18 0.00246368 36.9064
2.19 0.0061795 27.6295
2.20 0.00370635 29.9712
2.21 -0.000223055 41.5467
2.22 -0.00414473 67.31
2.23 -0.00805839 174.63
2.24 -0.00912722 300.983
2.25 -0.00697063 81.3618
2.26 -0.0110905 265.188
2.27 -0.0105439 194.11
2.28 -0.00686373 71.4489
2.29 -0.00694653 74.9132
2.30 -0.0104629 222.469
2.31 -0.0110195 241.18
2.32 -0.00744063 77.643
2.33 -0.0039139 46.4322
2.34 -0.00416228 61.5605
2.35 -0.00781552 132.203
2.36 -0.0105869 959.246
2.37 -0.0120947 556.568
2.38 -0.010092 148.939
2.39 -0.00666014 65.9903
2.40 -0.00330176 42.5119
2.41 -1.51035e-05 31.4247
2.42 0.0016392 28.0188
2.43 -0.00182523 36.7537
2.44 -0.00528163 53.2053
2.45 -0.00872976 95.6883
2.46 -0.0121694 460.029
2.47 -0.00943491 235.016
2.48 -0.0096267 254.359
2.49 -0.00832496 118.69
2.50 -0.011694 3500.95
2.51 -0.0145737 401.117
2.52 -0.0133675 179.89
2.53 -0.0101883 73.8157
2.54 -0.0123211 123.544
2.55 -0.0155954 8935.36
2.56 -0.01253 128.072
2.57 -0.0120679 289.28
2.58 -0.0117367 226.39
2.59 -0.00867925 81.764
2.60 -0.0123337 119.435
2.61 -0.0155013 1761.37
2.62 -0.012909 139.32
2.63 -0.00992356 67.2759
2.64 -0.00740837 72.2974
2.65 -0.010507 163.411
2.66 -0.0123797 651.561
2.67 -0.00945545 109.508
2.68 -0.0119 99.4324
2.69 -0.0149307 404.689
2.70 -0.012731 282.184
2.71 -0.0126266 252.299
2.72 -0.00979296 87.599
2.73 -0.00733222 53.1546
2.74 -0.0122468 60.3956
2.75 -0.0151733 109.792
2.76 -0.0180912 583.889
2.77 -0.0166151 177.638
2.78 -0.0139691 86.3792
2.79 -0.0163552 235.234
2.80 -0.0177222 351.983
2.81 -0.0149962 99.3757
2.82 -0.0119924 153.509
2.83 -0.0142766 1437.8
2.84 -0.0149637 127.709
2.85 -0.0148331 1273.27
2.86 -0.0166157 164.812
2.87 -0.0140532 75.8785
2.88 -0.0115287 49.2727
2.89 -0.00974045 53.9486
2.90 -0.0124415 87.3203
2.91 -0.0151327 226.418
2.92 -0.0158848 388.995
2.93 -0.0183447 523.713
2.94 -0.0158211 113.273
2.95 -0.0133473 63.6943
2.96 -0.0109224 44.3947
2.97 -0.0112772 35.3416
2.98 -0.0137419 46.8148
2.99 -0.0160955 69.0969
3.00 -0.0180799 131.063
3.01 -0.0161876 1200.72
3.02 -0.0188579 776.163
3.03 -0.0173977 183.712
3.04 -0.0214977 512.783
3.05 -0.0170231 573.89
3.06 -0.0159377 202.938
3.07 -0.0136307 86.5486
3.08 -0.0189099 108.676
3.09 -0.0213507 389.151
3.10 -0.02088 248.784
3.11 -0.0185948 94.6398
3.12 -0.0165396 111.227
3.13 -0.0189301 409.809
3.14 -0.0184145 245.783
3.15 -0.0191787 111.002
3.16 -0.0215288 397.065
3.17 -0.0210845 254.391
3.18 -0.0175474 509.126
3.19 -0.0167533 224.943
3.20 -0.0182305 576.126
3.21 -0.0172939 215.754
3.22 -0.0151852 91.1914
3.23 -0.01783 72.7975
3.24 -0.0200785 135.414
3.25 -0.0223172 933.041
3.26 -0.020326 1593.07
3.27 -0.0241453 195.608
3.28 -0.0236045 152.983
3.29 -0.0257943 3327.75
3.30 -0.0239307 169.553
3.31 -0.0219011 82.9273
3.32 -0.0221827 91.6157
3.33 -0.0243232 211.113
3.34 -0.0255026 711.942
3.35 -0.0218622 276.101
3.36 -0.0223074 402.92
3.37 -0.0194044 318.406
3.38 -0.0174867 108.819
3.39 -0.0221008 138.139
3.40 -0.021168 838.695
3.41 -0.02469 228.931
3.42 -0.0227909 96.6679
3.43 -0.0209316 61.3941
3.44 -0.0180258 47.7845
3.45 -0.0187554 67.0113
3.46 -0.0207496 111.694
3.47 -0.0227332 331.389
3.48 -0.025425 372.341
3.49 -0.0253204 312.695
3.50 -0.0274467 141.06
3.51 -0.0293837 816.317
3.52 -0.0283512 217.116
3.53 -0.0236276 234.499
3.54 -0.0295908 1373.23
3.55 -0.0219858 340.773
3.56 -0.0220928 352.002
3.57 -0.0260912 144.186
3.58 -0.026301 847.669
3.59 -0.0286136 240.142
3.60 -0.0232081 225.112
3.61 -0.0242628 792.74
3.62 -0.0225984 144.225
3.63 -0.0275864 131.791
3.64 -0.0293849 520.64
3.65 -0.0288931 269.159
3.66 -0.027252 107.291
3.67 -0.0230363 74.3326
3.68 -0.024785 127.767
3.69 -0.0265342 448.257
3.70 -0.0262737 299.871
3.71 -0.025203 204.19
3.72 -0.0301915 100223
3.73 -0.0286131 180.953
3.74 -0.0237192 144.649
3.75 -0.0254106 712.192
3.76 -0.0334791 662.791
3.77 -0.0328121 252.805
3.78 -0.032705 239.765
3.79 -0.033606 784.968
3.80 -0.0299604 160.163
3.81 -0.030269 1220.85
3.82 -0.0278879 2170.78
3.83 -0.0338442 1547.35
3.84 -0.0323672 166.363
3.85 -0.0309208 88.123
3.86 -0.0301195 72.8886
3.87 -0.0316894 119.695
3.88 -0.0332491 331.431
3.89 -0.0265071 969.588
3.90 -0.0260567 233.441
3.91 -0.027135 1008.19
3.92 -0.0305783 626.593
3.93 -0.0292159 146.122
3.94 -0.0292729 117.268
3.95 -0.0281417 305.159
3.96 -0.033986 804.882
3.97 -0.0326456 155.264
3.98 -0.0313337 86.1128
3.99 -0.0348765 80.9832
4.00 -0.0363246 139.83
4.01 -0.0377625 504.876
4.02 -0.0375024 316.012
4.03 -0.0309387 369.353
4.04 -0.0379769 701.059
4.05 -0.0338139 317.546
4.06 -0.0303472 147.675
4.07 -0.028856 598.629
4.08 -0.0378731 477.119
4.09 -0.036844 139.102
4.10 -0.0298852 471.324
4.11 -0.0297689 342.365
4.12 -0.037243 212.119
4.13 -0.0384159 3225.69
4.14 -0.0345689 579.877
4.15 -0.0342562 305.751
4.16 -0.0319248 373.693
4.17 -0.0320972 434.79
4.18 -0.0309791 137.891
4.19 -0.03774 280.76
4.20 -0.0383348 723.704
4.21 -0.0372103 158.684
4.22 -0.0361116 89.2974
4.23 -0.0294972 119.987
4.24 -0.0307408 292.401
4.25 -0.0312857 679.718
4.26 -0.0319519 1097.35
4.27 -0.0423959 448.604
4.28 -0.0387675 1532.36
4.29 -0.0426468 803.875
4.30 -0.033115 332.594
4.31 -0.0334692 549.485
4.32 -0.0425254 536.417
4.33 -0.0423399 340.573
4.34 -0.0413221 129.625
4.35 -0.0380124 90.9695
4.36 -0.0378361 161.315
4.37 -0.038957 700.63
4.38 -0.0363867 2610.55
4.39 -0.0354398 195.335
4.40 -0.0345161 101.686
4.41 -0.0322735 115.833
4.42 -0.0333681 256.159
4.43 -0.0341126 1243.55
4.44 -0.04308 1461.05
4.45 -0.0346719 311.532
4.46 -0.0351221 681.69
4.47 -0.0388558 227.19
4.48 -0.0397872 3879.45
4.49 -0.038913 204.232
4.50 -0.0362353 160.104
4.51 -0.0372056 621.138
4.52 -0.0474655 875.116
4.53 -0.0468872 260.758
4.54 -0.047566 1308.94
4.55 -0.0467093 187.171
4.56 -0.0465258 170.55
4.57 -0.0474906 776.833
4.58 -0.0471624 305.918
4.59 -0.0398996 306.254
4.60 -0.0366038 855.708
4.61 -0.0434231 469.012
4.62 -0.0477854 3270.98
4.63 -0.0471111 237.919
4.64 -0.0421329 126.586
4.65 -0.0382663 295.149
4.66 -0.0387682 905.632
4.67 -0.0469766 194.289
4.68 -0.0478563 1490.59
4.69 -0.0473595 264.121
4.70 -0.0437168 341.3
4.71 -0.0440416 659.508
4.72 -0.0410981 418.088
4.73 -0.0412446 490.944
4.74 -0.0462791 155.226
4.75 -0.0478069 471.536
4.76 -0.0478485 438.615
4.77 -0.0526454 9577.56
4.78 -0.0392194 578.425
4.79 -0.0526885 105668
4.80 -0.0520222 228.818
4.81 -0.0406136 4289.62
4.82 -0.0448786 2065.24
4.83 -0.0522708 316.039
4.84 -0.0485105 37665.1
4.85 -0.0479127 232.819
4.86 -0.0425549 700.307
4.87 -0.0527101 1261.2
4.88 -0.0521119 196.572
4.89 -0.0515337 106.793
4.90 -0.0511216 89.797
4.91 -0.0518354 146.219
4.92 -0.0525381 390.734
4.93 -0.05273 587.161
4.94 -0.045722 1588.1
4.95 -0.0453872 276.603
4.96 -0.042087 2020.17
4.97 -0.0425911 1380.34
4.98 -0.0423158 285.822
4.99 -0.0527793 408.595
5.00 -0.052942 567.885


==> figures/data/O1/cavity/run_0016/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.961031 0.0200187 0.01 0.998401 0.000800641
0.02 0.924697 0.0401818 0.02 0.99362 0.00321027
0.03 0.890511 0.0606361 0.03 0.985703 0.00725222
0.04 0.858072 0.0815324 0.04 0.974724 0.012966
0.05 0.827056 0.103029 0.05 0.960784 0.0204082
0.06 0.797191 0.125292 0.06 0.944012 0.029654
0.07 0.768252 0.148501 0.07 0.924557 0.0407993
0.08 0.740051 0.172851 0.08 0.902588 0.0539629
0.09 0.712429 0.198557 0.09 0.878287 0.06929
0.10 0.685255 0.225859 0.10 0.851852 0.0869565
0.11 0.658415 0.255027 0.11 0.823487 0.107174
0.12 0.631816 0.286369 0.12 0.7934 0.130199
0.13 0.605379 0.320241 0.13 0.761804 0.156337
0.14 0.579038 0.357059 0.14 0.728907 0.185958
0.15 0.55274 0.397312 0.15 0.694915 0.219512
0.16 0.526439 0.441586 0.16 0.660027 0.257545
0.17 0.5001 0.490584 0.17 0.624431 0.300728
0.18 0.473695 0.545171 0.18 0.58831 0.349892
0.19 0.447202 0.606413 0.19 0.551831 0.406074
0.20 0.420605 0.67565 0.20 0.515152 0.470588
0.21 0.393894 0.75459 0.21 0.478415 0.545117
0.22 0.367062 0.845449 0.22 0.441753 0.631854
0.23 0.340108 0.951151 0.23 0.405284 0.733703
0.24 0.313033 1.07565 0.24 0.369113 0.854599
0.25 0.285841 1.22442 0.25 0.333333 1
0.26 0.258539 1.40527 0.26 0.298027 1.1777
0.27 0.231135 1.62974 0.27 0.263264 1.39923
0.28 0.203642 1.91565 0.28 0.229105 1.6824
0.29 0.17607 2.29203 0.29 0.1956 2.05623
0.30 0.148435 2.80958 0.30 0.162791 2.57143
0.31 0.12075 3.56555 0.31 0.13071 3.32526
0.32 0.0930323 4.77315 0.32 0.0993843 4.53097
0.33 0.0652972 7.00764 0.33 0.0688328 6.76398
0.34 0.0375616 12.542 0.34 0.039069 12.2979
0.35 0.00978356 49.2359 0.35 0.010101 49
0.36 0.017215 27.9154 0.36 0.0180676 28.1739
0.37 0.0416065 11.2484 0.37 0.0454372 11.5042
0.38 0.063542 7.18703 0.38 0.0720119 7.4433
0.39 0.0833579 5.35528 0.39 0.0977986 5.61255
0.40 0.101332 4.31304 0.40 0.122807 4.57143
0.41 0.117697 3.64069 0.41 0.147049 3.90023
0.42 0.132645 3.17122 0.42 0.170537 3.43191
0.43 0.146343 2.82502 0.43 0.193288 3.08681
0.44 0.15893 2.55929 0.44 0.215317 2.82216
0.45 0.170525 2.34901 0.45 0.213592 2.6129
0.46 0.1714 2.33221 0.46 0.192521 2.44342
0.47 0.154081 2.64803 0.47 0.171729 2.41157
0.48 0.136753 3.04405 0.48 0.151225 2.80633
0.49 0.119419 3.55513 0.49 0.131017 3.3163
0.50 0.102085 4.23979 0.50 0.111111 4
0.51 0.0847545 5.20424 0.51 0.0915124 4.96374
0.52 0.0674315 6.66362 0.52 0.0722251 6.4228
0.53 0.0501208 9.12963 0.53 0.0532524 8.88924
0.54 0.0328267 14.1903 0.54 0.0345969 13.9522
0.55 0.0153161 30.4777 0.55 0.0162602 30.25
0.56 0.00106456 284.723 0.56 0.00175691 285.091
0.57 0.0180218 25.9337 0.57 0.019454 26.2016
0.58 0.0335723 13.814 0.58 0.0368316 14.0753
0.59 0.0479238 9.51852 0.59 0.0538904 9.77809
0.60 0.0613434 7.31983 0.60 0.070632 7.57895
0.61 0.0739132 5.9841 0.61 0.0870581 6.24329
0.62 0.0857063 5.0868 0.62 0.103171 5.34631
0.63 0.0967873 4.44263 0.63 0.114951 4.70261
0.64 0.090703 4.76929 0.64 0.0993843 4.53097
0.65 0.0771397 5.68998 0.65 0.0840108 5.45161
0.66 0.0635894 7.00193 0.66 0.0688328 6.76398
0.67 0.0500543 9.02147 0.67 0.0538518 8.78474
0.68 0.0365367 12.5317 0.68 0.039069 12.2979
0.69 0.022955 20.1467 0.69 0.0244852 19.9205
0.70 0.00899247 49.1924 0.70 0.010101 49
0.71 0.00306164 122.596 0.71 0.00408326 122.951
0.72 0.0163776 27.8943 0.72 0.0180676 28.1739
0.73 0.0288397 15.929 0.73 0.0318521 16.1976
0.74 0.0403193 11.2396 0.74 0.0454372 11.5042
0.75 0.0485782 9.23389 0.75 0.0526316 9
0.76 0.0364741 12.4159 0.76 0.0394146 12.1857
0.77 0.0241044 18.6922 0.77 0.0263568 18.4704
0.78 0.0116915 36.8446 0.78 0.0134587 36.6506
0.79 -0.000749245 690.721 0.79 0.000720519 693.444
0.80 0.00996059 42.3669 0.80 0.0118577 42.6667
0.81 0.0214621 20.8189 0.81 0.024276 21.0965
0.82 0.0323677 13.9156 0.82 0.0365346 14.1857
0.83 0.0425734 10.5143 0.83 0.0486338 10.7809
0.84 0.0521059 8.48961 0.84 0.0605742 8.75434
0.85 0.053418 8.25927 0.85 0.0586319 8.02778
0.86 0.0429832 10.3738 0.86 0.0469686 10.1454
0.87 0.0324663 13.836 0.87 0.0354276 13.6133
0.88 0.0216279 20.536 0.88 0.0240091 20.3255
0.89 0.0107666 39.0018 0.89 0.0127134 38.8284
0.90 -0.000101904 323.141 0.90 0.00154083 324
0.91 0.0075264 52.7555 0.91 0.00950872 53.0833
0.92 0.0176964 24.6765 0.92 0.0204352 24.9676
0.93 0.0274107 16.2269 0.93 0.0312388 16.5057
0.94 0.0366014 12.1546 0.94 0.0419197 12.4276
0.95 0.0450996 9.7581 0.95 0.0524781 10.0278
0.96 0.0532388 8.1796 0.96 0.0629145 8.4473
0.97 0.0545253 7.96478 0.97 0.0606968 7.73766
0.98 0.045219 9.63007 0.98 0.0504721 9.40646
0.99 0.0358469 12.1123 0.99 0.0403407 11.8944
1.00 0.0264511 16.2077 1.00 0.030303 16
1.01 0.0170361 24.2447 1.01 0.0203592 24.059
1.02 0.00760681 47.1892 1.02 0.0105093 47.0769
1.03 -0.00183259 656.036 1.03 0.000753509 663.062
1.04 0.00593217 56.2918 1.04 0.00890817 56.6283
1.05 0.0076794 49.1097 1.05 0.010101 49
1.06 -0.00148881 795.26 1.06 0.00062261 802.571
1.07 0.00625434 57.1733 1.07 0.00876691 57.5327
1.08 0.0148706 27.8625 1.08 0.0180676 28.1739
1.09 0.0216142 19.3849 1.09 0.0253886 19.1939
1.10 0.0129572 30.4042 1.10 0.0162602 30.25
1.11 0.00429461 68.8293 1.11 0.00721164 68.8324
1.12 -0.000992246 285.244 1.12 0.00175691 285.091
1.13 0.00739918 47.1235 1.13 0.0106455 47.4684
1.14 0.0154766 25.8907 1.14 0.019454 26.2016
1.15 0.0232539 17.9462 1.15 0.0281827 18.2414
1.16 0.0307431 13.7889 1.16 0.0368316 14.0753
1.17 0.0379536 11.232 1.17 0.0454007 11.513
1.18 0.0449269 9.50067 1.18 0.0538904 9.77809
1.19 0.0430323 9.8848 1.19 0.0491506 9.67281
1.20 0.0354834 11.9599 1.20 0.0407993 11.7551
1.21 0.027789 15.0724 1.21 0.0325117 14.8791
1.22 0.020089 20.2595 1.22 0.0242879 20.0864
1.23 0.0123889 30.6313 1.23 0.016128 30.502
1.24 0.00469225 61.7243 1.24 0.008032 61.751
1.25 -0.0029988 54948.1 1.25 0 inf
1.26 0.00448493 62.8622 1.26 0.007968 63.251
1.27 -0.0004045 132.516 1.27 0.00373699 133.298
1.28 -0.000124634 122.073 1.28 0.00410615 122.269
1.29 0.00709645 42.2198 1.29 0.0118878 42.5601
1.30 0.0140738 25.6806 1.30 0.0196078 26
1.31 0.0208174 18.5325 1.31 0.0272665 18.8375
1.32 0.014587 24.9867 1.32 0.0197193 24.8559
1.33 0.00749542 40.6072 1.33 0.012174 40.5711
1.34 0.000403659 105.711 1.34 0.00468391 106.249
1.35 -0.0014943 182.401 1.35 0.00275103 182.25
1.36 0.00534657 49.4937 1.36 0.0101308 49.8544
1.37 0.0119683 28.8093 1.37 0.0174554 29.1444
1.38 0.0182167 20.5926 1.38 0.0244852 20.7225
1.39 0.0125878 28.5588 1.39 0.0172681 28.4551
1.40 0.00585338 48.9724 1.40 0.010101 49
1.41 -0.000872626 165.834 1.41 0.00298388 167.067
1.42 8.41814e-05 122.595 1.42 0.00408326 122.951
1.43 0.00651997 45.1562 1.43 0.0111004 45.5434
1.44 0.00723232 40.3465 1.44 0.0122422 40.3424
1.45 0.000730958 92.9442 1.45 0.00532229 93.4444
1.46 -0.00288141 325.177 1.46 0.00155053 322.97
1.47 0.00341101 59.804 1.47 0.0083763 60.1922
1.48 0.00951712 33.1319 1.48 0.015155 33.4924
1.49 0.0133178 24.1176 1.49 0.0203857 24.0271
1.50 0.00711991 35.9843 1.50 0.0136986 36
1.51 0.000922829 69.9487 1.51 0.00705483 70.3735
1.52 -0.00527258 1020.89 1.52 0.00045426 1100.19
1.53 -0.000121887 82.2162 1.53 0.00610306 82.4261
1.54 0.00576535 39.7858 1.54 0.0126172 40.1286
1.55 0.0114812 26.3588 1.55 0.019088 26.6944
1.56 0.0067765 36.6121 1.56 0.0134587 36.6506
1.57 0.000844016 69.7677 1.57 0.00706963 70.2251
1.58 -0.0050853 659.178 1.58 0.000720519 693.444
1.59 -0.000687552 89.7824 1.59 0.00558859 89.968
1.60 -0.00437273 971.613 1.60 0.000488043 1024
1.61 0.000380432 87.2039 1.61 0.00574244 87.5709
1.62 0.0059305 42.0003 1.62 0.0119339 42.3974
1.63 0.011331 27.7784 1.63 0.0180864 28.1451
1.64 0.0146245 21.9656 1.64 0.0223369 21.8845
1.65 0.00906727 30.2501 1.65 0.0162602 30.25
1.66 0.00351431 48.2182 1.66 0.0102189 48.4288
1.67 -0.00203355 116.722 1.67 0.00421323 118.174
1.68 -0.00440039 289.043 1.68 0.00175691 285.091
1.69 0.000956566 65.1707 1.69 0.00769149 65.5069
1.70 0.00617056 36.9157 1.70 0.0135905 37.2903
1.71 0.0112463 25.8431 1.71 0.019454 26.2016
1.72 0.0154685 19.934 1.72 0.025282 20.2769
1.73 0.0119922 22.7065 1.73 0.0215924 22.6563
1.74 0.00676967 31.04 1.74 0.0158307 31.0842
1.75 0.0015531 48.7198 1.75 0.010101 49
1.76 -0.00364258 111.588 1.76 0.0044033 113.051
1.77 -0.00667431 413.533 1.77 0.0012624 396.57
1.78 -0.00161905 72.8313 1.78 0.00689611 73.0046
1.79 0.000163218 69.1736 1.79 0.00711176 69.8061
1.80 -0.00493648 313.661 1.80 0.00154083 324
1.81 -0.00283548 125.697 1.81 0.00399933 125.521
1.82 -0.00774707 6483.78 1.82 1.50946e-05 33124
1.83 -0.00297736 92.1449 1.83 0.00546432 92.0027
1.84 0.00180689 45.9997 1.84 0.0109135 46.3146
1.85 0.00647007 30.7617 1.85 0.0163326 31.1136
1.86 0.0110159 23.1696 1.86 0.0217215 23.5187
1.87 0.00832615 27.2389 1.87 0.0179868 27.2982
1.88 0.00353692 38.7633 1.88 0.0126547 39.011
1.89 -0.00124657 66.6756 1.89 0.00735018 67.5255
1.90 -0.00602385 231.926 1.90 0.00207326 240.667
1.91 -0.00519568 159.675 1.91 0.00317609 157.926
1.92 -0.000622895 59.7839 1.92 0.00839784 60.0391
1.93 0.00337516 42.2394 1.93 0.011622 42.5217
1.94 -0.00126554 75.9881 1.94 0.00645451 76.9652
1.95 -0.00590263 363.255 1.95 0.0013132 380.25
1.96 -0.00383367 132.485 1.96 0.00380188 132.014
1.97 0.000574848 56.3563 1.97 0.00889074 56.7383
1.98 0.0044993 35.9233 1.98 0.0139534 36.3336
1.99 0.00139546 38.3059 1.99 0.0127639 38.6729
2.00 -0.00306255 62.9596 2.00 0.00775194 64
2.01 -0.00745594 174.251 2.01 0.00276454 180.362
2.02 -0.00825013 236.798 2.02 0.00219823 227.955
2.03 -0.00396103 70.7094 2.03 0.0071364 70.5634
2.04 -0.000703052 46.4434 2.04 0.0105093 47.0769
2.05 -0.00504225 86.3348 2.05 0.00561964 88.4737
2.06 -0.00937513 577.894 2.06 0.000753509 663.062
2.07 -0.00666767 124.582 2.07 0.00408909 122.777
2.08 -0.00254057 56.5288 2.08 0.00890817 56.6283
2.09 0.00149039 36.683 2.09 0.0137037 36.9865
2.10 0.000710151 48.4493 2.10 0.010101 49
2.11 -0.00348524 91.1317 2.11 0.0053507 92.9457
2.12 -0.00767036 715.735 2.12 0.00062261 802.571
2.13 -0.00768196 169.372 2.13 0.00281337 177.223
2.14 -0.00873587 280.928 2.14 0.00187047 267.813
2.15 -0.00858216 1414.42 2.15 0.000270343 1849
2.16 -0.00522049 115.653 2.16 0.00437001 114.916
2.17 -0.0013356 55.8232 2.17 0.00898874 56.1251
2.18 0.00246368 36.9064 2.18 0.0135859 37.303
2.19 0.0061795 27.6295 2.19 0.0181614 28.031
2.20 0.00370635 29.9712 2.20 0.0162602 30.25
2.21 -0.000223055 41.5467 2.21 0.0117259 42.1406
2.22 -0.00414473 67.31 2.22 0.00721164 68.8324
2.23 -0.00805839 174.63 2.23 0.00271736 183.502
2.24 -0.00912722 300.983 2.24 0.00175691 285.091
2.25 -0.00697063 81.3618 2.25 0.00613497 81
2.26 -0.0110905 265.188 2.26 0.00170045 293.54
2.27 -0.0105439 194.11 2.27 0.00271456 184.692
2.28 -0.00686373 71.4489 2.28 0.00711006 70.8229
2.29 -0.00694653 74.9132 2.29 0.00647936 76.6681
2.30 -0.0104629 222.469 2.30 0.00212214 235.111
2.31 -0.0110195 241.18 2.31 0.00221625 226.106
2.32 -0.00744063 77.643 2.32 0.00653583 77.0014
2.33 -0.0039139 46.4322 2.33 0.0108366 46.64
2.34 -0.00416228 61.5605 2.34 0.00787273 63.0104
2.35 -0.00781552 132.203 2.35 0.00360848 138.062
2.36 -0.0105869 959.246 2.36 0.000637795 784.451
2.37 -0.0120947 556.568 2.37 0.000720519 693.444
2.38 -0.010092 148.939 2.38 0.00349 143.766
2.39 -0.00666014 65.9903 2.39 0.00768274 65.5809
2.40 -0.00330176 42.5119 2.40 0.0118577 42.6667
2.41 -1.51035e-05 31.4247 2.41 0.0160149 31.7209
2.42 0.0016392 28.0188 2.42 0.0172919 28.4153
2.43 -0.00182523 36.7537 2.43 0.0131691 37.4676
2.44 -0.00528163 53.2053 2.44 0.00906284 54.6703
2.45 -0.00872976 95.6883 2.45 0.00497306 100.042
2.46 -0.0121694 460.029 2.46 0.000899778 555.193
2.47 -0.00943491 235.016 2.47 0.00197123 253.149
2.48 -0.0096267 254.359 2.48 0.00206918 242.142
2.49 -0.00832496 118.69 2.49 0.004008 124.251
2.50 -0.011694 3500.95 2.50 0 inf
2.51 -0.0145737 401.117 2.51 0.000983144 508.073
2.52 -0.0133675 179.89 2.52 0.002993 167.557
2.53 -0.0101883 73.8157 2.53 0.00695329 72.4084
2.54 -0.0123211 123.544 2.54 0.00373699 133.298
2.55 -0.0155954 8935.36 2.55 0.000192271 2601
2.56 -0.01253 128.072 2.56 0.00410615 122.269
2.57 -0.0120679 289.28 2.57 0.00151929 328.602
2.58 -0.0117367 226.39 2.58 0.00236421 211.987
2.59 -0.00867925 81.764 2.59 0.00623261 80.7232
2.60 -0.0123337 119.435 2.60 0.00386812 128.762
2.61 -0.0155013 1761.37 2.61 2.93587e-05 17030.3
2.62 -0.012909 139.32 2.62 0.00379472 132.262
2.63 -0.00992356 67.2759 2.63 0.00760412 66.2538
2.64 -0.00740837 72.2974 2.64 0.00662053 75.0226
2.65 -0.010507 163.411 2.65 0.0028399 175.562
2.66 -0.0123797 651.561 2.66 0.000926574 540.122
2.67 -0.00945545 109.508 2.67 0.00467889 107.363
2.68 -0.0119 99.4324 2.68 0.00468391 106.249
2.69 -0.0149307 404.689 2.69 0.000959541 520.583
2.70 -0.012731 282.184 2.70 0.00154083 324
2.71 -0.0126266 252.299 2.71 0.00215603 232.408
2.72 -0.00979296 87.599 2.72 0.00583921 86.1281
2.73 -0.00733222 53.1546 2.73 0.00950872 53.0833
2.74 -0.0122468 60.3956 2.74 0.00775809 63.9489
2.75 -0.0151733 109.792 2.75 0.00411523 121
2.76 -0.0180912 583.889 2.76 0.000485481 1029.41
2.77 -0.0166151 177.638 2.77 0.00313115 160.186
2.78 -0.0139691 86.3792 2.78 0.00541153 91.8954
2.79 -0.0163552 235.234 2.79 0.00182091 274.088
2.80 -0.0177222 351.983 2.80 0.00175691 285.091
2.81 -0.0149962 99.3757 2.81 0.00532193 94.451
2.82 -0.0119924 153.509 2.82 0.00298388 167.067
2.83 -0.0142766 1437.8 2.83 0.000555941 899.876
2.84 -0.0149637 127.709 2.84 0.0036688 135.785
2.85 -0.0148331 1273.27 2.85 0.00015387 3249
2.86 -0.0166157 164.812 2.86 0.00334875 149.81
2.87 -0.0140532 75.8785 2.87 0.00683906 73.6095
2.88 -0.0115287 49.2727 2.88 0.0103171 48.9634
2.89 -0.00974045 53.9486 2.89 0.00877635 56.4713
2.90 -0.0124415 87.3203 2.90 0.00532229 93.4444
2.91 -0.0151327 226.418 2.91 0.00188 265.458
2.92 -0.0158848 388.995 2.92 0.00155053 322.97
2.93 -0.0183447 523.713 2.93 0.00130632 383.254
2.94 -0.0158211 113.273 2.94 0.00471344 106.58
2.95 -0.0133473 63.6943 2.95 0.00810889 62.1607
2.96 -0.0109224 44.3947 2.96 0.0114927 44.006
2.97 -0.0112772 35.3416 2.97 0.0135097 36.5103
2.98 -0.0137419 46.8148 2.98 0.0101489 48.7666
2.99 -0.0160955 69.0969 2.99 0.00679902 73.04
3.00 -0.0180799 131.063 3.00 0.00346021 144
3.01 -0.0161876 1200.72 3.01 0.000132431 3775.04
3.02 -0.0188579 776.163 3.02 0.000252118 1982.7
3.03 -0.0173977 183.712 3.03 0.00305366 164.238
3.04 -0.0214977 512.783 3.04 0.00045426 1100.19
3.05 -0.0170231 573.89 3.05 0.000537201 930.25
3.06 -0.0159377 202.938 3.06 0.00273612 183.241
3.07 -0.0136307 86.5486 3.07 0.0059987 83.8514
3.08 -0.0189099 108.676 3.08 0.00399498 124.657
3.09 -0.0213507 389.151 3.09 0.000753509 663.063
3.10 -0.02088 248.784 3.10 0.00247751 202.316
3.11 -0.0185948 94.6398 3.11 0.00569806 88.2491
3.12 -0.0165396 111.227 3.12 0.00399552 124.64
3.13 -0.0189301 409.809 3.13 0.000795537 628.006
3.14 -0.0184145 245.783 3.14 0.00239425 209.333
3.15 -0.0191787 111.002 3.15 0.00389007 128.032
3.16 -0.0215288 397.065 3.16 0.000720519 693.444
3.17 -0.0210845 254.391 3.17 0.00243904 205.499
3.18 -0.0175474 509.126 3.18 0.00062261 802.571
3.19 -0.0167533 224.943 3.19 0.0025171 199.141
3.20 -0.0182305 576.126 3.20 0.000488043 1024
3.21 -0.0172939 215.754 3.21 0.00263208 190.464
3.22 -0.0151852 91.1914 3.22 0.00574244 87.5709
3.23 -0.01783 72.7975 3.23 0.00617278 80.5008
3.24 -0.0200785 135.414 3.24 0.00308166 161.75
3.25 -0.0223172 933.041 3.25 6.81591e-17 7.33578e+15
3.26 -0.020326 1593.07 3.26 0.000122338 4087.54
3.27 -0.0241453 195.608 3.27 0.00318512 157.48
3.28 -0.0236045 152.983 3.28 0.00250801 198.861
3.29 -0.0257943 3327.75 3.29 0.000536129 933.112
3.30 -0.0239307 169.553 3.30 0.00357102 140.516
3.31 -0.0219011 82.9273 3.31 0.00659666 76.296
3.32 -0.0221827 91.6157 3.32 0.0046326 107.431
3.33 -0.0243232 211.113 3.33 0.00162511 307.172
3.34 -0.0255026 711.942 3.34 0.00137339 364.562
3.35 -0.0218622 276.101 3.35 0.00122372 408.091
3.36 -0.0223074 402.92 3.36 0.00101318 492.996
3.37 -0.0194044 318.406 3.37 0.00195859 255.786
3.38 -0.0174867 108.819 3.38 0.00492152 102.095
3.39 -0.0221008 138.139 3.39 0.00305362 163.24
3.40 -0.021168 838.695 3.40 0.00010812 4624
3.41 -0.02469 228.931 3.41 0.00282873 177.258
3.42 -0.0227909 96.6679 3.42 0.00575694 87.3518
3.43 -0.0209316 61.3941 3.43 0.00867649 58.127
3.44 -0.0180258 47.7845 3.44 0.00957897 51.6977
3.45 -0.0187554 67.0113 3.45 0.0066764 74.3906
3.46 -0.0207496 111.694 3.46 0.00378213 131.701
3.47 -0.0227332 331.389 3.47 0.000896139 557.449
3.48 -0.025425 372.341 3.48 0.000602425 829.479
3.49 -0.0253204 312.695 3.49 0.00226701 221.054
3.50 -0.0274467 141.06 3.50 0.00254453 196
3.51 -0.0293837 816.317 3.51 0.000308534 1621.07
3.52 -0.0283512 217.116 3.52 0.00315348 159.055
3.53 -0.0236276 234.499 3.53 0.00156645 318.693
3.54 -0.0295908 1373.23 3.54 0.0012624 396.57
3.55 -0.0219858 340.773 3.55 0.000891884 560.111
3.56 -0.0220928 352.002 3.56 0.00192105 260.774
3.57 -0.0260912 144.186 3.57 0.00264503 188.534
3.58 -0.026301 847.669 3.58 0.000152172 3286.26
3.59 -0.0286136 240.142 3.59 0.00294157 170.478
3.60 -0.0232081 225.112 3.60 0.00154083 324
3.61 -0.0242628 792.74 3.61 0.00123309 405.984
3.62 -0.0225984 144.225 3.62 0.00399933 125.521
3.63 -0.0275864 131.791 3.63 0.00276612 180.259
3.64 -0.0293849 520.64 3.64 1.50946e-05 33124
3.65 -0.0288931 269.159 3.65 0.00272838 183.759
3.66 -0.027252 107.291 3.66 0.00546432 92.0027
3.67 -0.0230363 74.3326 3.67 0.00576144 86.2838
3.68 -0.024785 127.767 3.68 0.00304041 163.952
3.69 -0.0265342 448.257 3.69 0.000326712 1529.9
3.70 -0.0262737 299.871 3.70 0.00237964 210.615
3.71 -0.025203 204.19 3.71 0.00175511 284.382
3.72 -0.0301915 100223 3.72 0.000936678 534.301
3.73 -0.0286131 180.953 3.73 0.00362123 138.575
3.74 -0.0237192 144.649 3.74 0.00267022 186.75
3.75 -0.0254106 712.192 3.75 1.0239e-16 4.88329e+15
3.76 -0.0334791 662.791 3.76 0.000445819 1122.03
3.77 -0.0328121 252.805 3.77 0.00310185 161.694
3.78 -0.032705 239.765 3.78 0.000842631 592.88
3.79 -0.033606 784.968 3.79 0.00179938 278.374
3.80 -0.0299604 160.163 3.80 0.00207326 240.667
3.81 -0.030269 1220.85 3.81 0.000554864 901.621
3.82 -0.0278879 2170.78 3.82 0.00102556 488.04
3.83 -0.0338442 1547.35 3.83 0.00149861 334.144
3.84 -0.0323672 166.363 3.84 0.00410615 122.269
3.85 -0.0309208 88.123 3.85 0.00670685 75.0506
3.86 -0.0301195 72.8886 3.86 0.00543687 91.4647
3.87 -0.0316894 119.695 3.87 0.00284959 174.964
3.88 -0.0332491 331.431 3.88 0.000268952 1858.57
3.89 -0.0265071 969.588 3.89 0.000234656 2131.28
3.90 -0.0260567 233.441 3.90 0.0013132 380.25
3.91 -0.027135 1008.19 3.91 0.00079737 626.561
3.92 -0.0305783 626.593 3.92 0.00175691 285.091
3.93 -0.0292159 146.122 3.93 0.00430466 116.653
3.94 -0.0292729 117.268 3.94 0.00325536 153.093
3.95 -0.0281417 305.159 3.95 0.000720519 693.444
3.96 -0.033986 804.882 3.96 0.00180793 277.06
3.97 -0.0326456 155.264 3.97 0.00432997 115.974
3.98 -0.0313337 86.1128 3.98 0.00684561 73.5395
3.99 -0.0348765 80.9832 3.99 0.00445242 111.798
4.00 -0.0363246 139.83 4.00 0.00194932 256
4.01 -0.0377625 504.876 4.01 0.00054756 913.642
4.02 -0.0375024 316.012 4.02 0.00276454 180.362
4.03 -0.0309387 369.353 4.03 0.000280078 1784.71
4.04 -0.0379769 701.059 4.04 0.000278849 1793.58
4.05 -0.0338139 317.546 4.05 0.00275103 182.25
4.06 -0.0303472 147.675 4.06 0.00238757 208.918
4.07 -0.028856 598.629 4.07 7.24476e-05 6902.04
4.08 -0.0378731 477.119 4.08 0.00252643 198.408
4.09 -0.036844 139.102 4.09 0.00251635 198.2
4.10 -0.0298852 471.324 4.10 7.4355e-05 6724
4.11 -0.0297689 342.365 4.11 0.0023617 212.212
4.12 -0.037243 212.119 4.12 0.000753509 663.062
4.13 -0.0384159 3225.69 4.13 0.00167073 299.77
4.14 -0.0345689 579.877 4.14 0.000426096 1173.95
4.15 -0.0342562 305.751 4.15 0.00260605 191.361
4.16 -0.0319248 373.693 4.16 0.000199318 2508.06
4.17 -0.0320972 434.79 4.17 0.00220164 227.603
4.18 -0.0309791 137.891 4.18 0.00257172 193.922
4.19 -0.03774 280.76 4.19 0.00018224 2743.14
4.20 -0.0383348 723.704 4.20 0.00220155 227.613
4.21 -0.0372103 158.684 4.21 0.00457964 109.679
4.22 -0.0361116 89.2974 4.22 0.0053507 92.9457
4.23 -0.0294972 119.987 4.23 0.00298388 167.067
4.24 -0.0307408 292.401 4.24 0.00062261 802.571
4.25 -0.0312857 679.718 4.25 0 inf
4.26 -0.0319519 1097.35 4.26 0.00062306 802.991
4.27 -0.0423959 448.604 4.27 0.000468713 1066.25
4.28 -0.0387675 1532.36 4.28 0.000161066 3104.81
4.29 -0.0426468 803.875 4.29 0.00249478 200.918
4.30 -0.033115 332.594 4.30 0.000270343 1849
4.31 -0.0334692 549.485 4.31 0.00131448 379.879
4.32 -0.0425254 536.417 4.32 0.00100302 498.995
4.33 -0.0423399 340.573 4.33 0.00331515 151.323
4.34 -0.0413221 129.625 4.34 0.00562191 89.4378
4.35 -0.0380124 90.9695 4.35 0.00368567 135.161
4.36 -0.0378361 161.315 4.36 0.00138947 359.35
4.37 -0.038957 700.63 4.37 0.000735181 679.605
4.38 -0.0363867 2610.55 4.38 0.00155053 322.97
4.39 -0.0354398 195.335 4.39 0.00383102 131.014
4.40 -0.0345161 101.686 4.40 0.00520265 95.6049
4.41 -0.0322735 115.833 4.41 0.00293254 170.001
4.42 -0.0333681 256.159 4.42 0.000667538 748.521
4.43 -0.0341126 1243.55 4.43 2.54778e-06 196249
4.44 -0.04308 1461.05 4.44 0.00225224 222.501
4.45 -0.0346719 311.532 4.45 0.00025243 1980.25
4.46 -0.0351221 681.69 4.46 0.00199224 251.474
4.47 -0.0388558 227.19 4.47 0.000477728 1046.12
4.48 -0.0397872 3879.45 4.48 0.00175691 285.091
4.49 -0.038913 204.232 4.49 0.00376551 132.284
4.50 -0.0362353 160.104 4.50 0.00154083 324
4.51 -0.0372056 621.138 4.51 0.000678923 736.96
4.52 -0.0474655 875.116 4.52 0.00170045 293.54
4.53 -0.0468872 260.758 4.53 0.000509496 981.861
4.54 -0.047566 1308.94 4.54 0.00271456 184.692
4.55 -0.0467093 187.171 4.55 0.00264964 188.205
4.56 -0.0465258 170.55 4.56 0.00045426 1100.19
4.57 -0.0474906 776.833 4.57 0.00173632 288.465
4.58 -0.0471624 305.918 4.58 0.0020481 243.628
4.59 -0.0398996 306.254 4.59 0.00013292 3762.16
4.60 -0.0366038 855.708 4.60 0.000827717 604.571
4.61 -0.0434231 469.012 4.61 4.94093e-05 10120
4.62 -0.0477854 3270.98 4.62 0.00221625 226.106
4.63 -0.0471111 237.919 4.63 0.00436813 114.697
4.64 -0.0421329 126.586 4.64 0.00221066 225.677
4.65 -0.0382663 295.149 4.65 5.78068e-05 8649
4.66 -0.0387682 905.632 4.66 0.00209042 239.687
4.67 -0.0469766 194.289 4.67 8.25283e-05 6058.03
4.68 -0.0478563 1490.59 4.68 0.00205651 243.631
4.69 -0.0473595 264.121 4.69 0.00150708 331.267
4.70 -0.0437168 341.3 4.70 0.000622841 803.273
4.71 -0.0440416 659.508 4.71 0.0014831 336.633
4.72 -0.0410981 418.088 4.72 0.000637795 784.451
4.73 -0.0412446 490.944 4.73 0.00275419 182.041
4.74 -0.0462791 155.226 4.74 0.000720519 693.444
4.75 -0.0478069 471.536 4.75 0.00138313 361
4.76 -0.0478485 438.615 4.76 0.000719923 695.018
4.77 -0.0526454 9577.56 4.77 0.00130801 381.76
4.78 -0.0392194 578.425 4.78 0.000786231 636.446
4.79 -0.0526885 105668 4.79 0.00257354 193.785
4.80 -0.0520222 228.818 4.80 0.000488043 1024
4.81 -0.0406136 4289.62 4.81 0.000239942 2084.33
4.82 -0.0448786 2065.24 4.82 0.00172092 290.042
4.83 -0.0522708 316.039 4.83 0.000351619 1422.49
4.84 -0.0485105 37665.1 4.84 0.00241987 207.123
4.85 -0.0479127 232.819 4.85 0.000849527 588.062
4.86 -0.0425549 700.307 4.86 0.0012102 413.653
4.87 -0.0527101 1261.2 4.87 0.00326569 153.607
4.88 -0.0521119 196.572 4.88 0.00531694 94.5391
4.89 -0.0515337 106.793 4.89 0.00443199 112.316
4.90 -0.0511216 89.797 4.90 0.00238911 208.783
4.91 -0.0518354 146.219 4.91 0.000350382 1426.51
4.92 -0.0525381 390.734 4.92 0.000899778 555.193
4.93 -0.05273 587.161 4.93 0.000156323 3198.01
4.94 -0.045722 1588.1 4.94 0.00187002 267.877
4.95 -0.0453872 276.603 4.95 5.10178e-05 9801
4.96 -0.042087 2020.17 4.96 0.000475353 1051.35
4.97 -0.0425911 1380.34 4.97 0.00153875 325.44
4.98 -0.0423158 285.822 4.98 0.000243888 2049.62
4.99 -0.0527793 408.595 4.99 0.00176213 284.248
5.00 -0.052942 567.885 5.00 0 inf


==> figures/data/O1/cavity/run_0016/ratio.txt <==
freq ratio
0.01 0.96257
0.02 0.930634
0.03 0.903427
0.04 0.880323
0.05 0.860814
0.06 0.844471
0.07 0.830941
0.08 0.819921
0.09 0.811157
0.1 0.80443
0.11 0.799545
0.12 0.79634
0.13 0.794665
0.14 0.794392
0.15 0.795407
0.16 0.797602
0.17 0.800889
0.18 0.805179
0.19 0.810397
0.2 0.816468
0.21 0.823331
0.22 0.830921
0.23 0.839184
0.24 0.848068
0.25 0.857524
0.26 0.867502
0.27 0.877959
0.28 0.888859
0.29 0.900153
0.3 0.911813
0.31 0.923801
0.32 0.936086
0.33 0.948635
0.34 0.961417
0.35 0.968573
0.36 0.952811
0.37 0.915692
0.38 0.882382
0.39 0.852342
0.4 0.825132
0.41 0.800393
0.42 0.777808
0.43 0.757124
0.44 0.738121
0.45 0.798368
0.46 0.890292
0.47 0.897233
0.48 0.904302
0.49 0.911477
0.5 0.918766
0.51 0.926153
0.52 0.93363
0.53 0.941193
0.54 0.948834
0.55 0.941938
0.56 0.605927
0.57 0.92638
0.58 0.911508
0.59 0.889283
0.6 0.868493
0.61 0.84901
0.62 0.830721
0.63 0.841987
0.64 0.912649
0.65 0.918212
0.66 0.923824
0.67 0.929482
0.68 0.935184
0.69 0.937505
0.7 0.890255
0.71 0.749803
0.72 0.906462
0.73 0.905425
0.74 0.887363
0.75 0.922985
0.76 0.925396
0.77 0.914542
0.78 0.868695
0.79 -1
0.8 0.84001
0.81 0.884087
0.82 0.885946
0.83 0.875387
0.84 0.8602
0.85 0.911074
0.86 0.915148
0.87 0.916413
0.88 0.900821
0.89 0.84687
0.9 -0.0661358
0.91 0.791526
0.92 0.865976
0.93 0.877457
0.94 0.873131
0.95 0.859398
0.96 0.846209
0.97 0.898322
0.98 0.895921
0.99 0.888604
1 0.872887
1.01 0.836776
1.02 0.723817
1.03 -1
1.04 0.665925
1.05 0.760261
1.06 -1
1.07 0.713403
1.08 0.823053
1.09 0.851335
1.1 0.796866
1.11 0.595511
1.12 -0.564768
1.13 0.695052
1.14 0.795548
1.15 0.825113
1.16 0.834694
1.17 0.835969
1.18 0.833672
1.19 0.875519
1.2 0.869706
1.21 0.854738
1.22 0.82712
1.23 0.768161
1.24 0.584194
1.25 -1
1.26 0.562868
1.27 -0.108242
1.28 -0.030353
1.29 0.596952
1.3 0.717765
1.31 0.763479
1.32 0.739732
1.33 0.615691
1.34 0.0861799
1.35 -0.543178
1.36 0.527754
1.37 0.68565
1.38 0.743988
1.39 0.728963
1.4 0.579485
1.41 -0.292447
1.42 0.0206162
1.43 0.587364
1.44 0.59077
1.45 0.137339
1.46 -1
1.47 0.407222
1.48 0.627985
1.49 0.653291
1.5 0.519755
1.51 0.130808
1.52 -1
1.53 -0.0199715
1.54 0.456944
1.55 0.601488
1.56 0.503503
1.57 0.119386
1.58 -1
1.59 -0.123028
1.6 -1
1.61 0.0662492
1.62 0.496946
1.63 0.626493
1.64 0.654724
1.65 0.557636
1.66 0.343903
1.67 -0.482658
1.68 -1
1.69 0.124367
1.7 0.454035
1.71 0.578097
1.72 0.611838
1.73 0.55539
1.74 0.427629
1.75 0.153757
1.76 -0.827239
1.77 -1
1.78 -0.234777
1.79 0.0229504
1.8 -1
1.81 -0.708989
1.82 -1
1.83 -0.544873
1.84 0.165565
1.85 0.396145
1.86 0.507143
1.87 0.462903
1.88 0.279495
1.89 -0.169597
1.9 -1
1.91 -1
1.92 -0.0741732
1.93 0.290411
1.94 -0.196071
1.95 -1
1.96 -1
1.97 0.0646569
1.98 0.322452
1.99 0.109329
2 -0.395069
2.01 -1
2.02 -1
2.03 -0.555046
2.04 -0.0668981
2.05 -0.897255
2.06 -1
2.07 -1
2.08 -0.285196
2.09 0.108758
2.1 0.070305
2.11 -0.651362
2.12 -1
2.13 -1
2.14 -1
2.15 -1
2.16 -1
2.17 -0.148586
2.18 0.181341
2.19 0.340255
2.2 0.22794
2.21 -0.0190224
2.22 -0.574728
2.23 -1
2.24 -1
2.25 -1
2.26 -1
2.27 -1
2.28 -0.965355
2.29 -1
2.3 -1
2.31 -1
2.32 -1
2.33 -0.361174
2.34 -0.528696
2.35 -1
2.36 -1
2.37 -1
2.38 -1
2.39 -0.866896
2.4 -0.278449
2.41 -0.00094309
2.42 0.0947958
2.43 -0.138599
2.44 -0.582779
2.45 -1
2.46 -1
2.47 -1
2.48 -1
2.49 -1
2.5 -1
2.51 -1
2.52 -1
2.53 -1
2.54 -1
2.55 -1
2.56 -1
2.57 -1
2.58 -1
2.59 -1
2.6 -1
2.61 -1
2.62 -1
2.63 -1
2.64 -1
2.65 -1
2.66 -1
2.67 -1
2.68 -1
2.69 -1
2.7 -1
2.71 -1
2.72 -1
2.73 -0.771105
2.74 -1
2.75 -1
2.76 -1
2.77 -1
2.78 -1
2.79 -1
2.8 -1
2.81 -1
2.82 -1
2.83 -1
2.84 -1
2.85 -1
2.86 -1
2.87 -1
2.88 -1
2.89 -1
2.9 -1
2.91 -1
2.92 -1
2.93 -1
2.94 -1
2.95 -1
2.96 -0.950377
2.97 -0.834748
2.98 -1
2.99 -1
3 -1
3.01 -1
3.02 -1
3.03 -1
3.04 -1
3.05 -1
3.06 -1
3.07 -1
3.08 -1
3.09 -1
3.1 -1
3.11 -1
3.12 -1
3.13 -1
3.14 -1
3.15 -1
3.16 -1
3.17 -1
3.18 -1
3.19 -1
3.2 -1
3.21 -1
3.22 -1
3.23 -1
3.24 -1
3.25 -1
3.26 -1
3.27 -1
3.28 -1
3.29 -1
3.3 -1
3.31 -1
3.32 -1
3.33 -1
3.34 -1
3.35 -1
3.36 -1
3.37 -1
3.38 -1
3.39 -1
3.4 -1
3.41 -1
3.42 -1
3.43 -1
3.44 -1
3.45 -1
3.46 -1
3.47 -1
3.48 -1
3.49 -1
3.5 -1
3.51 -1
3.52 -1
3.53 -1
3.54 -1
3.55 -1
3.56 -1
3.57 -1
3.58 -1
3.59 -1
3.6 -1
3.61 -1
3.62 -1
3.63 -1
3.64 -1
3.65 -1
3.66 -1
3.67 -1
3.68 -1
3.69 -1
3.7 -1
3.71 -1
3.72 -1
3.73 -1
3.74 -1
3.75 -1
3.76 -1
3.77 -1
3.78 -1
3.79 -1
3.8 -1
3.81 -1
3.82 -1
3.83 -1
3.84 -1
3.85 -1
3.86 -1
3.87 -1
3.88 -1
3.89 -1
3.9 -1
3.91 -1
3.92 -1
3.93 -1
3.94 -1
3.95 -1
3.96 -1
3.97 -1
3.98 -1
3.99 -1
4 -1
4.01 -1
4.02 -1
4.03 -1
4.04 -1
4.05 -1
4.06 -1
4.07 -1
4.08 -1
4.09 -1
4.1 -1
4.11 -1
4.12 -1
4.13 -1
4.14 -1
4.15 -1
4.16 -1
4.17 -1
4.18 -1
4.19 -1
4.2 -1
4.21 -1
4.22 -1
4.23 -1
4.24 -1
4.25 -1
4.26 -1
4.27 -1
4.28 -1
4.29 -1
4.3 -1
4.31 -1
4.32 -1
4.33 -1
4.34 -1
4.35 -1
4.36 -1
4.37 -1
4.38 -1
4.39 -1
4.4 -1
4.41 -1
4.42 -1
4.43 -1
4.44 -1
4.45 -1
4.46 -1
4.47 -1
4.48 -1
4.49 -1
4.5 -1
4.51 -1
4.52 -1
4.53 -1
4.54 -1
4.55 -1
4.56 -1
4.57 -1
4.58 -1
4.59 -1
4.6 -1
4.61 -1
4.62 -1
4.63 -1
4.64 -1
4.65 -1
4.66 -1
4.67 -1
4.68 -1
4.69 -1
4.7 -1
4.71 -1
4.72 -1
4.73 -1
4.74 -1
4.75 -1
4.76 -1
4.77 -1
4.78 -1
4.79 -1
4.8 -1
4.81 -1
4.82 -1
4.83 -1
4.84 -1
4.85 -1
4.86 -1
4.87 -1
4.88 -1
4.89 -1
4.9 -1
4.91 -1
4.92 -1
4.93 -1
4.94 -1
4.95 -1
4.96 -1
4.97 -1
4.98 -1
4.99 -1
5 -1
5 -1


==> figures/data/O1/cavity/run_0032/data.txt <==
freq gamma theta
0.01 0.961264 0.0200227
0.02 0.925152 0.0401899
0.03 0.891175 0.0606482
0.04 0.858935 0.0815488
0.05 0.828106 0.103049
0.06 0.798418 0.125317
0.07 0.769646 0.14853
0.08 0.741601 0.172886
0.09 0.714125 0.198597
0.10 0.687085 0.225905
0.11 0.660368 0.255078
0.12 0.63388 0.286427
0.13 0.607542 0.320306
0.14 0.581288 0.357131
0.15 0.555062 0.397392
0.16 0.528819 0.441674
0.17 0.502525 0.490683
0.18 0.476148 0.54528
0.19 0.449668 0.606535
0.20 0.423069 0.675786
0.21 0.396338 0.754742
0.22 0.369469 0.845618
0.23 0.34246 0.951342
0.24 0.315312 1.07586
0.25 0.288027 1.22466
0.26 0.260612 1.40555
0.27 0.233076 1.63006
0.28 0.20543 1.91604
0.29 0.177685 2.29249
0.30 0.149855 2.81014
0.31 0.121954 3.56627
0.32 0.093997 4.77411
0.33 0.0660011 7.00905
0.34 0.0379821 12.5445
0.35 0.0099568 49.2461
0.36 0.0174225 27.9209
0.37 0.0421265 11.2507
0.38 0.0643646 7.18847
0.39 0.0844749 5.35636
0.40 0.102737 4.3139
0.41 0.119382 3.64142
0.42 0.134607 3.17186
0.43 0.148577 2.82558
0.44 0.161432 2.55981
0.45 0.173293 2.34948
0.46 0.174223 2.33338
0.47 0.156693 2.64936
0.48 0.139138 3.04558
0.49 0.121562 3.55693
0.50 0.103968 4.24193
0.51 0.0863608 5.20687
0.52 0.0687441 6.667
0.53 0.0511224 9.13429
0.54 0.0334998 14.1976
0.55 0.0158807 30.4938
0.56 0.00158011 284.798
0.57 0.0185991 25.9461
0.58 0.0343355 13.8208
0.59 0.0490405 9.52322
0.60 0.0628081 7.32346
0.61 0.0757213 5.98707
0.62 0.0878533 5.08933
0.63 0.0992695 4.44484
0.64 0.0930567 4.77315
0.65 0.0791869 5.6946
0.66 0.0653148 7.00764
0.67 0.0514425 9.02885
0.68 0.037572 12.542
0.69 0.0237056 20.1635
0.70 0.00978356 49.2359
0.71 0.00380882 122.67
0.72 0.0172201 27.9154
0.73 0.0297504 15.9414
0.74 0.0416192 11.2484
0.75 0.0501649 9.2435
0.76 0.0377914 12.4289
0.77 0.0254223 18.7124
0.78 0.0129344 36.887
0.79 0.00035167 693.334
0.80 0.0112175 42.4022
0.81 0.0228556 20.8381
0.82 0.0337873 13.9288
0.83 0.0442041 10.5244
0.84 0.0541397 8.49784
0.85 0.0555225 8.27038
0.86 0.0447074 10.3878
0.87 0.0338962 13.855
0.88 0.0230901 20.5649
0.89 0.0121583 39.0601
0.90 0.0011277 324.075
0.91 0.00890912 52.8107
0.92 0.0192666 24.7057
0.93 0.0289867 16.2468
0.94 0.0382992 12.1698
0.95 0.0472279 9.77036
0.96 0.0557947 8.18994
0.97 0.0571586 7.97916
0.98 0.0477411 9.64766
0.99 0.0383277 12.1348
1.00 0.0289191 16.2386
1.01 0.0193372 24.2934
1.02 0.00973077 47.2975
1.03 0.000103125 662.569
1.04 0.00806913 56.3483
1.05 0.00945376 49.2184
1.06 9.20604e-05 801.981
1.07 0.00805158 57.2494
1.08 0.0169048 27.9064
1.09 0.0241551 19.4289
1.10 0.0153161 30.4777
1.11 0.0064563 69.0314
1.12 0.00106456 284.723
1.13 0.00970094 47.1882
1.14 0.0180218 25.9337
1.15 0.0260312 17.9779
1.16 0.0335889 13.814
1.17 0.0408905 11.2528
1.18 0.0479479 9.51852
1.19 0.0461188 9.91126
1.20 0.0384189 11.9923
1.21 0.0307239 15.1141
1.22 0.0230109 20.3174
1.23 0.0150839 30.7242
1.24 0.00716647 61.9443
1.25 -0.000754889 874778
1.26 0.00702327 62.9524
1.27 0.0026869 133.395
1.28 0.00302541 121.942
1.29 0.0105204 42.2762
1.30 0.0177723 25.7277
1.31 0.0247873 18.5718
1.32 0.0182564 25.079
1.33 0.010931 40.7773
1.34 0.00359542 106.371
1.35 0.0016775 181.893
1.36 0.00881151 49.5609
1.37 0.015727 28.8671
1.38 0.0224379 20.4453
1.39 0.0159757 28.6718
1.40 0.00899247 49.1924
1.41 0.00200858 167.089
1.42 0.00306164 122.596
1.43 0.00981469 45.2479
1.44 0.0109178 40.5416
1.45 0.00415269 93.5669
1.46 0.000435814 322.598
1.47 0.00705043 59.882
1.48 0.0134797 33.2062
1.49 0.0184162 24.2433
1.50 0.0119535 36.1988
1.51 0.00548265 70.5148
1.52 -0.000995088 1094.05
1.53 0.00449646 82.1022
1.54 0.0107107 39.8351
1.55 0.0167549 26.4135
1.56 0.0116915 36.8446
1.57 0.00547385 70.3592
1.58 -0.000749245 690.721
1.59 0.00397616 89.632
1.60 -0.00074056 1019.72
1.61 0.00435945 87.2237
1.62 0.0102681 42.0942
1.63 0.0160281 27.8581
1.64 0.0201772 22.0975
1.65 0.0143313 30.4489
1.66 0.00848003 48.5942
1.67 0.00262496 118.182
1.68 0.000206507 284.782
1.69 0.00593174 65.1776
1.70 0.0115154 36.99
1.71 0.0169616 25.9144
1.72 0.0220649 19.997
1.73 0.0189559 22.8642
1.74 0.0134246 31.2762
1.75 0.00788782 49.1557
1.76 0.00234665 113.051
1.77 -0.000736004 396.426
1.78 0.00470092 72.6578
1.79 0.00533267 69.9084
1.80 -0.000101904 323.141
1.81 0.00226334 125.135
1.82 -0.00195803 26258.3
1.83 0.00330658 91.6557
1.84 0.00848523 45.999
1.85 0.0135444 30.8154
1.86 0.0184873 23.2304
1.87 0.0154011 27.4875
1.88 0.0102747 39.1717
1.89 0.00514521 67.6065
1.90 1.34417e-05 239.98
1.91 0.00105813 157.573
1.92 0.00604746 59.7017
1.93 0.00948366 42.6719
1.94 0.00448138 77.0188
1.95 -0.000519611 378.785
1.96 0.00186501 131.608
1.97 0.00671165 56.3934
1.98 0.0113224 36.0177
1.99 0.00979842 38.8238
2.00 0.0049683 64.0725
2.01 0.000136379 179.924
2.02 -0.000440003 227.69
2.03 0.00428332 70.2056
2.04 0.00760681 47.1892
2.05 0.00288818 88.4178
2.06 -0.00183259 656.036
2.07 0.00135944 122.447
2.08 0.00593217 56.2918
2.09 0.0104106 36.67
2.10 0.0076794 49.1097
2.11 0.00309439 92.895
2.12 -0.00148881 795.26
2.13 0.000131517 176.614
2.14 -0.000807427 267.885
2.15 -0.00198618 1810.6
2.16 0.00193258 114.516
2.17 0.00629855 55.7683
2.18 0.0105803 36.9745
2.19 0.0147804 27.7191
2.20 0.0129572 30.4042
2.21 0.00862632 42.251
2.22 0.00429461 68.8293
2.23 -3.7594e-05 182.78
2.24 -0.000992246 285.244
2.25 0.00270459 80.5693
2.26 -0.00158074 291.19
2.27 -0.000641553 184.651
2.28 0.00352447 70.4836
2.29 0.00300511 76.6188
2.30 -0.00118456 233.956
2.31 -0.00113377 225.957
2.32 0.00296452 76.6161
2.33 0.00698354 46.2878
2.34 0.00477764 63.0093
2.35 0.000683893 137.602
2.36 -0.00219729 791.635
2.37 -0.00256878 681.45
2.38 4.49748e-05 143.528
2.39 0.00399317 65.2258
2.40 0.00786969 42.3271
2.41 0.0116762 31.3966
2.42 0.013172 28.5532
2.43 0.00926536 37.5632
2.44 0.00535824 54.6752
2.45 0.00145086 99.744
2.46 -0.00245654 546.879
2.47 -0.000949001 251.532
2.48 -0.000890602 242.055
2.49 0.000845929 123.805
2.50 -0.0029988 54948.1
2.51 -0.00302874 498.525
2.52 -0.00115868 167.637
2.53 0.00256045 72.0807
2.54 -0.0004045 132.516
2.55 -0.00383001 2827.53
2.56 -0.000124634 122.073
2.57 -0.00197278 325.152
2.58 -0.00120993 212.054
2.59 0.00241833 80.3417
2.60 -0.000311217 128.006
2.61 -0.00397906 10926.9
2.62 -0.000452059 132.098
2.63 0.00310124 65.9046
2.64 0.00301168 74.8648
2.65 -0.000587926 174.476
2.66 -0.00244363 544.295
2.67 0.0010792 106.961
2.68 0.000403659 105.711
2.69 -0.00314184 509.975
2.70 -0.00213216 320.264
2.71 -0.00159389 232.668
2.72 0.00184449 85.7356
2.73 0.00494902 52.6996
2.74 0.00256419 63.7466
2.75 -0.000884272 120.078
2.76 -0.00433277 978.538
2.77 -0.00189331 160.48
2.78 0.00032816 91.4547
2.79 -0.00306507 270.541
2.80 -0.00320199 286.813
2.81 0.000131177 94.1388
2.82 -0.000872626 165.834
2.83 -0.00320778 918.704
2.84 -0.0013482 134.851
2.85 -0.00445531 2946.82
2.86 -0.00173837 149.719
2.87 0.00149541 73.2284
2.88 0.00467631 48.5833
2.89 0.00398104 56.3443
2.90 0.000730958 92.9442
2.91 -0.00251779 261.904
2.92 -0.00288141 325.177
2.93 -0.00369317 388.408
2.94 -0.000529609 106.388
2.95 0.00258593 61.8115
2.96 0.00565438 43.6474
2.97 0.0069612 36.5329
2.98 0.00382893 48.6921
2.99 0.000698907 72.7415
3.00 -0.00242299 142.807
3.01 -0.00506451 3308.09
3.02 -0.00471196 1796.39
3.03 -0.00215993 164.53
3.04 -0.00527258 1020.89
3.05 -0.00401276 891.579
3.06 -0.00202119 183.471
3.07 0.0008732 83.4748
3.08 -0.00197261 123.247
3.09 -0.00501273 632.066
3.10 -0.0034848 203.772
3.11 -0.000527539 88.0652
3.12 -0.00133467 123.431
3.13 -0.00433142 605.094
3.14 -0.0029133 210.289
3.15 -0.00212108 126.505
3.16 -0.0050853 659.178
3.17 -0.00356925 207.019
3.18 -0.00409102 771.091
3.19 -0.00239776 199.575
3.20 -0.00437273 971.613
3.21 -0.00245236 190.892
3.22 0.000380432 87.2039
3.23 -8.22674e-05 79.8508
3.24 -0.0029566 159.307
3.25 -0.00582976 14400.3
3.26 -0.00663149 6441.63
3.27 -0.00383467 157.827
3.28 -0.00433445 194.458
3.29 -0.00625887 1013.05
3.30 -0.00347795 141.252
3.31 -0.000735739 76.1316
3.32 -0.00238865 106.003
3.33 -0.00517797 297.277
3.34 -0.00551133 374.58
3.35 -0.00480536 394.339
3.36 -0.00429772 477.169
3.37 -0.0035024 257.664
3.38 -0.000939098 101.809
3.39 -0.00387968 160.77
3.40 -0.00598656 3566.72
3.41 -0.00423769 178.436
3.42 -0.00158708 87.1312
3.43 0.00102454 57.7642
3.44 0.0027089 51.4108
3.45 4.32238e-05 73.7431
3.46 -0.00262076 129.803
3.47 -0.00528299 531.605
3.48 -0.00622993 764.851
3.49 -0.0048123 224.018
3.50 -0.00535716 190.439
3.51 -0.00753152 2003.22
3.52 -0.00495146 160.856
3.53 -0.00616427 310.161
3.54 -0.00667672 413.384
3.55 -0.00508563 535.325
3.56 -0.00423635 263.645
3.57 -0.00527645 184.07
3.58 -0.00770113 5444.2
3.59 -0.00519314 172.248
3.60 -0.00493648 313.661
3.61 -0.00531294 416.807
3.62 -0.00283548 125.697
3.63 -0.00522874 175.344
3.64 -0.00774707 6483.78
3.65 -0.00541608 186.421
3.66 -0.00297736 92.1449
3.67 -0.0017792 85.1631
3.68 -0.00425858 160.356
3.69 -0.00673616 1315.95
3.70 -0.00499315 213.369
3.71 -0.00614532 275.991
3.72 -0.007089 567.9
3.73 -0.0047009 139.432
3.74 -0.00424159 182.507
3.75 -0.00667339 10943
3.76 -0.00855682 1354.95
3.77 -0.00618281 164.45
3.78 -0.00805553 537.813
3.79 -0.00735488 288.797
3.80 -0.00602385 231.926
3.81 -0.00752496 1010.72
3.82 -0.00643038 510.697
3.83 -0.0076442 349.978
3.84 -0.00533324 123.478
3.85 -0.00305094 75.1166
3.86 -0.00395966 89.6559
3.87 -0.00629345 169.041
3.88 -0.00862576 1419.19
3.89 -0.00681481 2672.06
3.90 -0.00590263 363.255
3.91 -0.00731883 574.187
3.92 -0.00660169 293.564
3.93 -0.0043642 117.258
3.94 -0.00595055 149.347
3.95 -0.00802876 636.754
3.96 -0.0074737 287.21
3.97 -0.00526502 116.733
3.98 -0.00357844 73.4329
3.99 -0.00600132 108.597
4.00 -0.00824496 241.382
4.01 -0.00969333 1114.22
4.02 -0.00743729 174.677
4.03 -0.00889941 1419
4.04 -0.00890233 2530.7
4.05 -0.00673467 186.04
4.06 -0.00774474 202.327
4.07 -0.00764561 36934.1
4.08 -0.00799419 204.528
4.09 -0.00566007 191.816
4.10 -0.00784147 3584.73
4.11 -0.0059632 215.917
4.12 -0.00937513 577.894
4.13 -0.00876811 316.454
4.14 -0.008898 1453.77
4.15 -0.00663636 184.645
4.16 -0.00830747 1814.81
4.17 -0.00670239 233.068
4.18 -0.00781079 184.852
4.19 -0.00993248 1726.8
4.20 -0.00836349 236.49
4.21 -0.00631306 110.948
4.22 -0.00348084 91.1317
4.23 -0.0055791 161.974
4.24 -0.00767036 715.735
4.25 -0.00928976 5599.39
4.26 -0.010931 1004.92
4.27 -0.00975324 861.186
4.28 -0.0113407 16094.2
4.29 -0.00932153 209.68
4.30 -0.00858216 1414.42
4.31 -0.0101088 342.362
4.32 -0.010628 567.812
4.33 -0.00864001 155.726
4.34 -0.0066748 90.4124
4.35 -0.00801394 130.155
4.36 -0.0099237 330.166
4.37 -0.0107465 642.936
4.38 -0.00835397 339.833
4.39 -0.00641499 132.662
4.40 -0.00438805 93.3945
4.41 -0.00637405 163.915
4.42 -0.00835748 660.062
4.43 -0.0113358 3668.32
4.44 -0.00964159 233.682
4.45 -0.00902395 1454.96
4.46 -0.00770389 260.029
4.47 -0.0100121 839.033
4.48 -0.00912722 300.983
4.49 -0.00913142 127.806
4.50 -0.0108009 301.389
4.51 -0.0122624 958.824
4.52 -0.0110905 265.188
4.53 -0.0124151 1428.04
4.54 -0.0105439 194.11
4.55 -0.0102861 175.559
4.56 -0.0121894 800.382
4.57 -0.011391 314.679
4.58 -0.0088643 228.207
4.59 -0.0107244 29830.9
4.60 -0.0110378 715.421
4.61 -0.00980608 10215.1
4.62 -0.0110196 241.18
4.63 -0.00922182 117.425
4.64 -0.00830129 213.037
4.65 -0.0101581 2998.58
4.66 -0.0088876 249.481
4.67 -0.0125786 1994.9
4.68 -0.0112042 261.603
4.69 -0.0103482 299.869
4.70 -0.0113587 1023.18
4.71 -0.00963867 307.533
4.72 -0.0105869 959.246
4.73 -0.00899724 188.023
4.74 -0.0120947 556.568
4.75 -0.011836 405.238
4.76 -0.0136818 952.954
4.77 -0.0120631 347.962
4.78 -0.0136346 845.19
4.79 -0.0119675 183.882
4.80 -0.0102652 815.709
4.81 -0.0141058 12998.5
4.82 -0.0113382 261.047
4.83 -0.0127954 2709.63
4.84 -0.0110865 219.709
4.85 -0.0123598 503.611
4.86 -0.0133265 490.406
4.87 -0.0116365 161.436
4.88 -0.00997376 96.6625
4.89 -0.0102814 106.253
4.90 -0.0120074 190.161
4.91 -0.0137314 890.633
4.92 -0.0121694 460.029
4.93 -0.0119496 1608.26
4.94 -0.0108034 287.341
4.95 -0.0111422 6513.61
4.96 -0.0108496 814.635
4.97 -0.010215 350.677
4.98 -0.0138805 1097.92
4.99 -0.0129858 317.304
5.00 -0.011694 3500.95


==> figures/data/O1/cavity/run_0032/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.961264 0.0200227 0.01 0.998401 0.000800641
0.02 0.925152 0.0401899 0.02 0.99362 0.00321027
0.03 0.891175 0.0606482 0.03 0.985703 0.00725222
0.04 0.858935 0.0815488 0.04 0.974724 0.012966
0.05 0.828106 0.103049 0.05 0.960784 0.0204082
0.06 0.798418 0.125317 0.06 0.944012 0.029654
0.07 0.769646 0.14853 0.07 0.924557 0.0407993
0.08 0.741601 0.172886 0.08 0.902588 0.0539629
0.09 0.714125 0.198597 0.09 0.878287 0.06929
0.10 0.687085 0.225905 0.10 0.851852 0.0869565
0.11 0.660368 0.255078 0.11 0.823487 0.107174
0.12 0.63388 0.286427 0.12 0.7934 0.130199
0.13 0.607542 0.320306 0.13 0.761804 0.156337
0.14 0.581288 0.357131 0.14 0.728907 0.185958
0.15 0.555062 0.397392 0.15 0.694915 0.219512
0.16 0.528819 0.441674 0.16 0.660027 0.257545
0.17 0.502525 0.490683 0.17 0.624431 0.300728
0.18 0.476148 0.54528 0.18 0.58831 0.349892
0.19 0.449668 0.606535 0.19 0.551831 0.406074
0.20 0.423069 0.675786 0.20 0.515152 0.470588
0.21 0.396338 0.754742 0.21 0.478415 0.545117
0.22 0.369469 0.845618 0.22 0.441753 0.631854
0.23 0.34246 0.951342 0.23 0.405284 0.733703
0.24 0.315312 1.07586 0.24 0.369113 0.854599
0.25 0.288027 1.22466 0.25 0.333333 1
0.26 0.260612 1.40555 0.26 0.298027 1.1777
0.27 0.233076 1.63006 0.27 0.263264 1.39923
0.28 0.20543 1.91604 0.28 0.229105 1.6824
0.29 0.177685 2.29249 0.29 0.1956 2.05623
0.30 0.149855 2.81014 0.30 0.162791 2.57143
0.31 0.121954 3.56627 0.31 0.13071 3.32526
0.32 0.093997 4.77411 0.32 0.0993843 4.53097
0.33 0.0660011 7.00905 0.33 0.0688328 6.76398
0.34 0.0379821 12.5445 0.34 0.039069 12.2979
0.35 0.0099568 49.2461 0.35 0.010101 49
0.36 0.0174225 27.9209 0.36 0.0180676 28.1739
0.37 0.0421265 11.2507 0.37 0.0454372 11.5042
0.38 0.0643646 7.18847 0.38 0.0720119 7.4433
0.39 0.0844749 5.35636 0.39 0.0977986 5.61255
0.40 0.102737 4.3139 0.40 0.122807 4.57143
0.41 0.119382 3.64142 0.41 0.147049 3.90023
0.42 0.134607 3.17186 0.42 0.170537 3.43191
0.43 0.148577 2.82558 0.43 0.193288 3.08681
0.44 0.161432 2.55981 0.44 0.215317 2.82216
0.45 0.173293 2.34948 0.45 0.213592 2.6129
0.46 0.174223 2.33338 0.46 0.192521 2.44342
0.47 0.156693 2.64936 0.47 0.171729 2.41157
0.48 0.139138 3.04558 0.48 0.151225 2.80633
0.49 0.121562 3.55693 0.49 0.131017 3.3163
0.50 0.103968 4.24193 0.50 0.111111 4
0.51 0.0863608 5.20687 0.51 0.0915124 4.96374
0.52 0.0687441 6.667 0.52 0.0722251 6.4228
0.53 0.0511224 9.13429 0.53 0.0532524 8.88924
0.54 0.0334998 14.1976 0.54 0.0345969 13.9522
0.55 0.0158807 30.4938 0.55 0.0162602 30.25
0.56 0.00158011 284.798 0.56 0.00175691 285.091
0.57 0.0185991 25.9461 0.57 0.019454 26.2016
0.58 0.0343355 13.8208 0.58 0.0368316 14.0753
0.59 0.0490405 9.52322 0.59 0.0538904 9.77809
0.60 0.0628081 7.32346 0.60 0.070632 7.57895
0.61 0.0757213 5.98707 0.61 0.0870581 6.24329
0.62 0.0878533 5.08933 0.62 0.103171 5.34631
0.63 0.0992695 4.44484 0.63 0.114951 4.70261
0.64 0.0930567 4.77315 0.64 0.0993843 4.53097
0.65 0.0791869 5.6946 0.65 0.0840108 5.45161
0.66 0.0653148 7.00764 0.66 0.0688328 6.76398
0.67 0.0514425 9.02885 0.67 0.0538518 8.78474
0.68 0.037572 12.542 0.68 0.039069 12.2979
0.69 0.0237056 20.1635 0.69 0.0244852 19.9205
0.70 0.00978356 49.2359 0.70 0.010101 49
0.71 0.00380882 122.67 0.71 0.00408326 122.951
0.72 0.0172201 27.9154 0.72 0.0180676 28.1739
0.73 0.0297504 15.9414 0.73 0.0318521 16.1976
0.74 0.0416192 11.2484 0.74 0.0454372 11.5042
0.75 0.0501649 9.2435 0.75 0.0526316 9
0.76 0.0377914 12.4289 0.76 0.0394146 12.1857
0.77 0.0254223 18.7124 0.77 0.0263568 18.4704
0.78 0.0129344 36.887 0.78 0.0134587 36.6506
0.79 0.00035167 693.334 0.79 0.000720519 693.444
0.80 0.0112175 42.4022 0.80 0.0118577 42.6667
0.81 0.0228556 20.8381 0.81 0.024276 21.0965
0.82 0.0337873 13.9288 0.82 0.0365346 14.1857
0.83 0.0442041 10.5244 0.83 0.0486338 10.7809
0.84 0.0541397 8.49784 0.84 0.0605742 8.75434
0.85 0.0555225 8.27038 0.85 0.0586319 8.02778
0.86 0.0447074 10.3878 0.86 0.0469686 10.1454
0.87 0.0338962 13.855 0.87 0.0354276 13.6133
0.88 0.0230901 20.5649 0.88 0.0240091 20.3255
0.89 0.0121583 39.0601 0.89 0.0127134 38.8284
0.90 0.0011277 324.075 0.90 0.00154083 324
0.91 0.00890912 52.8107 0.91 0.00950872 53.0833
0.92 0.0192666 24.7057 0.92 0.0204352 24.9676
0.93 0.0289867 16.2468 0.93 0.0312388 16.5057
0.94 0.0382992 12.1698 0.94 0.0419197 12.4276
0.95 0.0472279 9.77036 0.95 0.0524781 10.0278
0.96 0.0557947 8.18994 0.96 0.0629145 8.4473
0.97 0.0571586 7.97916 0.97 0.0606968 7.73766
0.98 0.0477411 9.64766 0.98 0.0504721 9.40646
0.99 0.0383277 12.1348 0.99 0.0403407 11.8944
1.00 0.0289191 16.2386 1.00 0.030303 16
1.01 0.0193372 24.2934 1.01 0.0203592 24.059
1.02 0.00973077 47.2975 1.02 0.0105093 47.0769
1.03 0.000103125 662.569 1.03 0.000753509 663.062
1.04 0.00806913 56.3483 1.04 0.00890817 56.6283
1.05 0.00945376 49.2184 1.05 0.010101 49
1.06 9.20604e-05 801.981 1.06 0.00062261 802.571
1.07 0.00805158 57.2494 1.07 0.00876691 57.5327
1.08 0.0169048 27.9064 1.08 0.0180676 28.1739
1.09 0.0241551 19.4289 1.09 0.0253886 19.1939
1.10 0.0153161 30.4777 1.10 0.0162602 30.25
1.11 0.0064563 69.0314 1.11 0.00721164 68.8324
1.12 0.00106456 284.723 1.12 0.00175691 285.091
1.13 0.00970094 47.1882 1.13 0.0106455 47.4684
1.14 0.0180218 25.9337 1.14 0.019454 26.2016
1.15 0.0260312 17.9779 1.15 0.0281827 18.2414
1.16 0.0335889 13.814 1.16 0.0368316 14.0753
1.17 0.0408905 11.2528 1.17 0.0454007 11.513
1.18 0.0479479 9.51852 1.18 0.0538904 9.77809
1.19 0.0461188 9.91126 1.19 0.0491506 9.67281
1.20 0.0384189 11.9923 1.20 0.0407993 11.7551
1.21 0.0307239 15.1141 1.21 0.0325117 14.8791
1.22 0.0230109 20.3174 1.22 0.0242879 20.0864
1.23 0.0150839 30.7242 1.23 0.016128 30.502
1.24 0.00716647 61.9443 1.24 0.008032 61.751
1.25 -0.000754889 874778 1.25 0 inf
1.26 0.00702327 62.9524 1.26 0.007968 63.251
1.27 0.0026869 133.395 1.27 0.00373699 133.298
1.28 0.00302541 121.942 1.28 0.00410615 122.269
1.29 0.0105204 42.2762 1.29 0.0118878 42.5601
1.30 0.0177723 25.7277 1.30 0.0196078 26
1.31 0.0247873 18.5718 1.31 0.0272665 18.8375
1.32 0.0182564 25.079 1.32 0.0197193 24.8559
1.33 0.010931 40.7773 1.33 0.012174 40.5711
1.34 0.00359542 106.371 1.34 0.00468391 106.249
1.35 0.0016775 181.893 1.35 0.00275103 182.25
1.36 0.00881151 49.5609 1.36 0.0101308 49.8544
1.37 0.015727 28.8671 1.37 0.0174554 29.1444
1.38 0.0224379 20.4453 1.38 0.0244852 20.7225
1.39 0.0159757 28.6718 1.39 0.0172681 28.4551
1.40 0.00899247 49.1924 1.40 0.010101 49
1.41 0.00200858 167.089 1.41 0.00298388 167.067
1.42 0.00306164 122.596 1.42 0.00408326 122.951
1.43 0.00981469 45.2479 1.43 0.0111004 45.5434
1.44 0.0109178 40.5416 1.44 0.0122422 40.3424
1.45 0.00415269 93.5669 1.45 0.00532229 93.4444
1.46 0.000435814 322.598 1.46 0.00155053 322.97
1.47 0.00705043 59.882 1.47 0.0083763 60.1922
1.48 0.0134797 33.2062 1.48 0.015155 33.4924
1.49 0.0184162 24.2433 1.49 0.0203857 24.0271
1.50 0.0119535 36.1988 1.50 0.0136986 36
1.51 0.00548265 70.5148 1.51 0.00705483 70.3735
1.52 -0.000995088 1094.05 1.52 0.00045426 1100.19
1.53 0.00449646 82.1022 1.53 0.00610306 82.4261
1.54 0.0107107 39.8351 1.54 0.0126172 40.1286
1.55 0.0167549 26.4135 1.55 0.019088 26.6944
1.56 0.0116915 36.8446 1.56 0.0134587 36.6506
1.57 0.00547385 70.3592 1.57 0.00706963 70.2251
1.58 -0.000749245 690.721 1.58 0.000720519 693.444
1.59 0.00397616 89.632 1.59 0.00558859 89.968
1.60 -0.00074056 1019.72 1.60 0.000488043 1024
1.61 0.00435945 87.2237 1.61 0.00574244 87.5709
1.62 0.0102681 42.0942 1.62 0.0119339 42.3974
1.63 0.0160281 27.8581 1.63 0.0180864 28.1451
1.64 0.0201772 22.0975 1.64 0.0223369 21.8845
1.65 0.0143313 30.4489 1.65 0.0162602 30.25
1.66 0.00848003 48.5942 1.66 0.0102189 48.4288
1.67 0.00262496 118.182 1.67 0.00421323 118.174
1.68 0.000206507 284.782 1.68 0.00175691 285.091
1.69 0.00593174 65.1776 1.69 0.00769149 65.5069
1.70 0.0115154 36.99 1.70 0.0135905 37.2903
1.71 0.0169616 25.9144 1.71 0.019454 26.2016
1.72 0.0220649 19.997 1.72 0.025282 20.2769
1.73 0.0189559 22.8642 1.73 0.0215924 22.6563
1.74 0.0134246 31.2762 1.74 0.0158307 31.0842
1.75 0.00788782 49.1557 1.75 0.010101 49
1.76 0.00234665 113.051 1.76 0.0044033 113.051
1.77 -0.000736004 396.426 1.77 0.0012624 396.57
1.78 0.00470092 72.6578 1.78 0.00689611 73.0046
1.79 0.00533267 69.9084 1.79 0.00711176 69.8061
1.80 -0.000101904 323.141 1.80 0.00154083 324
1.81 0.00226334 125.135 1.81 0.00399933 125.521
1.82 -0.00195803 26258.3 1.82 1.50946e-05 33124
1.83 0.00330658 91.6557 1.83 0.00546432 92.0027
1.84 0.00848523 45.999 1.84 0.0109135 46.3146
1.85 0.0135444 30.8154 1.85 0.0163326 31.1136
1.86 0.0184873 23.2304 1.86 0.0217215 23.5187
1.87 0.0154011 27.4875 1.87 0.0179868 27.2982
1.88 0.0102747 39.1717 1.88 0.0126547 39.011
1.89 0.00514521 67.6065 1.89 0.00735018 67.5255
1.90 1.34417e-05 239.98 1.90 0.00207326 240.667
1.91 0.00105813 157.573 1.91 0.00317609 157.926
1.92 0.00604746 59.7017 1.92 0.00839784 60.0391
1.93 0.00948366 42.6719 1.93 0.011622 42.5217
1.94 0.00448138 77.0188 1.94 0.00645451 76.9652
1.95 -0.000519611 378.785 1.95 0.0013132 380.25
1.96 0.00186501 131.608 1.96 0.00380188 132.014
1.97 0.00671165 56.3934 1.97 0.00889074 56.7383
1.98 0.0113224 36.0177 1.98 0.0139534 36.3336
1.99 0.00979842 38.8238 1.99 0.0127639 38.6729
2.00 0.0049683 64.0725 2.00 0.00775194 64
2.01 0.000136379 179.924 2.01 0.00276454 180.362
2.02 -0.000440003 227.69 2.02 0.00219823 227.955
2.03 0.00428332 70.2056 2.03 0.0071364 70.5634
2.04 0.00760681 47.1892 2.04 0.0105093 47.0769
2.05 0.00288818 88.4178 2.05 0.00561964 88.4737
2.06 -0.00183259 656.036 2.06 0.000753509 663.062
2.07 0.00135944 122.447 2.07 0.00408909 122.777
2.08 0.00593217 56.2918 2.08 0.00890817 56.6283
2.09 0.0104106 36.67 2.09 0.0137037 36.9865
2.10 0.0076794 49.1097 2.10 0.010101 49
2.11 0.00309439 92.895 2.11 0.0053507 92.9457
2.12 -0.00148881 795.26 2.12 0.00062261 802.571
2.13 0.000131517 176.614 2.13 0.00281337 177.223
2.14 -0.000807427 267.885 2.14 0.00187047 267.813
2.15 -0.00198618 1810.6 2.15 0.000270343 1849
2.16 0.00193258 114.516 2.16 0.00437001 114.916
2.17 0.00629855 55.7683 2.17 0.00898874 56.1251
2.18 0.0105803 36.9745 2.18 0.0135859 37.303
2.19 0.0147804 27.7191 2.19 0.0181614 28.031
2.20 0.0129572 30.4042 2.20 0.0162602 30.25
2.21 0.00862632 42.251 2.21 0.0117259 42.1406
2.22 0.00429461 68.8293 2.22 0.00721164 68.8324
2.23 -3.7594e-05 182.78 2.23 0.00271736 183.502
2.24 -0.000992246 285.244 2.24 0.00175691 285.091
2.25 0.00270459 80.5693 2.25 0.00613497 81
2.26 -0.00158074 291.19 2.26 0.00170045 293.54
2.27 -0.000641553 184.651 2.27 0.00271456 184.692
2.28 0.00352447 70.4836 2.28 0.00711006 70.8229
2.29 0.00300511 76.6188 2.29 0.00647936 76.6681
2.30 -0.00118456 233.956 2.30 0.00212214 235.111
2.31 -0.00113377 225.957 2.31 0.00221625 226.106
2.32 0.00296452 76.6161 2.32 0.00653583 77.0014
2.33 0.00698354 46.2878 2.33 0.0108366 46.64
2.34 0.00477764 63.0093 2.34 0.00787273 63.0104
2.35 0.000683893 137.602 2.35 0.00360848 138.062
2.36 -0.00219729 791.635 2.36 0.000637795 784.451
2.37 -0.00256878 681.45 2.37 0.000720519 693.444
2.38 4.49748e-05 143.528 2.38 0.00349 143.766
2.39 0.00399317 65.2258 2.39 0.00768274 65.5809
2.40 0.00786969 42.3271 2.40 0.0118577 42.6667
2.41 0.0116762 31.3966 2.41 0.0160149 31.7209
2.42 0.013172 28.5532 2.42 0.0172919 28.4153
2.43 0.00926536 37.5632 2.43 0.0131691 37.4676
2.44 0.00535824 54.6752 2.44 0.00906284 54.6703
2.45 0.00145086 99.744 2.45 0.00497306 100.042
2.46 -0.00245654 546.879 2.46 0.000899778 555.193
2.47 -0.000949001 251.532 2.47 0.00197123 253.149
2.48 -0.000890602 242.055 2.48 0.00206918 242.142
2.49 0.000845929 123.805 2.49 0.004008 124.251
2.50 -0.0029988 54948.1 2.50 0 inf
2.51 -0.00302874 498.525 2.51 0.000983144 508.073
2.52 -0.00115868 167.637 2.52 0.002993 167.557
2.53 0.00256045 72.0807 2.53 0.00695329 72.4084
2.54 -0.0004045 132.516 2.54 0.00373699 133.298
2.55 -0.00383001 2827.53 2.55 0.000192271 2601
2.56 -0.000124634 122.073 2.56 0.00410615 122.269
2.57 -0.00197278 325.152 2.57 0.00151929 328.602
2.58 -0.00120993 212.054 2.58 0.00236421 211.987
2.59 0.00241833 80.3417 2.59 0.00623261 80.7232
2.60 -0.000311217 128.006 2.60 0.00386812 128.762
2.61 -0.00397906 10926.9 2.61 2.93587e-05 17030.3
2.62 -0.000452059 132.098 2.62 0.00379472 132.262
2.63 0.00310124 65.9046 2.63 0.00760412 66.2538
2.64 0.00301168 74.8648 2.64 0.00662053 75.0226
2.65 -0.000587926 174.476 2.65 0.0028399 175.562
2.66 -0.00244363 544.295 2.66 0.000926574 540.122
2.67 0.0010792 106.961 2.67 0.00467889 107.363
2.68 0.000403659 105.711 2.68 0.00468391 106.249
2.69 -0.00314184 509.975 2.69 0.000959541 520.583
2.70 -0.00213216 320.264 2.70 0.00154083 324
2.71 -0.00159389 232.668 2.71 0.00215603 232.408
2.72 0.00184449 85.7356 2.72 0.00583921 86.1281
2.73 0.00494902 52.6996 2.73 0.00950872 53.0833
2.74 0.00256419 63.7466 2.74 0.00775809 63.9489
2.75 -0.000884272 120.078 2.75 0.00411523 121
2.76 -0.00433277 978.538 2.76 0.000485481 1029.41
2.77 -0.00189331 160.48 2.77 0.00313115 160.186
2.78 0.00032816 91.4547 2.78 0.00541153 91.8954
2.79 -0.00306507 270.541 2.79 0.00182091 274.088
2.80 -0.00320199 286.813 2.80 0.00175691 285.091
2.81 0.000131177 94.1388 2.81 0.00532193 94.451
2.82 -0.000872626 165.834 2.82 0.00298388 167.067
2.83 -0.00320778 918.704 2.83 0.000555941 899.876
2.84 -0.0013482 134.851 2.84 0.0036688 135.785
2.85 -0.00445531 2946.82 2.85 0.00015387 3249
2.86 -0.00173837 149.719 2.86 0.00334875 149.81
2.87 0.00149541 73.2284 2.87 0.00683906 73.6095
2.88 0.00467631 48.5833 2.88 0.0103171 48.9634
2.89 0.00398104 56.3443 2.89 0.00877635 56.4713
2.90 0.000730958 92.9442 2.90 0.00532229 93.4444
2.91 -0.00251779 261.904 2.91 0.00188 265.458
2.92 -0.00288141 325.177 2.92 0.00155053 322.97
2.93 -0.00369317 388.408 2.93 0.00130632 383.254
2.94 -0.000529609 106.388 2.94 0.00471344 106.58
2.95 0.00258593 61.8115 2.95 0.00810889 62.1607
2.96 0.00565438 43.6474 2.96 0.0114927 44.006
2.97 0.0069612 36.5329 2.97 0.0135097 36.5103
2.98 0.00382893 48.6921 2.98 0.0101489 48.7666
2.99 0.000698907 72.7415 2.99 0.00679902 73.04
3.00 -0.00242299 142.807 3.00 0.00346021 144
3.01 -0.00506451 3308.09 3.01 0.000132431 3775.04
3.02 -0.00471196 1796.39 3.02 0.000252118 1982.7
3.03 -0.00215993 164.53 3.03 0.00305366 164.238
3.04 -0.00527258 1020.89 3.04 0.00045426 1100.19
3.05 -0.00401276 891.579 3.05 0.000537201 930.25
3.06 -0.00202119 183.471 3.06 0.00273612 183.241
3.07 0.0008732 83.4748 3.07 0.0059987 83.8514
3.08 -0.00197261 123.247 3.08 0.00399498 124.657
3.09 -0.00501273 632.066 3.09 0.000753509 663.063
3.10 -0.0034848 203.772 3.10 0.00247751 202.316
3.11 -0.000527539 88.0652 3.11 0.00569806 88.2491
3.12 -0.00133467 123.431 3.12 0.00399552 124.64
3.13 -0.00433142 605.094 3.13 0.000795537 628.006
3.14 -0.0029133 210.289 3.14 0.00239425 209.333
3.15 -0.00212108 126.505 3.15 0.00389007 128.032
3.16 -0.0050853 659.178 3.16 0.000720519 693.444
3.17 -0.00356925 207.019 3.17 0.00243904 205.499
3.18 -0.00409102 771.091 3.18 0.00062261 802.571
3.19 -0.00239776 199.575 3.19 0.0025171 199.141
3.20 -0.00437273 971.613 3.20 0.000488043 1024
3.21 -0.00245236 190.892 3.21 0.00263208 190.464
3.22 0.000380432 87.2039 3.22 0.00574244 87.5709
3.23 -8.22674e-05 79.8508 3.23 0.00617278 80.5008
3.24 -0.0029566 159.307 3.24 0.00308166 161.75
3.25 -0.00582976 14400.3 3.25 6.81591e-17 7.33578e+15
3.26 -0.00663149 6441.63 3.26 0.000122338 4087.54
3.27 -0.00383467 157.827 3.27 0.00318512 157.48
3.28 -0.00433445 194.458 3.28 0.00250801 198.861
3.29 -0.00625887 1013.05 3.29 0.000536129 933.112
3.30 -0.00347795 141.252 3.30 0.00357102 140.516
3.31 -0.000735739 76.1316 3.31 0.00659666 76.296
3.32 -0.00238865 106.003 3.32 0.0046326 107.431
3.33 -0.00517797 297.277 3.33 0.00162511 307.172
3.34 -0.00551133 374.58 3.34 0.00137339 364.562
3.35 -0.00480536 394.339 3.35 0.00122372 408.091
3.36 -0.00429772 477.169 3.36 0.00101318 492.996
3.37 -0.0035024 257.664 3.37 0.00195859 255.786
3.38 -0.000939098 101.809 3.38 0.00492152 102.095
3.39 -0.00387968 160.77 3.39 0.00305362 163.24
3.40 -0.00598656 3566.72 3.40 0.00010812 4624
3.41 -0.00423769 178.436 3.41 0.00282873 177.258
3.42 -0.00158708 87.1312 3.42 0.00575694 87.3518
3.43 0.00102454 57.7642 3.43 0.00867649 58.127
3.44 0.0027089 51.4108 3.44 0.00957897 51.6977
3.45 4.32238e-05 73.7431 3.45 0.0066764 74.3906
3.46 -0.00262076 129.803 3.46 0.00378213 131.701
3.47 -0.00528299 531.605 3.47 0.000896139 557.449
3.48 -0.00622993 764.851 3.48 0.000602425 829.479
3.49 -0.0048123 224.018 3.49 0.00226701 221.054
3.50 -0.00535716 190.439 3.50 0.00254453 196
3.51 -0.00753152 2003.22 3.51 0.000308534 1621.07
3.52 -0.00495146 160.856 3.52 0.00315348 159.055
3.53 -0.00616427 310.161 3.53 0.00156645 318.693
3.54 -0.00667672 413.384 3.54 0.0012624 396.57
3.55 -0.00508563 535.325 3.55 0.000891884 560.111
3.56 -0.00423635 263.645 3.56 0.00192105 260.774
3.57 -0.00527645 184.07 3.57 0.00264503 188.534
3.58 -0.00770113 5444.2 3.58 0.000152172 3286.26
3.59 -0.00519314 172.248 3.59 0.00294157 170.478
3.60 -0.00493648 313.661 3.60 0.00154083 324
3.61 -0.00531294 416.807 3.61 0.00123309 405.984
3.62 -0.00283548 125.697 3.62 0.00399933 125.521
3.63 -0.00522874 175.344 3.63 0.00276612 180.259
3.64 -0.00774707 6483.78 3.64 1.50946e-05 33124
3.65 -0.00541608 186.421 3.65 0.00272838 183.759
3.66 -0.00297736 92.1449 3.66 0.00546432 92.0027
3.67 -0.0017792 85.1631 3.67 0.00576144 86.2838
3.68 -0.00425858 160.356 3.68 0.00304041 163.952
3.69 -0.00673616 1315.95 3.69 0.000326712 1529.9
3.70 -0.00499315 213.369 3.70 0.00237964 210.615
3.71 -0.00614532 275.991 3.71 0.00175511 284.382
3.72 -0.007089 567.9 3.72 0.000936678 534.301
3.73 -0.0047009 139.432 3.73 0.00362123 138.575
3.74 -0.00424159 182.507 3.74 0.00267022 186.75
3.75 -0.00667339 10943 3.75 1.0239e-16 4.88329e+15
3.76 -0.00855682 1354.95 3.76 0.000445819 1122.03
3.77 -0.00618281 164.45 3.77 0.00310185 161.694
3.78 -0.00805553 537.813 3.78 0.000842631 592.88
3.79 -0.00735488 288.797 3.79 0.00179938 278.374
3.80 -0.00602385 231.926 3.80 0.00207326 240.667
3.81 -0.00752496 1010.72 3.81 0.000554864 901.621
3.82 -0.00643038 510.697 3.82 0.00102556 488.04
3.83 -0.0076442 349.978 3.83 0.00149861 334.144
3.84 -0.00533324 123.478 3.84 0.00410615 122.269
3.85 -0.00305094 75.1166 3.85 0.00670685 75.0506
3.86 -0.00395966 89.6559 3.86 0.00543687 91.4647
3.87 -0.00629345 169.041 3.87 0.00284959 174.964
3.88 -0.00862576 1419.19 3.88 0.000268952 1858.57
3.89 -0.00681481 2672.06 3.89 0.000234656 2131.28
3.90 -0.00590263 363.255 3.90 0.0013132 380.25
3.91 -0.00731883 574.187 3.91 0.00079737 626.561
3.92 -0.00660169 293.564 3.92 0.00175691 285.091
3.93 -0.0043642 117.258 3.93 0.00430466 116.653
3.94 -0.00595055 149.347 3.94 0.00325536 153.093
3.95 -0.00802876 636.754 3.95 0.000720519 693.444
3.96 -0.0074737 287.21 3.96 0.00180793 277.06
3.97 -0.00526502 116.733 3.97 0.00432997 115.974
3.98 -0.00357844 73.4329 3.98 0.00684561 73.5395
3.99 -0.00600132 108.597 3.99 0.00445242 111.798
4.00 -0.00824496 241.382 4.00 0.00194932 256
4.01 -0.00969333 1114.22 4.01 0.00054756 913.642
4.02 -0.00743729 174.677 4.02 0.00276454 180.362
4.03 -0.00889941 1419 4.03 0.000280078 1784.71
4.04 -0.00890233 2530.7 4.04 0.000278849 1793.58
4.05 -0.00673467 186.04 4.05 0.00275103 182.25
4.06 -0.00774474 202.327 4.06 0.00238757 208.918
4.07 -0.00764561 36934.1 4.07 7.24476e-05 6902.04
4.08 -0.00799419 204.528 4.08 0.00252643 198.408
4.09 -0.00566007 191.816 4.09 0.00251635 198.2
4.10 -0.00784147 3584.73 4.10 7.4355e-05 6724
4.11 -0.0059632 215.917 4.11 0.0023617 212.212
4.12 -0.00937513 577.894 4.12 0.000753509 663.062
4.13 -0.00876811 316.454 4.13 0.00167073 299.77
4.14 -0.008898 1453.77 4.14 0.000426096 1173.95
4.15 -0.00663636 184.645 4.15 0.00260605 191.361
4.16 -0.00830747 1814.81 4.16 0.000199318 2508.06
4.17 -0.00670239 233.068 4.17 0.00220164 227.603
4.18 -0.00781079 184.852 4.18 0.00257172 193.922
4.19 -0.00993248 1726.8 4.19 0.00018224 2743.14
4.20 -0.00836349 236.49 4.20 0.00220155 227.613
4.21 -0.00631306 110.948 4.21 0.00457964 109.679
4.22 -0.00348084 91.1317 4.22 0.0053507 92.9457
4.23 -0.0055791 161.974 4.23 0.00298388 167.067
4.24 -0.00767036 715.735 4.24 0.00062261 802.571
4.25 -0.00928976 5599.39 4.25 0 inf
4.26 -0.010931 1004.92 4.26 0.00062306 802.991
4.27 -0.00975324 861.186 4.27 0.000468713 1066.25
4.28 -0.0113407 16094.2 4.28 0.000161066 3104.81
4.29 -0.00932153 209.68 4.29 0.00249478 200.918
4.30 -0.00858216 1414.42 4.30 0.000270343 1849
4.31 -0.0101088 342.362 4.31 0.00131448 379.879
4.32 -0.010628 567.812 4.32 0.00100302 498.995
4.33 -0.00864001 155.726 4.33 0.00331515 151.323
4.34 -0.0066748 90.4124 4.34 0.00562191 89.4378
4.35 -0.00801394 130.155 4.35 0.00368567 135.161
4.36 -0.0099237 330.166 4.36 0.00138947 359.35
4.37 -0.0107465 642.936 4.37 0.000735181 679.605
4.38 -0.00835397 339.833 4.38 0.00155053 322.97
4.39 -0.00641499 132.662 4.39 0.00383102 131.014
4.40 -0.00438805 93.3945 4.40 0.00520265 95.6049
4.41 -0.00637405 163.915 4.41 0.00293254 170.001
4.42 -0.00835748 660.062 4.42 0.000667538 748.521
4.43 -0.0113358 3668.32 4.43 2.54778e-06 196249
4.44 -0.00964159 233.682 4.44 0.00225224 222.501
4.45 -0.00902395 1454.96 4.45 0.00025243 1980.25
4.46 -0.00770389 260.029 4.46 0.00199224 251.474
4.47 -0.0100121 839.033 4.47 0.000477728 1046.12
4.48 -0.00912722 300.983 4.48 0.00175691 285.091
4.49 -0.00913142 127.806 4.49 0.00376551 132.284
4.50 -0.0108009 301.389 4.50 0.00154083 324
4.51 -0.0122624 958.824 4.51 0.000678923 736.96
4.52 -0.0110905 265.188 4.52 0.00170045 293.54
4.53 -0.0124151 1428.04 4.53 0.000509496 981.861
4.54 -0.0105439 194.11 4.54 0.00271456 184.692
4.55 -0.0102861 175.559 4.55 0.00264964 188.205
4.56 -0.0121894 800.382 4.56 0.00045426 1100.19
4.57 -0.011391 314.679 4.57 0.00173632 288.465
4.58 -0.0088643 228.207 4.58 0.0020481 243.628
4.59 -0.0107244 29830.9 4.59 0.00013292 3762.16
4.60 -0.0110378 715.421 4.60 0.000827717 604.571
4.61 -0.00980608 10215.1 4.61 4.94093e-05 10120
4.62 -0.0110196 241.18 4.62 0.00221625 226.106
4.63 -0.00922182 117.425 4.63 0.00436813 114.697
4.64 -0.00830129 213.037 4.64 0.00221066 225.677
4.65 -0.0101581 2998.58 4.65 5.78068e-05 8649
4.66 -0.0088876 249.481 4.66 0.00209042 239.687
4.67 -0.0125786 1994.9 4.67 8.25283e-05 6058.03
4.68 -0.0112042 261.603 4.68 0.00205651 243.631
4.69 -0.0103482 299.869 4.69 0.00150708 331.267
4.70 -0.0113587 1023.18 4.70 0.000622841 803.273
4.71 -0.00963867 307.533 4.71 0.0014831 336.633
4.72 -0.0105869 959.246 4.72 0.000637795 784.451
4.73 -0.00899724 188.023 4.73 0.00275419 182.041
4.74 -0.0120947 556.568 4.74 0.000720519 693.444
4.75 -0.011836 405.238 4.75 0.00138313 361
4.76 -0.0136818 952.954 4.76 0.000719923 695.018
4.77 -0.0120631 347.962 4.77 0.00130801 381.76
4.78 -0.0136346 845.19 4.78 0.000786231 636.446
4.79 -0.0119675 183.882 4.79 0.00257354 193.785
4.80 -0.0102652 815.709 4.80 0.000488043 1024
4.81 -0.0141058 12998.5 4.81 0.000239942 2084.33
4.82 -0.0113382 261.047 4.82 0.00172092 290.042
4.83 -0.0127954 2709.63 4.83 0.000351619 1422.49
4.84 -0.0110865 219.709 4.84 0.00241987 207.123
4.85 -0.0123598 503.611 4.85 0.000849527 588.062
4.86 -0.0133265 490.406 4.86 0.0012102 413.653
4.87 -0.0116365 161.436 4.87 0.00326569 153.607
4.88 -0.00997376 96.6625 4.88 0.00531694 94.5391
4.89 -0.0102814 106.253 4.89 0.00443199 112.316
4.90 -0.0120074 190.161 4.90 0.00238911 208.783
4.91 -0.0137314 890.633 4.91 0.000350382 1426.51
4.92 -0.0121694 460.029 4.92 0.000899778 555.193
4.93 -0.0119496 1608.26 4.93 0.000156323 3198.01
4.94 -0.0108034 287.341 4.94 0.00187002 267.877
4.95 -0.0111422 6513.61 4.95 5.10178e-05 9801
4.96 -0.0108496 814.635 4.96 0.000475353 1051.35
4.97 -0.010215 350.677 4.97 0.00153875 325.44
4.98 -0.0138805 1097.92 4.98 0.000243888 2049.62
4.99 -0.0129858 317.304 4.99 0.00176213 284.248
5.00 -0.011694 3500.95 5.00 0 inf


==> figures/data/O1/cavity/run_0032/ratio.txt <==
freq ratio
0.01 0.962804
0.02 0.931092
0.03 0.904101
0.04 0.881208
0.05 0.861907
0.06 0.845771
0.07 0.832448
0.08 0.821638
0.09 0.813088
0.1 0.806578
0.11 0.801917
0.12 0.798941
0.13 0.797504
0.14 0.797479
0.15 0.798748
0.16 0.801208
0.17 0.804773
0.18 0.809349
0.19 0.814865
0.2 0.821251
0.21 0.82844
0.22 0.83637
0.23 0.844988
0.24 0.854242
0.25 0.864082
0.26 0.874458
0.27 0.885332
0.28 0.896663
0.29 0.90841
0.3 0.920536
0.31 0.933012
0.32 0.945793
0.33 0.958861
0.34 0.97218
0.35 0.985724
0.36 0.964295
0.37 0.927137
0.38 0.893805
0.39 0.863764
0.4 0.836573
0.41 0.811852
0.42 0.789313
0.43 0.768682
0.44 0.749741
0.45 0.811327
0.46 0.904956
0.47 0.912443
0.48 0.920073
0.49 0.927834
0.5 0.935713
0.51 0.943706
0.52 0.951803
0.53 0.960002
0.54 0.968289
0.55 0.976661
0.56 0.899369
0.57 0.956055
0.58 0.932229
0.59 0.910004
0.6 0.88923
0.61 0.869779
0.62 0.851531
0.63 0.863581
0.64 0.936332
0.65 0.94258
0.66 0.948891
0.67 0.955261
0.68 0.961683
0.69 0.96816
0.7 0.968573
0.71 0.932789
0.72 0.953093
0.73 0.934017
0.74 0.915972
0.75 0.953133
0.76 0.958817
0.77 0.964544
0.78 0.961044
0.79 0.488079
0.8 0.94601
0.81 0.94149
0.82 0.924803
0.83 0.908917
0.84 0.893775
0.85 0.946967
0.86 0.951857
0.87 0.956774
0.88 0.961723
0.89 0.956337
0.9 0.731878
0.91 0.936942
0.92 0.942814
0.93 0.927907
0.94 0.913632
0.95 0.899954
0.96 0.886834
0.97 0.941707
0.98 0.945891
0.99 0.9501
1 0.954331
1.01 0.949802
1.02 0.92592
1.03 0.13686
1.04 0.905812
1.05 0.935923
1.06 0.147862
1.07 0.918406
1.08 0.935642
1.09 0.951415
1.1 0.941938
1.11 0.895261
1.12 0.605927
1.13 0.911271
1.14 0.92638
1.15 0.923659
1.16 0.911959
1.17 0.900658
1.18 0.88973
1.19 0.938316
1.2 0.941656
1.21 0.945011
1.22 0.947422
1.23 0.935262
1.24 0.89224
1.25 -1
1.26 0.881434
1.27 0.719001
1.28 0.7368
1.29 0.884975
1.3 0.906389
1.31 0.909075
1.32 0.925814
1.33 0.897897
1.34 0.767611
1.35 0.609772
1.36 0.869774
1.37 0.900982
1.38 0.916386
1.39 0.925157
1.4 0.890255
1.41 0.673144
1.42 0.749803
1.43 0.884174
1.44 0.891817
1.45 0.780245
1.46 0.281074
1.47 0.841712
1.48 0.889456
1.49 0.903388
1.5 0.872607
1.51 0.777148
1.52 -1
1.53 0.736755
1.54 0.848897
1.55 0.877771
1.56 0.868695
1.57 0.774277
1.58 -1
1.59 0.711478
1.6 -1
1.61 0.759163
1.62 0.860414
1.63 0.886196
1.64 0.903312
1.65 0.881373
1.66 0.829838
1.67 0.623028
1.68 0.11754
1.69 0.771208
1.7 0.847312
1.71 0.871882
1.72 0.872751
1.73 0.877897
1.74 0.848011
1.75 0.780895
1.76 0.53293
1.77 -0.58302
1.78 0.681677
1.79 0.749838
1.8 -0.0661358
1.81 0.56593
1.82 -1
1.83 0.605122
1.84 0.777499
1.85 0.829286
1.86 0.851106
1.87 0.856245
1.88 0.811928
1.89 0.700011
1.9 0.00648336
1.91 0.333155
1.92 0.720121
1.93 0.816009
1.94 0.694302
1.95 -0.395683
1.96 0.490549
1.97 0.754903
1.98 0.811444
1.99 0.767667
2 0.640911
2.01 0.0493315
2.02 -0.200162
2.03 0.600207
2.04 0.723817
2.05 0.513944
2.06 -1
2.07 0.332455
2.08 0.665925
2.09 0.759693
2.1 0.760261
2.11 0.578315
2.12 -1
2.13 0.0467471
2.14 -0.431671
2.15 -1
2.16 0.442237
2.17 0.700716
2.18 0.778771
2.19 0.813836
2.2 0.796866
2.21 0.735664
2.22 0.595511
2.23 -0.0138348
2.24 -0.564768
2.25 0.440848
2.26 -0.929601
2.27 -0.236338
2.28 0.495702
2.29 0.463797
2.3 -0.558191
2.31 -0.511571
2.32 0.45358
2.33 0.64444
2.34 0.606859
2.35 0.189524
2.36 -1
2.37 -1
2.38 0.0128868
2.39 0.519759
2.4 0.663678
2.41 0.729084
2.42 0.761744
2.43 0.703568
2.44 0.591232
2.45 0.291744
2.46 -1
2.47 -0.481426
2.48 -0.430413
2.49 0.21106
2.5 -1
2.51 -1
2.52 -0.38713
2.53 0.368236
2.54 -0.108242
2.55 -1
2.56 -0.030353
2.57 -1
2.58 -0.511769
2.59 0.388012
2.6 -0.0804569
2.61 -1
2.62 -0.119128
2.63 0.407837
2.64 0.4549
2.65 -0.207023
2.66 -1
2.67 0.230653
2.68 0.0861799
2.69 -1
2.7 -1
2.71 -0.739271
2.72 0.31588
2.73 0.520472
2.74 0.330518
2.75 -0.214878
2.76 -1
2.77 -0.604669
2.78 0.0606409
2.79 -1
2.8 -1
2.81 0.0246484
2.82 -0.292447
2.83 -1
2.84 -0.367477
2.85 -1
2.86 -0.51911
2.87 0.218657
2.88 0.453258
2.89 0.45361
2.9 0.137339
2.91 -1
2.92 -1
2.93 -1
2.94 -0.112361
2.95 0.318901
2.96 0.491998
2.97 0.515274
2.98 0.377275
2.99 0.102795
3 -0.700244
3.01 -1
3.02 -1
3.03 -0.707325
3.04 -1
3.05 -1
3.06 -0.738707
3.07 0.145565
3.08 -0.493772
3.09 -1
3.1 -1
3.11 -0.0925822
3.12 -0.334042
3.13 -1
3.14 -1
3.15 -0.545255
3.16 -1
3.17 -1
3.18 -1
3.19 -0.952588
3.2 -1
3.21 -0.931719
3.22 0.0662492
3.23 -0.0133274
3.24 -0.959418
3.25 -1
3.26 -1
3.27 -1
3.28 -1
3.29 -1
3.3 -0.973937
3.31 -0.111532
3.32 -0.515618
3.33 -1
3.34 -1
3.35 -1
3.36 -1
3.37 -1
3.38 -0.190815
3.39 -1
3.4 -1
3.41 -1
3.42 -0.275681
3.43 0.118082
3.44 0.282797
3.45 0.00647412
3.46 -0.692932
3.47 -1
3.48 -1
3.49 -1
3.5 -1
3.51 -1
3.52 -1
3.53 -1
3.54 -1
3.55 -1
3.56 -1
3.57 -1
3.58 -1
3.59 -1
3.6 -1
3.61 -1
3.62 -0.708989
3.63 -1
3.64 -1
3.65 -1
3.66 -0.544873
3.67 -0.308812
3.68 -1
3.69 -1
3.7 -1
3.71 -1
3.72 -1
3.73 -1
3.74 -1
3.75 -1
3.76 -1
3.77 -1
3.78 -1
3.79 -1
3.8 -1
3.81 -1
3.82 -1
3.83 -1
3.84 -1
3.85 -0.454899
3.86 -0.728298
3.87 -1
3.88 -1
3.89 -1
3.9 -1
3.91 -1
3.92 -1
3.93 -1
3.94 -1
3.95 -1
3.96 -1
3.97 -1
3.98 -0.522735
3.99 -1
4 -1
4.01 -1
4.02 -1
4.03 -1
4.04 -1
4.05 -1
4.06 -1
4.07 -1
4.08 -1
4.09 -1
4.1 -1
4.11 -1
4.12 -1
4.13 -1
4.14 -1
4.15 -1
4.16 -1
4.17 -1
4.18 -1
4.19 -1
4.2 -1
4.21 -1
4.22 -0.650539
4.23 -1
4.24 -1
4.25 -1
4.26 -1
4.27 -1
4.28 -1
4.29 -1
4.3 -1
4.31 -1
4.32 -1
4.33 -1
4.34 -1
4.35 -1
4.36 -1
4.37 -1
4.38 -1
4.39 -1
4.4 -0.843426
4.41 -1
4.42 -1
4.43 -1
4.44 -1
4.45 -1
4.46 -1
4.47 -1
4.48 -1
4.49 -1
4.5 -1
4.51 -1
4.52 -1
4.53 -1
4.54 -1
4.55 -1
4.56 -1
4.57 -1
4.58 -1
4.59 -1
4.6 -1
4.61 -1
4.62 -1
4.63 -1
4.64 -1
4.65 -1
4.66 -1
4.67 -1
4.68 -1
4.69 -1
4.7 -1
4.71 -1
4.72 -1
4.73 -1
4.74 -1
4.75 -1
4.76 -1
4.77 -1
4.78 -1
4.79 -1
4.8 -1
4.81 -1
4.82 -1
4.83 -1
4.84 -1
4.85 -1
4.86 -1
4.87 -1
4.88 -1
4.89 -1
4.9 -1
4.91 -1
4.92 -1
4.93 -1
4.94 -1
4.95 -1
4.96 -1
4.97 -1
4.98 -1
4.99 -1
5 -1
5 -1


==> figures/data/O1/dissipative/run_0004/data.txt <==
freq gamma theta
0.01 0.959724 0.019937
0.02 0.922101 0.0400081
0.03 0.886658 0.060349
0.04 0.853012 0.0810987
0.05 0.820849 0.102401
0.06 0.789912 0.124406
0.07 0.759989 0.147275
0.08 0.730907 0.171176
0.09 0.702523 0.196295
0.10 0.674719 0.222832
0.11 0.647402 0.251007
0.12 0.620498 0.281063
0.13 0.59395 0.313273
0.14 0.567715 0.34794
0.15 0.541766 0.385406
0.16 0.516088 0.426058
0.17 0.490678 0.470333
0.18 0.465545 0.518729
0.19 0.440712 0.571807
0.20 0.41621 0.630202
0.21 0.392086 0.69462
0.22 0.368401 0.765841
0.23 0.345228 0.844701
0.24 0.322662 0.932059
0.25 0.300814 1.02873
0.26 0.279819 1.13535
0.27 0.259839 1.25221
0.28 0.24106 1.37893
0.29 0.223695 1.51401
0.30 0.207977 1.65439
0.31 0.194147 1.79491
0.32 0.182429 1.92828
0.33 0.172995 2.04561
0.34 0.165928 2.13799
0.35 0.161189 2.19871
0.36 0.158612 2.22512
0.37 0.157922 2.21921
0.38 0.158776 2.18653
0.39 0.160817 2.13431
0.40 0.163708 2.06967
0.41 0.16716 1.99857
0.42 0.170935 1.92543
0.43 0.174854 1.85325
0.44 0.178777 1.78387
0.45 0.182409 1.72075
0.46 0.169658 1.86838
0.47 0.157503 2.03007
0.48 0.14603 2.20574
0.49 0.135342 2.39413
0.50 0.125553 2.5921
0.51 0.11679 2.79394
0.52 0.10918 2.99078
0.53 0.102842 3.17064
0.54 0.0978646 3.31975
0.55 0.0942845 3.42524
0.56 0.0920705 3.47857
0.57 0.0911188 3.47807
0.58 0.0912651 3.42915
0.59 0.0923088 3.34211
0.60 0.0940395 3.22903
0.61 0.0962594 3.10111
0.62 0.0987961 2.96729
0.63 0.100073 2.88171
0.64 0.0924936 3.11355
0.65 0.0855921 3.3554
0.66 0.0794424 3.59986
0.67 0.0741261 3.83534
0.68 0.0697162 4.04658
0.69 0.0662458 4.21641
0.70 0.0636239 4.32933
0.71 0.0613773 4.37575
0.72 0.059881 4.35489
0.73 0.0589941 4.27472
0.74 0.0585677 4.14892
0.75 0.0559834 4.19288
0.76 0.0513224 4.4363
0.77 0.0475678 4.64087
0.78 0.044767 4.78814
0.79 0.0429241 4.86438
0.80 0.0419917 4.86475
0.81 0.0418743 4.79462
0.82 0.042442 4.66733
0.83 0.0435491 4.49991
0.84 0.0450514 4.30898
0.85 0.0429823 4.44737
0.86 0.0383004 4.74259
0.87 0.0342812 5.01671
0.88 0.0309851 5.24907
0.89 0.0284499 5.41861
0.90 0.0266801 5.50895
0.91 0.0256398 5.51332
0.92 0.0252549 5.43654
0.93 0.0254358 5.29301
0.94 0.0236408 5.10192
0.95 0.0217478 4.88246
0.96 0.0195479 4.65067
0.97 0.0159636 4.72757
0.98 0.0117986 5.06283
0.99 0.00809463 5.39373
1.00 0.0048967 5.7015
1.01 0.00224166 5.96297
1.02 0.000150094 6.15421
1.03 -0.00138167 6.25623
1.04 -0.00238466 6.26512
1.05 -0.00285868 6.32436
1.06 -0.00289061 6.42224
1.07 -0.00266196 6.41995
1.08 -0.00343099 6.3231
1.09 -0.00633605 6.21662
1.10 -0.00855422 6.4936
1.11 -0.0103398 6.67481
1.12 -0.0116938 6.75641
1.13 -0.012653 6.73272
1.14 -0.0132745 6.61219
1.15 -0.0136281 6.41413
1.16 -0.0137884 6.16265
1.17 -0.0138263 5.88096
1.18 -0.0173339 5.58796
1.19 -0.0210428 5.68005
1.20 -0.0237753 6.0734
1.21 -0.0264475 6.4616
1.22 -0.0291165 6.82263
1.23 -0.0318427 7.12917
1.24 -0.034674 7.35273
1.25 -0.0376238 7.47037
1.26 -0.0406494 7.47155
1.27 -0.0416501 7.73839
1.28 -0.0437536 7.63519
1.29 -0.0447202 7.59652
1.30 -0.0455439 7.44937
1.31 -0.0463353 7.20614
1.32 -0.0465281 7.3653
1.33 -0.0480128 7.68056
1.34 -0.0493275 7.90312
1.35 -0.0504979 8.00983
1.36 -0.0515577 7.99154
1.37 -0.0525463 7.85597
1.38 -0.0535047 7.62475
1.39 -0.0514713 7.78265
1.40 -0.0489233 8.08693
1.41 -0.0501666 8.28709
1.42 -0.0515036 8.36223
1.43 -0.0553981 8.30742
1.44 -0.0598401 8.17667
1.45 -0.06104 8.43306
1.46 -0.0621716 8.57671
1.47 -0.0649898 8.58704
1.48 -0.0709033 8.46791
1.49 -0.0778645 8.23935
1.50 -0.0825723 8.2505
1.51 -0.0834817 8.59677
1.52 -0.084413 8.83951
1.53 -0.0854066 8.95263
1.54 -0.0864982 8.92604
1.55 -0.0877194 8.7685
1.56 -0.0897446 8.48617
1.57 -0.0888776 8.85486
1.58 -0.0897185 9.11773
1.59 -0.0906723 9.24995
1.60 -0.0917272 9.24414
1.61 -0.0908482 9.32499
1.62 -0.0903602 9.263
1.63 -0.0904097 9.06935
1.64 -0.0910435 8.77172
1.65 -0.0975733 8.5996
1.66 -0.0980008 9.03923
1.67 -0.0985721 9.39606
1.68 -0.0993347 9.63472
1.69 -0.100334 9.7295
1.70 -0.101605 9.67271
1.71 -0.103169 9.47696
1.72 -0.105068 9.17056
1.73 -0.116595 8.78865
1.74 -0.12133 8.95102
1.75 -0.121987 9.41039
1.76 -0.123122 9.78584
1.77 -0.124744 10.0428
1.78 -0.132901 9.66816
1.79 -0.12762 10.2532
1.80 -0.132416 9.90166
1.81 -0.12712 10.2591
1.82 -0.127531 10.3303
1.83 -0.131182 10.3501
1.84 -0.132084 10.4807
1.85 -0.133381 10.452
1.86 -0.13515 10.2689
1.87 -0.137392 9.95874
1.88 -0.140096 9.55874
1.89 -0.139368 9.72689
1.90 -0.139074 10.198
1.91 -0.139154 10.5689
1.92 -0.139681 10.8009
1.93 -0.140711 10.8689
1.94 -0.142278 10.7687
1.95 -0.144573 10.5044
1.96 -0.137828 10.8634
1.97 -0.133209 11.011
1.98 -0.134537 10.987
1.99 -0.136459 10.8009
2.00 -0.135235 11.2257
2.01 -0.136597 11.6299
2.02 -0.138883 11.8809
2.03 -0.142054 11.9512
2.04 -0.145948 11.8378
2.05 -0.151971 11.4323
2.06 -0.145994 11.8806
2.07 -0.141302 12.1399
2.08 -0.137896 12.2149
2.09 -0.136009 12.1005
2.10 -0.135677 11.8171
2.11 -0.146168 11.4027
2.12 -0.154352 11.2296
2.13 -0.152249 11.788
2.14 -0.150427 12.2376
2.15 -0.149077 12.5325
2.16 -0.151788 12.6399
2.17 -0.15701 12.5504
2.18 -0.163093 12.2811
2.19 -0.16969 11.8675
2.20 -0.171301 11.713
2.21 -0.174394 11.3587
2.22 -0.176087 11.0784
2.23 -0.171588 11.7252
2.24 -0.170019 12.3088
2.25 -0.169069 12.7799
2.26 -0.171032 13.0903
2.27 -0.179395 13.2053
2.28 -0.189142 13.1146
2.29 -0.201679 12.8353
2.30 -0.216607 12.406
2.31 -0.233193 11.8748
2.32 -0.23836 11.885
2.33 -0.232839 12.3342
2.34 -0.229216 12.5515
2.35 -0.224328 12.5752
2.36 -0.232668 12.41
2.37 -0.232071 12.6329
2.38 -0.223443 13.1898
2.39 -0.215224 13.6145
2.40 -0.208288 13.8516
2.41 -0.205483 13.8747
2.42 -0.215014 13.6859
2.43 -0.226064 13.3146
2.44 -0.238518 12.7721
2.45 -0.238386 12.8177
2.46 -0.240342 12.6122
2.47 -0.243311 12.2444
2.48 -0.247218 11.7588
2.49 -0.236052 12.0056
2.50 -0.235029 12.5674
2.51 -0.23543 13.0037
2.52 -0.237249 13.2695
2.53 -0.236757 13.549
2.54 -0.229544 14.1035
2.55 -0.223033 14.492
2.56 -0.217925 14.6707
2.57 -0.228132 14.6206
2.58 -0.24181 14.3535
2.59 -0.258221 13.9077
2.60 -0.276494 13.3353
2.61 -0.280639 13.3862
2.62 -0.28077 13.4915
2.63 -0.282225 13.3816
2.64 -0.278663 13.5213
2.65 -0.279193 13.7385
2.66 -0.281083 13.7384
2.67 -0.284087 13.5339
2.68 -0.288602 13.1305
2.69 -0.272802 13.7228
2.70 -0.26788 14.4202
2.71 -0.263363 14.9951
2.72 -0.259608 15.3896
2.73 -0.256938 15.5592
2.74 -0.255648 15.486
2.75 -0.255926 15.1849
2.76 -0.257816 14.698
2.77 -0.269703 14.1775
2.78 -0.27198 14.5592
2.79 -0.277255 14.6786
2.80 -0.284396 14.5705
2.81 -0.292872 14.2557
2.82 -0.295223 14.1097
2.83 -0.298631 13.7812
2.84 -0.281765 14.353
2.85 -0.261547 15.1158
2.86 -0.258324 15.7655
2.87 -0.261774 16.2399
2.88 -0.268323 16.4862
2.89 -0.277961 16.4766
2.90 -0.290293 16.2176
2.91 -0.30454 15.7471
2.92 -0.321453 15.036
2.93 -0.327331 14.738
2.94 -0.334701 14.3514
2.95 -0.32615 14.9783
2.96 -0.312321 15.7473
2.97 -0.298945 16.3873
2.98 -0.287071 16.8348
2.99 -0.284475 17.039
3.00 -0.292562 16.9774
3.01 -0.306629 16.6635
3.02 -0.331145 16.1414
3.03 -0.360854 15.4718
3.04 -0.394649 14.7317
3.05 -0.400308 15.0877
3.06 -0.397061 15.7
3.07 -0.395175 16.1279
3.08 -0.394784 16.3228
3.09 -0.395959 16.2631
3.10 -0.398694 15.9617
3.11 -0.402911 15.4609
3.12 -0.392872 15.4272
3.13 -0.366271 16.0453
3.14 -0.33819 16.8082
3.15 -0.315362 17.4104
3.16 -0.316772 17.7881
3.17 -0.328182 17.8974
3.18 -0.344001 17.7286
3.19 -0.363665 17.309
3.20 -0.384859 16.747
3.21 -0.383517 17.0694
3.22 -0.383866 17.1307
3.23 -0.385929 16.9275
3.24 -0.389653 16.4913
3.25 -0.394918 15.8771
3.26 -0.401578 15.1477
3.27 -0.394855 15.2144
3.28 -0.395805 15.1844
3.29 -0.398659 14.9267
3.30 -0.403911 14.47
3.31 -0.403224 14.8841
3.32 -0.400976 15.223
3.33 -0.400719 15.3361
3.34 -0.402508 15.2128
3.35 -0.402148 15.1981
3.36 -0.395174 16.1447
3.37 -0.38921 17.0522
3.38 -0.384483 17.86
3.39 -0.3812 18.4972
3.40 -0.379544 18.896
3.41 -0.379636 19.0098
3.42 -0.383557 18.8281
3.43 -0.393667 18.3934
3.44 -0.403505 18.1074
3.45 -0.404912 18.0228
3.46 -0.408216 17.6718
3.47 -0.413314 17.1026
3.48 -0.420043 16.3802
3.49 -0.428203 15.5698
3.50 -0.421639 15.52
3.51 -0.421487 15.5898
3.52 -0.42376 15.4207
3.53 -0.428271 15.0384
3.54 -0.457349 14.4916
3.55 -0.458413 14.8507
3.56 -0.454434 15.2712
3.57 -0.452752 15.475
3.58 -0.453411 15.4412
3.59 -0.443892 15.448
3.60 -0.4374 15.9017
3.61 -0.432432 16.1362
3.62 -0.433963 16.1233
3.63 -0.447685 15.8618
3.64 -0.467232 15.8615
3.65 -0.461183 16.7943
3.66 -0.457894 17.6446
3.67 -0.457335 18.3624
3.68 -0.45342 19.1495
3.69 -0.44981 19.8055
3.70 -0.447854 20.2131
3.71 -0.44791 20.3145
3.72 -0.45002 20.1007
3.73 -0.454126 19.6049
3.74 -0.460088 18.8904
3.75 -0.467714 18.0321
3.76 -0.476788 17.0998
3.77 -0.486525 16.1683
3.78 -0.480932 15.7898
3.79 -0.472726 15.5888
3.80 -0.482355 15.7077
3.81 -0.477239 16.2558
3.82 -0.474539 16.5948
3.83 -0.474458 16.6839
3.84 -0.477148 16.5111
3.85 -0.480144 16.1852
3.86 -0.474729 16.569
3.87 -0.475662 16.6167
3.88 -0.479296 16.411
3.89 -0.483462 15.982
3.90 -0.506196 15.8872
3.91 -0.496309 16.8774
3.92 -0.487822 17.8326
3.93 -0.48102 18.6902
3.94 -0.47619 19.3765
3.95 -0.473577 19.8192
3.96 -0.473353 19.9662
3.97 -0.47558 19.802
3.98 -0.480206 19.3531
3.99 -0.487071 18.6782
4.00 -0.526587 17.8502
4.01 -0.533791 18.3677
4.02 -0.536379 19.0256
4.03 -0.528748 20.0125
4.04 -0.523035 20.8408
4.05 -0.519396 21.4329
4.06 -0.518029 21.7209
4.07 -0.519039 21.671
4.08 -0.522415 21.2949
4.09 -0.528042 20.645
4.10 -0.535721 19.7973
4.11 -0.545212 18.8313
4.12 -0.556263 17.8154
4.13 -0.569427 16.7764
4.14 -0.548237 16.8287
4.15 -0.531542 17.2122
4.16 -0.52927 17.4849
4.17 -0.530084 17.488
4.18 -0.532978 17.2248
4.19 -0.53858 17.5977
4.20 -0.52886 18.5981
4.21 -0.521027 19.5007
4.22 -0.5154 20.2288
4.23 -0.512258 20.7063
4.24 -0.511796 20.8768
4.25 -0.514091 20.7218
4.26 -0.519087 20.2663
4.27 -0.526612 19.5703
4.28 -0.536414 18.71
4.29 -0.548206 17.7593
4.30 -0.569517 16.7783
4.31 -0.609306 16.3221
4.32 -0.597605 17.3162
4.33 -0.587618 18.2698
4.34 -0.579661 19.1199
4.35 -0.574086 19.7914
4.36 -0.571199 20.2119
4.37 -0.571206 20.3307
4.38 -0.574176 20.1355
4.39 -0.580033 19.6559
4.40 -0.588569 18.9533
4.41 -0.636311 18.1133
4.42 -0.622542 19.3084
4.43 -0.61194 20.4306
4.44 -0.603192 21.4604
4.45 -0.596624 22.3147
4.46 -0.592528 22.9073
4.47 -0.59112 23.1691
4.48 -0.592505 23.0697
4.49 -0.596652 22.6271
4.50 -0.603402 21.9016
4.51 -0.599568 21.4394
4.52 -0.571285 21.8083
4.53 -0.547401 21.8421
4.54 -0.551549 21.5404
4.55 -0.558277 20.9468
4.56 -0.567702 20.1338
4.57 -0.579522 19.1823
4.58 -0.593397 18.1653
4.59 -0.58812 18.0158
4.60 -0.59067 17.9434
4.61 -0.599061 17.593
4.62 -0.608145 17.2867
4.63 -0.605845 17.556
4.64 -0.607447 17.5551
4.65 -0.612973 17.2879
4.66 -0.615301 17.3068
4.67 -0.601768 18.0159
4.68 -0.595041 18.5614
4.69 -0.591773 18.8602
4.70 -0.5921 18.881
4.71 -0.595957 18.6307
4.72 -0.602569 18.1437
4.73 -0.616705 18.1946
4.74 -0.602722 19.341
4.75 -0.590562 20.4624
4.76 -0.580599 21.4916
4.77 -0.573212 22.3453
4.78 -0.568745 22.9373
4.79 -0.567451 23.1985
4.80 -0.569449 23.098
4.81 -0.574702 22.654
4.82 -0.583027 21.9263
4.83 -0.594137 20.9978
4.84 -0.607691 19.9525
4.85 -0.658039 18.8616
4.86 -0.711369 18.136
4.87 -0.69869 19.2474
4.88 -0.684611 20.4571
4.89 -0.672378 21.6384
4.90 -0.662365 22.7195
4.91 -0.654954 23.6124
4.92 -0.650485 24.2262
4.93 -0.649208 24.4889
4.94 -0.651237 24.3696
4.95 -0.656529 23.8888
4.96 -0.664896 23.1112
4.97 -0.676046 22.1244
4.98 -0.689636 21.017
4.99 -0.705278 19.8646
5.00 -0.672616 20.151


==> figures/data/O1/dissipative/run_0004/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.959724 0.019937 0.01 0.998482 0.000800576
0.02 0.922101 0.0400081 0.02 0.993945 0.00320923
0.03 0.886658 0.060349 0.03 0.986432 0.00724685
0.04 0.853012 0.0810987 0.04 0.97602 0.0129487
0.05 0.820849 0.102401 0.05 0.962809 0.0203652
0.06 0.789912 0.124406 0.06 0.946928 0.0295627
0.07 0.759989 0.147275 0.07 0.928527 0.0406249
0.08 0.730907 0.171176 0.08 0.907774 0.0536546
0.09 0.702523 0.196295 0.09 0.884856 0.0687756
0.10 0.674719 0.222832 0.10 0.859971 0.0861355
0.11 0.647402 0.251007 0.11 0.833328 0.105909
0.12 0.620498 0.281063 0.12 0.805143 0.1283
0.13 0.59395 0.313273 0.13 0.775632 0.15355
0.14 0.567715 0.34794 0.14 0.745017 0.181937
0.15 0.541766 0.385406 0.15 0.713515 0.21379
0.16 0.516088 0.426058 0.16 0.681341 0.249488
0.17 0.490678 0.470333 0.17 0.648708 0.289474
0.18 0.465545 0.518729 0.18 0.615821 0.334261
0.19 0.440712 0.571807 0.19 0.582882 0.384442
0.20 0.41621 0.630202 0.20 0.550088 0.4407
0.21 0.392086 0.69462 0.21 0.517635 0.503815
0.22 0.368401 0.765841 0.22 0.485716 0.574664
0.23 0.345228 0.844701 0.23 0.454527 0.654215
0.24 0.322662 0.932059 0.24 0.424267 0.743502
0.25 0.300814 1.02873 0.25 0.395149 0.843564
0.26 0.279819 1.13535 0.26 0.367398 0.955331
0.27 0.259839 1.25221 0.27 0.341259 1.07944
0.28 0.24106 1.37893 0.28 0.317003 1.21591
0.29 0.223695 1.51401 0.29 0.294927 1.36373
0.30 0.207977 1.65439 0.30 0.275352 1.52025
0.31 0.194147 1.79491 0.31 0.258612 1.68068
0.32 0.182429 1.92828 0.32 0.245025 1.8378
0.33 0.172995 2.04561 0.33 0.234859 1.9824
0.34 0.165928 2.13799 0.34 0.228275 2.10476
0.35 0.161189 2.19871 0.35 0.225294 2.1969
0.36 0.158612 2.22512 0.36 0.225766 2.25469
0.37 0.157922 2.21921 0.37 0.229392 2.27872
0.38 0.158776 2.18653 0.38 0.235762 2.27351
0.39 0.160817 2.13431 0.39 0.244419 2.24573
0.40 0.163708 2.06967 0.40 0.254908 2.20238
0.41 0.16716 1.99857 0.41 0.266812 2.14955
0.42 0.170935 1.92543 0.42 0.279768 2.09198
0.43 0.174854 1.85325 0.43 0.291102 2.03302
0.44 0.178777 1.78387 0.44 0.272653 1.9749
0.45 0.182409 1.72075 0.45 0.254875 1.91897
0.46 0.169658 1.86838 0.46 0.23786 1.86597
0.47 0.157503 2.03007 0.47 0.221715 1.86788
0.48 0.14603 2.20574 0.48 0.206567 2.05448
0.49 0.135342 2.39413 0.49 0.192566 2.25632
0.50 0.125553 2.5921 0.50 0.179888 2.47067
0.51 0.11679 2.79394 0.51 0.168728 2.69217
0.52 0.10918 2.99078 0.52 0.159295 2.91212
0.53 0.102842 3.17064 0.53 0.151798 3.11845
0.54 0.0978646 3.31975 0.54 0.146414 3.29684
0.55 0.0942845 3.42524 0.55 0.143259 3.43342
0.56 0.0920705 3.47857 0.56 0.142363 3.51832
0.57 0.0911188 3.47807 0.57 0.143649 3.54842
0.58 0.0912651 3.42915 0.58 0.146947 3.52792
0.59 0.0923088 3.34211 0.59 0.152018 3.46633
0.60 0.0940395 3.22903 0.60 0.158594 3.37539
0.61 0.0962594 3.10111 0.61 0.166402 3.26635
0.62 0.0987961 2.96729 0.62 0.171854 3.14843
0.63 0.100073 2.88171 0.63 0.160348 3.02836
0.64 0.0924936 3.11355 0.64 0.149724 3.00758
0.65 0.0855921 3.3554 0.65 0.14012 3.26859
0.66 0.0794424 3.59986 0.66 0.131693 3.53537
0.67 0.0741261 3.83534 0.67 0.124613 3.79634
0.68 0.0697162 4.04658 0.68 0.119047 4.03593
0.69 0.0662458 4.21641 0.69 0.115139 4.23623
0.70 0.0636239 4.32933 0.70 0.112986 4.38062
0.71 0.0613773 4.37575 0.71 0.112613 4.45813
0.72 0.059881 4.35489 0.72 0.113962 4.46668
0.73 0.0589941 4.27472 0.73 0.116905 4.4132
0.74 0.0585677 4.14892 0.74 0.120187 4.31079
0.75 0.0559834 4.19288 0.75 0.113464 4.17474
0.76 0.0513224 4.4363 0.76 0.108027 4.44603
0.77 0.0475678 4.64087 0.77 0.104018 4.68016
0.78 0.044767 4.78814 0.78 0.101545 4.85765
0.79 0.0429241 4.86438 0.79 0.100661 4.96359
0.80 0.0419917 4.86475 0.80 0.101347 4.99203
0.81 0.0418743 4.79462 0.81 0.103516 4.94745
0.82 0.042442 4.66733 0.82 0.10702 4.8427
0.83 0.0435491 4.49991 0.83 0.111684 4.69463
0.84 0.0450514 4.30898 0.84 0.112756 4.51997
0.85 0.0429823 4.44737 0.85 0.105853 4.44658
0.86 0.0383004 4.74259 0.86 0.0999139 4.76926
0.87 0.0342812 5.01671 0.87 0.0950751 5.07269
0.88 0.0309851 5.24907 0.88 0.0914652 5.33531
0.89 0.0284499 5.41861 0.89 0.0891869 5.53493
0.90 0.0266801 5.50895 0.90 0.0882966 5.65401
0.91 0.0256398 5.51332 0.91 0.0887899 5.68482
0.92 0.0252549 5.43654 0.92 0.0905996 5.63157
0.93 0.0254358 5.29301 0.93 0.0936066 5.50837
0.94 0.0236408 5.10192 0.94 0.0976601 5.33442
0.95 0.0217478 4.88246 0.95 0.102598 5.12912
0.96 0.0195479 4.65067 0.96 0.104752 4.90885
0.97 0.0159636 4.72757 0.97 0.0980929 4.78782
0.98 0.0117986 5.06283 0.98 0.0921538 5.15187
0.99 0.00809463 5.39373 0.99 0.0870502 5.5121
1.00 0.0048967 5.7015 1.00 0.0829028 5.8484
1.01 0.00224166 5.96297 1.01 0.0798254 6.13615
1.02 0.000150094 6.15421 1.02 0.0779093 6.35027
1.03 -0.00138167 6.25623 1.03 0.0772051 6.47137
1.04 -0.00238466 6.26512 1.04 0.0775475 6.49144
1.05 -0.00285868 6.32436 1.05 0.0756995 6.53835
1.06 -0.00289061 6.42224 1.06 0.0750289 6.65995
1.07 -0.00266196 6.41995 1.07 0.075534 6.67757
1.08 -0.00343099 6.3231 1.08 0.0771593 6.59718
1.09 -0.00633605 6.21662 1.09 0.0755472 6.45035
1.10 -0.00855422 6.4936 1.10 0.0730008 6.73787
1.11 -0.0103398 6.67481 1.11 0.0715388 6.93881
1.12 -0.0116938 6.75641 1.12 0.0711978 7.03502
1.13 -0.012653 6.73272 1.13 0.071964 7.02189
1.14 -0.0132745 6.61219 1.14 0.073774 6.90931
1.15 -0.0136281 6.41413 1.15 0.0765265 6.71782
1.16 -0.0137884 6.16265 1.16 0.0800984 6.47224
1.17 -0.0138263 5.88096 1.17 0.0843614 6.19597
1.18 -0.0173339 5.58796 1.18 0.0857508 5.90787
1.19 -0.0210428 5.68005 1.19 0.0803669 5.91568
1.20 -0.0237753 6.0734 1.20 0.0755691 6.34651
1.21 -0.0264475 6.4616 1.21 0.0714533 6.77007
1.22 -0.0291165 6.82263 1.22 0.0681202 7.1617
1.23 -0.0318427 7.12917 1.23 0.0656651 7.49159
1.24 -0.034674 7.35273 1.24 0.0641646 7.72987
1.25 -0.0376238 7.47037 1.25 0.063662 7.85398
1.26 -0.0406494 7.47155 1.26 0.0634978 7.85552
1.27 -0.0416501 7.73839 1.27 0.062537 7.96539
1.28 -0.0437536 7.63519 1.28 0.0625601 8.02514
1.29 -0.0447202 7.59652 1.29 0.0635432 7.96221
1.30 -0.0455439 7.44937 1.30 0.0654212 7.79264
1.31 -0.0463353 7.20614 1.31 0.0650968 7.5424
1.32 -0.0465281 7.3653 1.32 0.0623003 7.86739
1.33 -0.0480128 7.68056 1.33 0.060345 8.18482
1.34 -0.0493275 7.90312 1.34 0.0592933 8.39316
1.35 -0.0504979 8.00983 1.35 0.0591724 8.47313
1.36 -0.0515577 7.99154 1.36 0.0599676 8.42231
1.37 -0.0525463 7.85597 1.37 0.0616235 8.25541
1.38 -0.0535047 7.62475 1.38 0.0613507 7.99881
1.39 -0.0514713 7.78265 1.39 0.0588518 8.34921
1.40 -0.0489233 8.08693 1.40 0.0571664 8.65805
1.41 -0.0501666 8.28709 1.41 0.0563486 8.84686
1.42 -0.0515036 8.36223 1.42 0.0564173 8.89872
1.43 -0.0553981 8.30742 1.43 0.0573508 8.81505
1.44 -0.0598401 8.17667 1.44 0.0559416 8.82848
1.45 -0.06104 8.43306 1.45 0.0548478 9.06762
1.46 -0.0621716 8.57671 1.46 0.0546116 9.16975
1.47 -0.0649898 8.58704 1.47 0.0552267 9.12943
1.48 -0.0709033 8.46791 1.48 0.0566483 8.96016
1.49 -0.0778645 8.23935 1.49 0.0561502 8.72316
1.50 -0.0825723 8.2505 1.50 0.0540883 9.1175
1.51 -0.0834817 8.59677 1.51 0.0528019 9.40254
1.52 -0.084413 8.83951 1.52 0.0523318 9.55008
1.53 -0.0854066 8.95263 1.53 0.0526835 9.54855
1.54 -0.0864982 8.92604 1.54 0.0538253 9.40651
1.55 -0.0877194 8.7685 1.55 0.0541069 9.14908
1.56 -0.0897446 8.48617 1.56 0.0520933 9.46899
1.57 -0.0888776 8.85486 1.57 0.0508221 9.76869
1.58 -0.0897185 9.11773 1.58 0.0503344 9.92642
1.59 -0.0906723 9.24995 1.59 0.0501677 9.92924
1.60 -0.0917272 9.24414 1.60 0.049714 10.0526
1.61 -0.0908482 9.32499 1.61 0.0500414 10.0491
1.62 -0.0903602 9.263 1.62 0.0511206 9.89752
1.63 -0.0904097 9.06935 1.63 0.0528919 9.62421
1.64 -0.0910435 8.77172 1.64 0.0524347 9.32267
1.65 -0.0975733 8.5996 1.65 0.0501536 9.80728
1.66 -0.0980008 9.03923 1.66 0.0485363 10.1963
1.67 -0.0985721 9.39606 1.67 0.0476371 10.4518
1.68 -0.0993347 9.63472 1.68 0.0474833 10.5485
1.69 -0.100334 9.7295 1.69 0.0480688 10.4818
1.70 -0.101605 9.67271 1.70 0.0493545 10.2685
1.71 -0.103169 9.47696 1.71 0.0512756 9.94092
1.72 -0.105068 9.17056 1.72 0.0526773 9.53708
1.73 -0.116595 8.78865 1.73 0.049917 9.80034
1.74 -0.12133 8.95102 1.74 0.047713 10.3134
1.75 -0.121987 9.41039 1.75 0.0461329 10.7288
1.76 -0.123122 9.78584 1.76 0.0452302 11.0059
1.77 -0.124744 10.0428 1.77 0.0450335 11.1169
1.78 -0.132901 9.66816 1.78 0.0455399 11.0551
1.79 -0.12762 10.2532 1.79 0.0447098 11.1037
1.80 -0.132416 9.90166 1.80 0.0441685 11.3028
1.81 -0.12712 10.2591 1.81 0.0440702 11.3262
1.82 -0.127531 10.3303 1.82 0.0437232 11.4354
1.83 -0.131182 10.3501 1.83 0.0440627 11.4095
1.84 -0.132084 10.4807 1.84 0.0450622 11.2169
1.85 -0.133381 10.452 1.85 0.0466687 10.8888
1.86 -0.13515 10.2689 1.86 0.0478646 10.4658
1.87 -0.137392 9.95874 1.87 0.0454959 10.7923
1.88 -0.140096 9.55874 1.88 0.0436667 11.3055
1.89 -0.139368 9.72689 1.89 0.0424364 11.6957
1.90 -0.139074 10.198 1.90 0.0418474 11.9234
1.91 -0.139154 10.5689 1.91 0.0419164 11.9664
1.92 -0.139681 10.8009 1.92 0.04263 11.8273
1.93 -0.140711 10.8689 1.93 0.0423775 11.6616
1.94 -0.142278 10.7687 1.94 0.0412625 12.0393
1.95 -0.144573 10.5044 1.95 0.0407765 12.2459
1.96 -0.137828 10.8634 1.96 0.0409321 12.2618
1.97 -0.133209 11.011 1.97 0.0417123 12.0934
1.98 -0.134537 10.987 1.98 0.0430741 11.7699
1.99 -0.136459 10.8009 1.99 0.0414904 11.8972
2.00 -0.135235 11.2257 2.00 0.0402341 12.3309
2.01 -0.136597 11.6299 2.01 0.039578 12.5984
2.02 -0.138883 11.8809 2.02 0.0395425 12.6724
2.03 -0.142054 11.9512 2.03 0.0401203 12.5515
2.04 -0.145948 11.8378 2.04 0.0400037 12.3675
2.05 -0.151971 11.4323 2.05 0.0390071 12.7462
2.06 -0.145994 11.8806 2.06 0.0386081 12.9409
2.07 -0.141302 12.1399 2.07 0.0388164 12.9338
2.08 -0.137896 12.2149 2.08 0.0396138 12.7343
2.09 -0.136009 12.1005 2.09 0.0403503 12.375
2.10 -0.135677 11.8171 2.10 0.0388475 12.7408
2.11 -0.146168 11.4027 2.11 0.0378923 13.1247
2.12 -0.154352 11.2296 2.12 0.0375183 13.3185
2.13 -0.152249 11.788 2.13 0.0373613 13.3452
2.14 -0.150427 12.2376 2.14 0.0373022 13.4291
2.15 -0.149077 12.5325 2.15 0.0370038 13.5085
2.16 -0.151788 12.6399 2.16 0.0372596 13.478
2.17 -0.15701 12.5504 2.17 0.0380774 13.2492
2.18 -0.163093 12.2811 2.18 0.0394148 12.8579
2.19 -0.16969 11.8675 2.19 0.0412139 12.3521
2.20 -0.171301 11.713 2.20 0.0391225 12.5725
2.21 -0.174394 11.3587 2.21 0.0374678 13.1883
2.22 -0.176087 11.0784 2.22 0.0363106 13.6708
2.23 -0.171588 11.7252 2.23 0.0356916 13.9708
2.24 -0.170019 12.3088 2.24 0.0356314 14.0572
2.25 -0.169069 12.7799 2.25 0.0356821 13.9266
2.26 -0.171032 13.0903 2.26 0.0351925 14.1834
2.27 -0.179395 13.2053 2.27 0.035256 14.2205
2.28 -0.189142 13.1146 2.28 0.0358624 14.0413
2.29 -0.201679 12.8353 2.29 0.0351276 14.1416
2.30 -0.216607 12.406 2.30 0.0345906 14.4241
2.31 -0.233193 11.8748 2.31 0.0345965 14.4843
2.32 -0.23836 11.885 2.32 0.035138 14.3226
2.33 -0.232839 12.3342 2.33 0.0358611 13.9679
2.34 -0.229216 12.5515 2.34 0.0346461 14.318
2.35 -0.224328 12.5752 2.35 0.033933 14.6818
2.36 -0.232668 12.41 2.36 0.0337468 14.8257
2.37 -0.232071 12.6329 2.37 0.0335605 14.8877
2.38 -0.223443 13.1898 2.38 0.0337336 14.8737
2.39 -0.215224 13.6145 2.39 0.0344202 14.638
2.40 -0.208288 13.8516 2.40 0.0355842 14.2178
2.41 -0.205483 13.8747 2.41 0.037175 13.6653
2.42 -0.215014 13.6859 2.42 0.0366503 13.4065
2.43 -0.226064 13.3146 2.43 0.0348969 14.1392
2.44 -0.238518 12.7721 2.44 0.0335648 14.7615
2.45 -0.238386 12.8177 2.45 0.0326994 15.2147
2.46 -0.240342 12.6122 2.46 0.032332 15.4506
2.47 -0.243311 12.2444 2.47 0.0322145 15.4904
2.48 -0.247218 11.7588 2.48 0.0322206 15.5501
2.49 -0.236052 12.0056 2.49 0.0320821 15.5226
2.50 -0.235029 12.5674 2.50 0.031831 15.708
2.51 -0.23543 13.0037 2.51 0.0316883 15.7632
2.52 -0.237249 13.2695 2.52 0.031814 15.7634
2.53 -0.236757 13.549 2.53 0.0321433 15.5267
2.54 -0.229544 14.1035 2.54 0.0314355 15.8461
2.55 -0.223033 14.492 2.55 0.0312134 16.0218
2.56 -0.217925 14.6707 2.56 0.0313877 15.9475
2.57 -0.228132 14.6206 2.57 0.0309543 16.1283
2.58 -0.24181 14.3535 2.58 0.0310072 16.1634
2.59 -0.258221 13.9077 2.59 0.0314503 15.9525
2.60 -0.276494 13.3353 2.60 0.0307327 16.2064
2.61 -0.280639 13.3862 2.61 0.0304886 16.3991
2.62 -0.28077 13.4915 2.62 0.0307236 16.3359
2.63 -0.282225 13.3816 2.63 0.0314217 16.0336
2.64 -0.278663 13.5213 2.64 0.0306666 16.1964
2.65 -0.279193 13.7385 2.65 0.0300783 16.5761
2.66 -0.281083 13.7384 2.66 0.0299584 16.7053
2.67 -0.284087 13.5339 2.67 0.0303071 16.575
2.68 -0.288602 13.1305 2.68 0.0299229 16.6314
2.69 -0.272802 13.7228 2.69 0.0295699 16.8929
2.70 -0.26788 14.4202 2.70 0.029468 16.9414
2.71 -0.263363 14.9951 2.71 0.0295066 16.9819
2.72 -0.259608 15.3896 2.72 0.030001 16.7634
2.73 -0.256938 15.5592 2.73 0.0309246 16.3221
2.74 -0.255648 15.486 2.74 0.0298436 16.624
2.75 -0.255926 15.1849 2.75 0.0291105 17.1052
2.76 -0.257816 14.698 2.76 0.0288225 17.3391
2.77 -0.269703 14.1775 2.77 0.0289879 17.3026
2.78 -0.27198 14.5592 2.78 0.0289798 17.16
2.79 -0.277255 14.6786 2.79 0.0285286 17.4943
2.80 -0.284396 14.5705 2.80 0.0285246 17.5595
2.81 -0.292872 14.2557 2.81 0.0288836 17.3551
2.82 -0.295223 14.1097 2.82 0.0282925 17.6198
2.83 -0.298631 13.7812 2.83 0.0281404 17.7779
2.84 -0.281765 14.353 2.84 0.0281575 17.6921
2.85 -0.261547 15.1158 2.85 0.027918 17.9068
2.86 -0.258324 15.7655 2.86 0.0281176 17.842
2.87 -0.261774 16.2399 2.87 0.0287425 17.5148
2.88 -0.268323 16.4862 2.88 0.0297616 16.9735
2.89 -0.277961 16.4766 2.89 0.0286701 17.2867
2.90 -0.290293 16.2176 2.90 0.0278085 17.8844
2.91 -0.30454 15.7471 2.91 0.0273595 18.2409
2.92 -0.321453 15.036 2.92 0.0272769 18.3174
2.93 -0.327331 14.738 2.93 0.0272264 18.3885
2.94 -0.334701 14.3514 2.94 0.0276002 18.2012
2.95 -0.32615 14.9783 2.95 0.0283774 17.7625
2.96 -0.312321 15.7473 2.96 0.0295221 17.1311
2.97 -0.298945 16.3873 2.97 0.0296842 16.6164
2.98 -0.287071 16.8348 2.98 0.0283142 17.4798
2.99 -0.284475 17.039 2.99 0.027294 18.1945
3.00 -0.292562 16.9774 3.00 0.0266595 18.6901
3.01 -0.306629 16.6635 3.01 0.0264345 18.9122
3.02 -0.331145 16.1414 3.02 0.0263447 18.9744
3.03 -0.360854 15.4718 3.03 0.026432 18.9114
3.04 -0.394649 14.7317 3.04 0.0261689 19.098
3.05 -0.400308 15.0877 3.05 0.0260825 19.1597
3.06 -0.397061 15.7 3.06 0.02622 19.1216
3.07 -0.395175 16.1279 3.07 0.0267341 18.7984
3.08 -0.394784 16.3228 3.08 0.0260419 19.1231
3.09 -0.395959 16.2631 3.09 0.0257449 19.4067
3.10 -0.398694 15.9617 3.10 0.0258527 19.3882
3.11 -0.402911 15.4609 3.11 0.0263567 19.0786
3.12 -0.392872 15.4272 3.12 0.025716 19.3655
3.13 -0.366271 16.0453 3.13 0.0254163 19.6567
3.14 -0.33819 16.8082 3.14 0.0255164 19.6422
3.15 -0.315362 17.4104 3.15 0.0254633 19.5597
3.16 -0.316772 17.7881 3.16 0.0251749 19.8467
3.17 -0.328182 17.8974 3.17 0.0252825 19.8248
3.18 -0.344001 17.7286 3.18 0.0250165 19.9743
3.19 -0.363665 17.309 3.19 0.0251176 19.9426
3.20 -0.384859 16.747 3.20 0.0248606 20.1023
3.21 -0.383517 17.0694 3.21 0.0249947 20.0569
3.22 -0.383866 17.1307 3.22 0.0255101 19.7126
3.23 -0.385929 16.9275 3.23 0.025251 19.679
3.24 -0.389653 16.4913 3.24 0.0246784 20.1982
3.25 -0.394918 15.8771 3.25 0.0244854 20.4204
3.26 -0.401578 15.1477 3.26 0.0244136 20.4829
3.27 -0.394855 15.2144 3.27 0.02462 20.3734
3.28 -0.395805 15.1844 3.28 0.0243302 20.4991
3.29 -0.398659 14.9267 3.29 0.0242066 20.6666
3.30 -0.403911 14.47 3.30 0.0244625 20.5124
3.31 -0.403224 14.8841 3.31 0.0250538 20.0652
3.32 -0.400976 15.223 3.32 0.0243037 20.4777
3.33 -0.400719 15.3361 3.33 0.0239136 20.8746
3.34 -0.402508 15.2128 3.34 0.0238978 20.9512
3.35 -0.402148 15.1981 3.35 0.0237569 21.0207
3.36 -0.395174 16.1447 3.36 0.0236815 21.0922
3.37 -0.38921 17.0522 3.37 0.0237407 21.1022
3.38 -0.384483 17.86 3.38 0.024161 20.7921
3.39 -0.3812 18.4972 3.39 0.0236009 21.121
3.40 -0.379544 18.896 3.40 0.0234029 21.3626
3.41 -0.379636 19.0098 3.41 0.0235729 21.2708
3.42 -0.383557 18.8281 3.42 0.0240999 20.8664
3.43 -0.393667 18.3934 3.43 0.0249584 20.2071
3.44 -0.403505 18.1074 3.44 0.0248332 19.9415
3.45 -0.404912 18.0228 3.45 0.0238649 20.8114
3.46 -0.408216 17.6718 3.46 0.0232223 21.4496
3.47 -0.413314 17.1026 3.47 0.02293 21.786
3.48 -0.420043 16.3802 3.48 0.0228613 21.8579
3.49 -0.428203 15.5698 3.49 0.0229654 21.8212
3.50 -0.421639 15.52 3.50 0.0228209 21.854
3.51 -0.421487 15.5898 3.51 0.0226807 22.0519
3.52 -0.42376 15.4207 3.52 0.0228967 21.906
3.53 -0.428271 15.0384 3.53 0.0225623 22.1261
3.54 -0.457349 14.4916 3.54 0.0225433 22.2076
3.55 -0.458413 14.8507 3.55 0.0224139 22.2876
3.56 -0.454434 15.2712 3.56 0.0224784 22.2863
3.57 -0.452752 15.475 3.57 0.0223884 22.2739
3.58 -0.453411 15.4412 3.58 0.0222322 22.4933
3.59 -0.443892 15.448 3.59 0.0224254 22.3617
3.60 -0.4374 15.9017 3.60 0.0221245 22.5645
3.61 -0.432432 16.1362 3.61 0.0221052 22.647
3.62 -0.433963 16.1233 3.62 0.0224301 22.3807
3.63 -0.447685 15.8618 3.63 0.0220358 22.6276
3.64 -0.467232 15.8615 3.64 0.0218616 22.8708
3.65 -0.461183 16.7943 3.65 0.0220311 22.7571
3.66 -0.457894 17.6446 3.66 0.0225339 22.3101
3.67 -0.457335 18.3624 3.67 0.0223149 22.2775
3.68 -0.45342 19.1495 3.68 0.0217719 22.8956
3.69 -0.44981 19.8055 3.69 0.0215611 23.1823
3.70 -0.447854 20.2131 3.70 0.0216895 23.1074
3.71 -0.44791 20.3145 3.71 0.0214836 23.2327
3.72 -0.45002 20.1007 3.72 0.0214323 23.3511
3.73 -0.454126 19.6049 3.73 0.0217158 23.1081
3.74 -0.460088 18.8904 3.74 0.0213879 23.3153
3.75 -0.467714 18.0321 3.75 0.0212207 23.5619
3.76 -0.476788 17.0998 3.76 0.0211783 23.6195
3.77 -0.486525 16.1683 3.77 0.0213222 23.4374
3.78 -0.480932 15.7898 3.78 0.0210514 23.7314
3.79 -0.472726 15.5888 3.79 0.0211113 23.7266
3.80 -0.482355 15.7077 3.80 0.0210006 23.7595
3.81 -0.477239 16.2558 3.81 0.0209054 23.9305
3.82 -0.474539 16.5948 3.82 0.0208384 23.9728
3.83 -0.474458 16.6839 3.83 0.0208624 24.0024
3.84 -0.477148 16.5111 3.84 0.0212097 23.671
3.85 -0.480144 16.1852 3.85 0.0218623 23.0238
3.86 -0.474729 16.569 3.86 0.0212124 23.4429
3.87 -0.475662 16.6167 3.87 0.0207011 24.0844
3.88 -0.479296 16.411 3.88 0.0205059 24.3767
3.89 -0.483462 15.982 3.89 0.0204631 24.44
3.90 -0.506196 15.8872 3.90 0.02042 24.4537
3.91 -0.496309 16.8774 3.91 0.0203517 24.5484
3.92 -0.487822 17.8326 3.92 0.0204118 24.5387
3.93 -0.48102 18.6902 3.93 0.0207865 24.1576
3.94 -0.47619 19.3765 3.94 0.0203931 24.4383
3.95 -0.473577 19.8192 3.95 0.0201446 24.8027
3.96 -0.473353 19.9662 3.96 0.0202127 24.7817
3.97 -0.47558 19.802 3.97 0.0205919 24.3865
3.98 -0.480206 19.3531 3.98 0.0210403 23.6757
3.99 -0.487071 18.6782 3.99 0.0203485 24.4624
4.00 -0.526587 17.8502 4.00 0.019951 25.0125
4.01 -0.533791 18.3677 4.01 0.0198632 25.186
4.02 -0.536379 19.0256 4.02 0.0199333 25.0143
4.03 -0.528748 20.0125 4.03 0.0197427 25.3187
4.04 -0.523035 20.8408 4.04 0.0197049 25.3815
4.05 -0.519396 21.4329 4.05 0.0198939 25.2024
4.06 -0.518029 21.7209 4.06 0.0196988 25.3217
4.07 -0.519039 21.671 4.07 0.0195538 25.5724
4.08 -0.522415 21.2949 4.08 0.0197161 25.4241
4.09 -0.528042 20.645 4.09 0.0195701 25.4849
4.10 -0.535721 19.7973 4.10 0.0194078 25.7609
4.11 -0.545212 18.8313 4.11 0.0195508 25.6348
4.12 -0.556263 17.8154 4.12 0.0193151 25.867
4.13 -0.569427 16.7764 4.13 0.0193327 25.8529
4.14 -0.548237 16.8287 4.14 0.0192345 26.006
4.15 -0.531542 17.2122 4.15 0.0193021 25.8365
4.16 -0.52927 17.4849 4.16 0.0191264 26.1366
4.17 -0.530084 17.488 4.17 0.0192516 26.029
4.18 -0.532978 17.2248 4.18 0.0191621 26.0261
4.19 -0.53858 17.5977 4.19 0.0189896 26.3253
4.20 -0.52886 18.5981 4.20 0.0191159 26.2138
4.21 -0.521027 19.5007 4.21 0.019533 25.7149
4.22 -0.5154 20.2288 4.22 0.0195046 25.4978
4.23 -0.512258 20.7063 4.23 0.0189924 26.2478
4.24 -0.511796 20.8768 4.24 0.0187669 26.626
4.25 -0.514091 20.7218 4.25 0.0187241 26.7035
4.26 -0.519087 20.2663 4.26 0.0187022 26.7515
4.27 -0.526612 19.5703 4.27 0.0186336 26.8207
4.28 -0.536414 18.71 4.28 0.0185966 26.891
4.29 -0.548206 17.7593 4.29 0.0186829 26.7155
4.30 -0.569517 16.7783 4.30 0.0185034 27.0148
4.31 -0.609306 16.3221 4.31 0.018486 27.012
4.32 -0.597605 17.3162 4.32 0.0184664 27.1033
4.33 -0.587618 18.2698 4.33 0.0187347 26.7769
4.34 -0.579661 19.1199 4.34 0.0191842 26.0836
4.35 -0.574086 19.7914 4.35 0.0185952 26.7896
4.36 -0.571199 20.2119 4.36 0.0182792 27.3154
4.37 -0.571206 20.3307 4.37 0.0182114 27.4351
4.38 -0.574176 20.1355 4.38 0.0182625 27.421
4.39 -0.580033 19.6559 4.39 0.0185953 26.9915
4.40 -0.588569 18.9533 4.40 0.0187288 26.5579
4.41 -0.636311 18.1133 4.41 0.0182293 27.348
4.42 -0.622542 19.3084 4.42 0.0180043 27.7526
4.43 -0.61194 20.4306 4.43 0.0179633 27.8345
4.44 -0.603192 21.4604 4.44 0.0180523 27.6806
4.45 -0.596624 22.3147 4.45 0.0178798 27.9574
4.46 -0.592528 22.9073 4.46 0.0179887 27.8506
4.47 -0.59112 23.1691 4.47 0.0178005 28.0757
4.48 -0.592505 23.0697 4.48 0.0178806 28.0125
4.49 -0.596652 22.6271 4.49 0.0180536 27.591
4.50 -0.603402 21.9016 4.50 0.0177237 28.1673
4.51 -0.599568 21.4394 4.51 0.0176697 28.3162
4.52 -0.571285 21.8083 4.52 0.0176578 28.268
4.53 -0.547401 21.8421 4.53 0.0175831 28.4509
4.54 -0.551549 21.5404 4.54 0.0177841 28.1914
4.55 -0.558277 20.9468 4.55 0.0176433 28.2643
4.56 -0.567702 20.1338 4.56 0.0174492 28.6416
4.57 -0.579522 19.1823 4.57 0.0175295 28.5729
4.58 -0.593397 18.1653 4.58 0.0174599 28.5783
4.59 -0.58812 18.0158 4.59 0.01734 28.839
4.60 -0.59067 17.9434 4.60 0.0173335 28.8697
4.61 -0.599061 17.593 4.61 0.0172628 28.9654
4.62 -0.608145 17.2867 4.62 0.0174044 28.792
4.63 -0.605845 17.556 4.63 0.017661 28.1983
4.64 -0.607447 17.5551 4.64 0.0172546 28.9137
4.65 -0.612973 17.2879 4.65 0.0171125 29.2166
4.66 -0.615301 17.3068 4.66 0.0171835 29.0636
4.67 -0.601768 18.0159 4.67 0.0170389 29.3421
4.68 -0.595041 18.5614 4.68 0.0171624 29.1934
4.69 -0.591773 18.8602 4.69 0.0170088 29.3522
4.70 -0.5921 18.881 4.70 0.0169534 29.511
4.71 -0.595957 18.6307 4.71 0.0169354 29.4801
4.72 -0.602569 18.1437 4.72 0.0168824 29.6355
4.73 -0.616705 18.1946 4.73 0.0170138 29.3312
4.74 -0.602722 19.341 4.74 0.0167919 29.7549
4.75 -0.590562 20.4624 4.75 0.0167871 29.7437
4.76 -0.580599 21.4916 4.76 0.0167455 29.8803
4.77 -0.573212 22.3453 4.77 0.0167124 29.8789
4.78 -0.568745 22.9373 4.78 0.0166796 30.0002
4.79 -0.567451 23.1985 4.79 0.0167692 29.7399
4.80 -0.569449 23.098 4.80 0.0165777 30.1462
4.81 -0.574702 22.654 4.81 0.0165499 30.2189
4.82 -0.583027 21.9263 4.82 0.016571 30.1212
4.83 -0.594137 20.9978 4.83 0.0164852 30.3409
4.84 -0.607691 19.9525 4.84 0.0166506 30.088
4.85 -0.658039 18.8616 4.85 0.0164158 30.4326
4.86 -0.711369 18.136 4.86 0.0164384 30.4534
4.87 -0.69869 19.2474 4.87 0.0167158 30.0095
4.88 -0.684611 20.4571 4.88 0.0172342 29.1663
4.89 -0.672378 21.6384 4.89 0.0167967 29.6359
4.90 -0.662365 22.7195 4.90 0.0163767 30.4582
4.91 -0.654954 23.6124 4.91 0.0162053 30.8432
4.92 -0.650485 24.2262 4.92 0.0161848 30.8655
4.93 -0.649208 24.4889 4.93 0.0161397 30.9747
4.94 -0.651237 24.3696 4.94 0.0161974 30.8326
4.95 -0.656529 23.8888 4.95 0.0160772 31.1016
4.96 -0.664896 23.1112 4.96 0.0160433 31.1509
4.97 -0.676046 22.1244 4.97 0.0161099 31.0847
4.98 -0.689636 21.017 4.98 0.0159774 31.2866
4.99 -0.705278 19.8646 4.99 0.0160409 31.1641
5.00 -0.672616 20.151 5.00 0.0159155 31.4159


==> figures/data/O1/dissipative/run_0008/data.txt <==
freq gamma theta
0.01 0.96058 0.020001
0.02 0.923826 0.0401365
0.03 0.889263 0.0605426
0.04 0.856501 0.0813588
0.05 0.825224 0.102729
0.06 0.79517 0.124806
0.07 0.766123 0.147747
0.08 0.737904 0.171725
0.09 0.710365 0.196925
0.10 0.683384 0.223547
0.11 0.656863 0.251813
0.12 0.630721 0.281966
0.13 0.604896 0.31428
0.14 0.579341 0.349058
0.15 0.554023 0.386645
0.16 0.528921 0.427428
0.17 0.504029 0.471846
0.18 0.47935 0.520398
0.19 0.454903 0.573648
0.20 0.430716 0.63223
0.21 0.406834 0.696857
0.22 0.383315 0.768308
0.23 0.360234 0.847423
0.24 0.337687 0.935064
0.25 0.31579 1.03204
0.26 0.294685 1.13901
0.27 0.274545 1.25625
0.28 0.25557 1.38337
0.29 0.237995 1.51889
0.30 0.222078 1.65971
0.31 0.20809 1.80069
0.32 0.196291 1.93448
0.33 0.186887 2.05217
0.34 0.179995 2.14483
0.35 0.175602 2.20572
0.36 0.173557 2.23221
0.37 0.173588 2.22627
0.38 0.175344 2.19347
0.39 0.178454 2.14108
0.40 0.182563 2.07623
0.41 0.187363 2.0049
0.42 0.1926 1.93153
0.43 0.198078 1.85912
0.44 0.203646 1.78952
0.45 0.208168 1.73474
0.46 0.194702 1.88385
0.47 0.181816 2.04688
0.48 0.169595 2.22401
0.49 0.158163 2.41394
0.50 0.147668 2.6135
0.51 0.138273 2.81693
0.52 0.130148 3.01524
0.53 0.12346 3.19637
0.54 0.118341 3.34643
0.55 0.114869 3.45245
0.56 0.11304 3.50588
0.57 0.112763 3.50508
0.58 0.113869 3.45552
0.59 0.11614 3.36761
0.60 0.11934 3.25353
0.61 0.123242 3.12456
0.62 0.127643 2.98969
0.63 0.129816 2.92142
0.64 0.12115 3.15553
0.65 0.113208 3.40048
0.66 0.106137 3.64794
0.67 0.100071 3.88612
0.68 0.0951372 4.09952
0.69 0.0914391 4.27075
0.70 0.0890362 4.38417
0.71 0.0879258 4.43019
0.72 0.0880372 4.40816
0.73 0.0892409 4.32624
0.74 0.0913688 4.19835
0.75 0.0897744 4.26589
0.76 0.0850811 4.51185
0.77 0.0814466 4.71765
0.78 0.0789418 4.86464
0.79 0.0775885 4.93916
0.80 0.0773495 4.93668
0.81 0.0781314 4.86302
0.82 0.0797987 4.73196
0.83 0.0821948 4.56084
0.84 0.0851754 4.36564
0.85 0.0817494 4.55053
0.86 0.0768673 4.85091
0.87 0.0727923 5.12876
0.88 0.0696138 5.36288
0.89 0.0673969 5.53191
0.90 0.0661673 5.61954
0.91 0.0659015 5.61948
0.92 0.066527 5.53724
0.93 0.0679334 5.38788
0.94 0.0699893 5.19108
0.95 0.0724759 4.9663
0.96 0.0749658 4.7297
0.97 0.0719122 4.89286
0.98 0.066831 5.2367
0.99 0.062386 5.57361
1.00 0.0586754 5.88358
1.01 0.0557895 6.14246
1.02 0.0537962 6.32608
1.03 0.0527263 6.41625
1.04 0.0524739 6.41808
1.05 0.051682 6.50876
1.06 0.0510119 6.59904
1.07 0.0511595 6.58638
1.08 0.0517317 6.47795
1.09 0.0511514 6.46196
1.10 0.0487176 6.72008
1.11 0.0471104 6.89017
1.12 0.0463455 6.95574
1.13 0.046398 6.91345
1.14 0.047202 6.77427
1.15 0.0486609 6.55937
1.16 0.0506627 6.29376
1.17 0.0525957 6.00074
1.18 0.0541788 5.69855
1.19 0.0508008 5.98101
1.20 0.0467625 6.3891
1.21 0.0431742 6.78706
1.22 0.0400947 7.15056
1.23 0.0375781 7.45049
1.24 0.035669 7.658
1.25 0.0343973 7.75189
1.26 0.0338111 7.71637
1.27 0.0326465 7.87146
1.28 0.0321996 7.90338
1.29 0.0324333 7.8148
1.30 0.0332839 7.62235
1.31 0.034256 7.44888
1.32 0.0319731 7.81695
1.33 0.0301168 8.10494
1.34 0.0289127 8.28425
1.35 0.0283711 8.33666
1.36 0.0284691 8.26058
1.37 0.0291524 8.07127
1.38 0.0305353 7.7434
1.39 0.0290032 8.2739
1.40 0.0281032 8.55239
1.41 0.0271611 8.71169
1.42 0.0261178 8.73602
1.43 0.0254563 8.61575
1.44 0.0243081 8.71768
1.45 0.0231197 8.9282
1.46 0.0217394 9.00365
1.47 0.0205396 8.93932
1.48 0.0195932 8.74909
1.49 0.0185555 8.62038
1.50 0.0167272 8.98654
1.51 0.0154272 9.24656
1.52 0.0146786 9.37176
1.53 0.014476 9.35071
1.54 0.0147862 9.19173
1.55 0.0155202 8.93723
1.56 0.0141244 9.3155
1.57 0.0128552 9.59045
1.58 0.0121026 9.72658
1.59 0.0118638 9.71013
1.60 0.0117637 9.8439
1.61 0.0121055 9.81792
1.62 0.0128161 9.64799
1.63 0.013859 9.35943
1.64 0.0126362 9.17182
1.65 0.0107492 9.62759
1.66 0.00929064 9.99064
1.67 0.00828949 10.224
1.68 0.00775568 10.3026
1.69 0.00767607 10.2213
1.70 0.00801979 9.99613
1.71 0.00648588 9.6587
1.72 0.00481198 9.2461
1.73 0.00279567 9.6042
1.74 0.00103358 10.0875
1.75 -0.00034715 10.4774
1.76 -0.00131851 10.7353
1.77 -0.00186835 10.8338
1.78 -0.00200511 10.7651
1.79 -0.00171421 10.8251
1.80 -0.00193845 11.0071
1.81 -0.00302401 10.9932
1.82 -0.00366053 11.1307
1.83 -0.00390222 11.104
1.84 -0.00377563 10.9126
1.85 -0.00332105 10.5856
1.86 -0.00258885 10.1626
1.87 -0.00324708 10.4857
1.88 -0.00470133 10.9762
1.89 -0.00581795 11.3525
1.90 -0.00657887 11.5748
1.91 -0.00698145 11.6191
1.92 -0.00704083 11.485
1.93 -0.00671745 11.3187
1.94 -0.00581151 11.6724
1.95 -0.0066384 11.8694
1.96 -0.00876276 11.8824
1.97 -0.0110787 11.715
1.98 -0.0135779 11.3939
1.99 -0.0154684 11.4933
2.00 -0.0165636 11.9147
2.01 -0.0173574 12.1812
2.02 -0.0178408 12.2642
2.03 -0.0180192 12.1582
2.04 -0.0179517 11.8803
2.05 -0.0183921 12.2786
2.06 -0.0190282 12.4961
2.07 -0.0193729 12.5204
2.08 -0.0194412 12.3537
2.09 -0.0192589 12.0243
2.10 -0.0178462 12.2583
2.11 -0.0186256 12.6358
2.12 -0.0200013 12.8356
2.13 -0.0212163 12.834
2.14 -0.0217095 12.9399
2.15 -0.021692 13.0013
2.16 -0.0212449 12.9977
2.17 -0.0206736 12.7938
2.18 -0.0200291 12.4251
2.19 -0.0197929 11.9369
2.20 -0.0224709 11.9611
2.21 -0.0241677 12.5637
2.22 -0.0259752 13.0541
2.23 -0.0279168 13.3827
2.24 -0.0299832 13.5127
2.25 -0.0320259 13.4699
2.26 -0.0331978 13.5647
2.27 -0.0336242 13.6841
2.28 -0.0338429 13.5902
2.29 -0.0334949 13.4735
2.30 -0.0342461 13.7831
2.31 -0.0347704 13.8975
2.32 -0.0350551 13.8141
2.33 -0.0351287 13.5427
2.34 -0.0338848 13.5755
2.35 -0.0337518 13.9739
2.36 -0.0351803 14.1714
2.37 -0.0364556 14.1817
2.38 -0.0368207 14.2766
2.39 -0.0370457 14.1397
2.40 -0.0371234 13.8043
2.41 -0.0370764 13.3154
2.42 -0.0369286 12.7263
2.43 -0.0371682 13.1853
2.44 -0.0380112 13.8269
2.45 -0.0387114 14.3381
2.46 -0.0392585 14.6681
2.47 -0.0393616 14.8916
2.48 -0.0422053 14.8281
2.49 -0.0453268 14.7337
2.50 -0.0471907 14.9179
2.51 -0.0488734 14.9463
2.52 -0.0495016 15.0529
2.53 -0.0497593 15.0023
2.54 -0.0496915 14.8264
2.55 -0.0501624 15.1562
2.56 -0.0505367 15.2678
2.57 -0.0506844 15.1786
2.58 -0.0491426 15.3714
2.59 -0.0482639 15.2975
2.60 -0.0513221 15.0878
2.61 -0.0517886 15.4568
2.62 -0.0521716 15.5916
2.63 -0.0524663 15.4833
2.64 -0.0524857 15.2113
2.65 -0.0499145 15.531
2.66 -0.0472031 15.7804
2.67 -0.049692 15.7853
2.68 -0.0529973 15.5507
2.69 -0.0537469 15.9079
2.70 -0.0550995 15.8338
2.71 -0.0545643 16.0585
2.72 -0.0541068 16.0112
2.73 -0.0574995 15.7254
2.74 -0.0629164 15.2417
2.75 -0.0646808 15.5951
2.76 -0.0651064 16.0969
2.77 -0.0654793 16.3781
2.78 -0.0658066 16.4067
2.79 -0.0649531 16.4214
2.80 -0.0664429 16.4039
2.81 -0.06649 16.6117
2.82 -0.0668166 16.4817
2.83 -0.065074 16.6389
2.84 -0.0645511 16.6948
2.85 -0.0669749 16.6777
2.86 -0.0677961 16.8404
2.87 -0.0682595 16.8299
2.88 -0.0685052 16.6153
2.89 -0.0688005 16.1663
2.90 -0.0664781 16.1865
2.91 -0.0659661 16.7536
2.92 -0.0675162 17.1007
2.93 -0.0693233 17.1703
2.94 -0.0700412 17.2679
2.95 -0.0703763 17.1955
2.96 -0.0707484 16.8644
2.97 -0.0711471 16.3256
2.98 -0.0764817 15.6369
2.99 -0.0779021 16.2945
3.00 -0.0788378 16.9631
3.01 -0.0799789 17.4332
3.02 -0.0813243 17.6446
3.03 -0.0821391 17.7202
3.04 -0.0821202 17.7121
3.05 -0.0816054 17.8586
3.06 -0.0833785 17.7546
3.07 -0.0829403 17.8728
3.08 -0.0829731 17.6305
3.09 -0.083347 17.3753
3.10 -0.083691 17.8737
3.11 -0.0839817 18.1403
3.12 -0.0843298 18.1253
3.13 -0.0857634 17.618
3.14 -0.0813629 18.1607
3.15 -0.0784925 18.3228
3.16 -0.0828418 18.1992
3.17 -0.0834739 18.6606
3.18 -0.0860388 18.4399
3.19 -0.0863495 18.4546
3.20 -0.0851728 18.5331
3.21 -0.0835427 18.4831
3.22 -0.0802506 18.6416
3.23 -0.0809237 18.452
3.24 -0.0878672 18.0027
3.25 -0.0920714 18.1291
3.26 -0.0938508 18.6415
3.27 -0.0961308 18.8796
3.28 -0.0981244 18.9493
3.29 -0.0981969 19.1366
3.30 -0.0990554 18.8567
3.31 -0.0990189 19.0887
3.32 -0.0993255 19.2024
3.33 -0.0997535 19.0177
3.34 -0.100283 18.5724
3.35 -0.100115 19.0214
3.36 -0.100322 19.3672
3.37 -0.100529 19.441
3.38 -0.0996566 19.4558
3.39 -0.0981735 19.3496
3.40 -0.0979695 19.0223
3.41 -0.0999299 19.3732
3.42 -0.101669 19.569
3.43 -0.102267 19.731
3.44 -0.102654 19.6563
3.45 -0.103214 19.2862
3.46 -0.103929 18.675
3.47 -0.100581 18.6633
3.48 -0.0990606 19.3746
3.49 -0.100795 19.8474
3.50 -0.102998 20.0265
3.51 -0.105145 19.9691
3.52 -0.108355 20.0972
3.53 -0.114055 19.7738
3.54 -0.11442 20.1959
3.55 -0.11468 20.3683
3.56 -0.114909 20.2836
3.57 -0.115687 20.3228
3.58 -0.11596 20.4104
3.59 -0.116273 20.2107
3.60 -0.114572 20.2481
3.61 -0.115893 20.5579
3.62 -0.119288 20.2253
3.63 -0.117004 20.6175
3.64 -0.115415 20.622
3.65 -0.114098 20.3476
3.66 -0.118394 20.0573
3.67 -0.118272 20.6583
3.68 -0.118473 20.9469
3.69 -0.118894 20.91
3.70 -0.119568 20.5529
3.71 -0.116996 20.5361
3.72 -0.111404 20.9783
3.73 -0.113332 21.1046
3.74 -0.119629 20.7329
3.75 -0.121161 21.0013
3.76 -0.120934 21.3148
3.77 -0.121387 21.2181
3.78 -0.121046 21.2976
3.79 -0.125652 21.2702
3.80 -0.127835 21.4608
3.81 -0.128134 21.708
3.82 -0.128824 21.5717
3.83 -0.128912 21.7233
3.84 -0.12934 21.8204
3.85 -0.12981 21.6228
3.86 -0.128586 21.6983
3.87 -0.130473 21.8385
3.88 -0.130836 22.0121
3.89 -0.131493 21.8442
3.90 -0.132457 21.3603
3.91 -0.129812 21.4706
3.92 -0.131384 21.8967
3.93 -0.132657 22.1548
3.94 -0.13315 22.261
3.95 -0.133999 22.0148
3.96 -0.13088 22.1771
3.97 -0.127942 22.1254
3.98 -0.130528 21.7501
3.99 -0.132809 22.1821
4.00 -0.135651 22.2838
4.01 -0.132932 23.0642
4.02 -0.130085 23.5919
4.03 -0.12762 23.7676
4.04 -0.124752 23.7727
4.05 -0.120575 23.8522
4.06 -0.119651 23.8572
4.07 -0.126799 23.4973
4.08 -0.130848 23.5747
4.09 -0.131573 24.0247
4.10 -0.132679 24.1081
4.11 -0.134109 23.8189
4.12 -0.135787 23.2023
4.13 -0.132351 23.2501
4.14 -0.124444 23.9743
4.15 -0.121179 24.3701
4.16 -0.121152 24.3899
4.17 -0.12846 24.0365
4.18 -0.137064 23.3599
4.19 -0.14301 22.9928
4.20 -0.143205 23.3192
4.21 -0.139038 24.0926
4.22 -0.134673 24.6377
4.23 -0.130971 24.8143
4.24 -0.128237 24.6042
4.25 -0.126375 24.0406
4.26 -0.128095 23.1971
4.27 -0.135908 22.1683
4.28 -0.134817 23.4496
4.29 -0.139714 23.7684
4.30 -0.142314 24.6067
4.31 -0.146723 25.1292
4.32 -0.153177 25.273
4.33 -0.161649 25.0239
4.34 -0.171837 24.4201
4.35 -0.183105 23.5439
4.36 -0.183911 23.8269
4.37 -0.184187 23.8611
4.38 -0.1871 23.4223
4.39 -0.184671 23.8875
4.40 -0.176321 24.8647
4.41 -0.171058 25.5177
4.42 -0.171663 25.8011
4.43 -0.172785 25.6822
4.44 -0.174242 25.1821
4.45 -0.17807 24.0932
4.46 -0.182013 24.0697
4.47 -0.186609 23.859
4.48 -0.185254 24.1249
4.49 -0.181947 24.3402
4.50 -0.179663 24.1327
4.51 -0.170386 24.7953
4.52 -0.170493 25.68
4.53 -0.1707 26.2399
4.54 -0.171391 26.406
4.55 -0.172508 26.1611
4.56 -0.173971 25.5429
4.57 -0.17562 24.6429
4.58 -0.167808 24.6944
4.59 -0.173922 24.8346
4.60 -0.181291 24.5881
4.61 -0.191757 24.3075
4.62 -0.196543 24.545
4.63 -0.202433 24.3972
4.64 -0.196485 25.4462
4.65 -0.189848 26.3455
4.66 -0.186582 26.9066
4.67 -0.185536 27.0629
4.68 -0.184695 26.7982
4.69 -0.192062 26.1529
4.70 -0.199674 25.3163
4.71 -0.201625 24.9143
4.72 -0.198755 24.8198
4.73 -0.19744 25.2251
4.74 -0.199738 25.3987
4.75 -0.202624 25.1765
4.76 -0.204732 24.7319
4.77 -0.200638 24.762
4.78 -0.187101 25.9613
4.79 -0.186337 26.926
4.80 -0.186035 27.5573
4.81 -0.186222 27.7802
4.82 -0.186886 27.5698
4.83 -0.187996 26.9594
4.84 -0.189507 26.0287
4.85 -0.191334 25.2516
4.86 -0.19463 25.7476
4.87 -0.199162 25.855
4.88 -0.204416 25.5862
4.89 -0.20386 25.7432
4.90 -0.209503 26.0028
4.91 -0.217007 25.808
4.92 -0.218694 26.038
4.93 -0.215976 26.4562
4.94 -0.208106 27.4784
4.95 -0.20368 28.2088
4.96 -0.199691 28.5328
4.97 -0.201668 28.412
4.98 -0.207397 27.8678
4.99 -0.213327 26.9741
5.00 -0.218616 25.8833


==> figures/data/O1/dissipative/run_0008/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.96058 0.020001 0.01 0.998482 0.000800576
0.02 0.923826 0.0401365 0.02 0.993945 0.00320923
0.03 0.889263 0.0605426 0.03 0.986432 0.00724685
0.04 0.856501 0.0813588 0.04 0.97602 0.0129487
0.05 0.825224 0.102729 0.05 0.962809 0.0203652
0.06 0.79517 0.124806 0.06 0.946928 0.0295627
0.07 0.766123 0.147747 0.07 0.928527 0.0406249
0.08 0.737904 0.171725 0.08 0.907774 0.0536546
0.09 0.710365 0.196925 0.09 0.884856 0.0687756
0.10 0.683384 0.223547 0.10 0.859971 0.0861355
0.11 0.656863 0.251813 0.11 0.833328 0.105909
0.12 0.630721 0.281966 0.12 0.805143 0.1283
0.13 0.604896 0.31428 0.13 0.775632 0.15355
0.14 0.579341 0.349058 0.14 0.745017 0.181937
0.15 0.554023 0.386645 0.15 0.713515 0.21379
0.16 0.528921 0.427428 0.16 0.681341 0.249488
0.17 0.504029 0.471846 0.17 0.648708 0.289474
0.18 0.47935 0.520398 0.18 0.615821 0.334261
0.19 0.454903 0.573648 0.19 0.582882 0.384442
0.20 0.430716 0.63223 0.20 0.550088 0.4407
0.21 0.406834 0.696857 0.21 0.517635 0.503815
0.22 0.383315 0.768308 0.22 0.485716 0.574664
0.23 0.360234 0.847423 0.23 0.454527 0.654215
0.24 0.337687 0.935064 0.24 0.424267 0.743502
0.25 0.31579 1.03204 0.25 0.395149 0.843564
0.26 0.294685 1.13901 0.26 0.367398 0.955331
0.27 0.274545 1.25625 0.27 0.341259 1.07944
0.28 0.25557 1.38337 0.28 0.317003 1.21591
0.29 0.237995 1.51889 0.29 0.294927 1.36373
0.30 0.222078 1.65971 0.30 0.275352 1.52025
0.31 0.20809 1.80069 0.31 0.258612 1.68068
0.32 0.196291 1.93448 0.32 0.245025 1.8378
0.33 0.186887 2.05217 0.33 0.234859 1.9824
0.34 0.179995 2.14483 0.34 0.228275 2.10476
0.35 0.175602 2.20572 0.35 0.225294 2.1969
0.36 0.173557 2.23221 0.36 0.225766 2.25469
0.37 0.173588 2.22627 0.37 0.229392 2.27872
0.38 0.175344 2.19347 0.38 0.235762 2.27351
0.39 0.178454 2.14108 0.39 0.244419 2.24573
0.40 0.182563 2.07623 0.40 0.254908 2.20238
0.41 0.187363 2.0049 0.41 0.266812 2.14955
0.42 0.1926 1.93153 0.42 0.279768 2.09198
0.43 0.198078 1.85912 0.43 0.291102 2.03302
0.44 0.203646 1.78952 0.44 0.272653 1.9749
0.45 0.208168 1.73474 0.45 0.254875 1.91897
0.46 0.194702 1.88385 0.46 0.23786 1.86597
0.47 0.181816 2.04688 0.47 0.221715 1.86788
0.48 0.169595 2.22401 0.48 0.206567 2.05448
0.49 0.158163 2.41394 0.49 0.192566 2.25632
0.50 0.147668 2.6135 0.50 0.179888 2.47067
0.51 0.138273 2.81693 0.51 0.168728 2.69217
0.52 0.130148 3.01524 0.52 0.159295 2.91212
0.53 0.12346 3.19637 0.53 0.151798 3.11845
0.54 0.118341 3.34643 0.54 0.146414 3.29684
0.55 0.114869 3.45245 0.55 0.143259 3.43342
0.56 0.11304 3.50588 0.56 0.142363 3.51832
0.57 0.112763 3.50508 0.57 0.143649 3.54842
0.58 0.113869 3.45552 0.58 0.146947 3.52792
0.59 0.11614 3.36761 0.59 0.152018 3.46633
0.60 0.11934 3.25353 0.60 0.158594 3.37539
0.61 0.123242 3.12456 0.61 0.166402 3.26635
0.62 0.127643 2.98969 0.62 0.171854 3.14843
0.63 0.129816 2.92142 0.63 0.160348 3.02836
0.64 0.12115 3.15553 0.64 0.149724 3.00758
0.65 0.113208 3.40048 0.65 0.14012 3.26859
0.66 0.106137 3.64794 0.66 0.131693 3.53537
0.67 0.100071 3.88612 0.67 0.124613 3.79634
0.68 0.0951372 4.09952 0.68 0.119047 4.03593
0.69 0.0914391 4.27075 0.69 0.115139 4.23623
0.70 0.0890362 4.38417 0.70 0.112986 4.38062
0.71 0.0879258 4.43019 0.71 0.112613 4.45813
0.72 0.0880372 4.40816 0.72 0.113962 4.46668
0.73 0.0892409 4.32624 0.73 0.116905 4.4132
0.74 0.0913688 4.19835 0.74 0.120187 4.31079
0.75 0.0897744 4.26589 0.75 0.113464 4.17474
0.76 0.0850811 4.51185 0.76 0.108027 4.44603
0.77 0.0814466 4.71765 0.77 0.104018 4.68016
0.78 0.0789418 4.86464 0.78 0.101545 4.85765
0.79 0.0775885 4.93916 0.79 0.100661 4.96359
0.80 0.0773495 4.93668 0.80 0.101347 4.99203
0.81 0.0781314 4.86302 0.81 0.103516 4.94745
0.82 0.0797987 4.73196 0.82 0.10702 4.8427
0.83 0.0821948 4.56084 0.83 0.111684 4.69463
0.84 0.0851754 4.36564 0.84 0.112756 4.51997
0.85 0.0817494 4.55053 0.85 0.105853 4.44658
0.86 0.0768673 4.85091 0.86 0.0999139 4.76926
0.87 0.0727923 5.12876 0.87 0.0950751 5.07269
0.88 0.0696138 5.36288 0.88 0.0914652 5.33531
0.89 0.0673969 5.53191 0.89 0.0891869 5.53493
0.90 0.0661673 5.61954 0.90 0.0882966 5.65401
0.91 0.0659015 5.61948 0.91 0.0887899 5.68482
0.92 0.066527 5.53724 0.92 0.0905996 5.63157
0.93 0.0679334 5.38788 0.93 0.0936066 5.50837
0.94 0.0699893 5.19108 0.94 0.0976601 5.33442
0.95 0.0724759 4.9663 0.95 0.102598 5.12912
0.96 0.0749658 4.7297 0.96 0.104752 4.90885
0.97 0.0719122 4.89286 0.97 0.0980929 4.78782
0.98 0.066831 5.2367 0.98 0.0921538 5.15187
0.99 0.062386 5.57361 0.99 0.0870502 5.5121
1.00 0.0586754 5.88358 1.00 0.0829028 5.8484
1.01 0.0557895 6.14246 1.01 0.0798254 6.13615
1.02 0.0537962 6.32608 1.02 0.0779093 6.35027
1.03 0.0527263 6.41625 1.03 0.0772051 6.47137
1.04 0.0524739 6.41808 1.04 0.0775475 6.49144
1.05 0.051682 6.50876 1.05 0.0756995 6.53835
1.06 0.0510119 6.59904 1.06 0.0750289 6.65995
1.07 0.0511595 6.58638 1.07 0.075534 6.67757
1.08 0.0517317 6.47795 1.08 0.0771593 6.59718
1.09 0.0511514 6.46196 1.09 0.0755472 6.45035
1.10 0.0487176 6.72008 1.10 0.0730008 6.73787
1.11 0.0471104 6.89017 1.11 0.0715388 6.93881
1.12 0.0463455 6.95574 1.12 0.0711978 7.03502
1.13 0.046398 6.91345 1.13 0.071964 7.02189
1.14 0.047202 6.77427 1.14 0.073774 6.90931
1.15 0.0486609 6.55937 1.15 0.0765265 6.71782
1.16 0.0506627 6.29376 1.16 0.0800984 6.47224
1.17 0.0525957 6.00074 1.17 0.0843614 6.19597
1.18 0.0541788 5.69855 1.18 0.0857508 5.90787
1.19 0.0508008 5.98101 1.19 0.0803669 5.91568
1.20 0.0467625 6.3891 1.20 0.0755691 6.34651
1.21 0.0431742 6.78706 1.21 0.0714533 6.77007
1.22 0.0400947 7.15056 1.22 0.0681202 7.1617
1.23 0.0375781 7.45049 1.23 0.0656651 7.49159
1.24 0.035669 7.658 1.24 0.0641646 7.72987
1.25 0.0343973 7.75189 1.25 0.063662 7.85398
1.26 0.0338111 7.71637 1.26 0.0634978 7.85552
1.27 0.0326465 7.87146 1.27 0.062537 7.96539
1.28 0.0321996 7.90338 1.28 0.0625601 8.02514
1.29 0.0324333 7.8148 1.29 0.0635432 7.96221
1.30 0.0332839 7.62235 1.30 0.0654212 7.79264
1.31 0.034256 7.44888 1.31 0.0650968 7.5424
1.32 0.0319731 7.81695 1.32 0.0623003 7.86739
1.33 0.0301168 8.10494 1.33 0.060345 8.18482
1.34 0.0289127 8.28425 1.34 0.0592933 8.39316
1.35 0.0283711 8.33666 1.35 0.0591724 8.47313
1.36 0.0284691 8.26058 1.36 0.0599676 8.42231
1.37 0.0291524 8.07127 1.37 0.0616235 8.25541
1.38 0.0305353 7.7434 1.38 0.0613507 7.99881
1.39 0.0290032 8.2739 1.39 0.0588518 8.34921
1.40 0.0281032 8.55239 1.40 0.0571664 8.65805
1.41 0.0271611 8.71169 1.41 0.0563486 8.84686
1.42 0.0261178 8.73602 1.42 0.0564173 8.89872
1.43 0.0254563 8.61575 1.43 0.0573508 8.81505
1.44 0.0243081 8.71768 1.44 0.0559416 8.82848
1.45 0.0231197 8.9282 1.45 0.0548478 9.06762
1.46 0.0217394 9.00365 1.46 0.0546116 9.16975
1.47 0.0205396 8.93932 1.47 0.0552267 9.12943
1.48 0.0195932 8.74909 1.48 0.0566483 8.96016
1.49 0.0185555 8.62038 1.49 0.0561502 8.72316
1.50 0.0167272 8.98654 1.50 0.0540883 9.1175
1.51 0.0154272 9.24656 1.51 0.0528019 9.40254
1.52 0.0146786 9.37176 1.52 0.0523318 9.55008
1.53 0.014476 9.35071 1.53 0.0526835 9.54855
1.54 0.0147862 9.19173 1.54 0.0538253 9.40651
1.55 0.0155202 8.93723 1.55 0.0541069 9.14908
1.56 0.0141244 9.3155 1.56 0.0520933 9.46899
1.57 0.0128552 9.59045 1.57 0.0508221 9.76869
1.58 0.0121026 9.72658 1.58 0.0503344 9.92642
1.59 0.0118638 9.71013 1.59 0.0501677 9.92924
1.60 0.0117637 9.8439 1.60 0.049714 10.0526
1.61 0.0121055 9.81792 1.61 0.0500414 10.0491
1.62 0.0128161 9.64799 1.62 0.0511206 9.89752
1.63 0.013859 9.35943 1.63 0.0528919 9.62421
1.64 0.0126362 9.17182 1.64 0.0524347 9.32267
1.65 0.0107492 9.62759 1.65 0.0501536 9.80728
1.66 0.00929064 9.99064 1.66 0.0485363 10.1963
1.67 0.00828949 10.224 1.67 0.0476371 10.4518
1.68 0.00775568 10.3026 1.68 0.0474833 10.5485
1.69 0.00767607 10.2213 1.69 0.0480688 10.4818
1.70 0.00801979 9.99613 1.70 0.0493545 10.2685
1.71 0.00648588 9.6587 1.71 0.0512756 9.94092
1.72 0.00481198 9.2461 1.72 0.0526773 9.53708
1.73 0.00279567 9.6042 1.73 0.049917 9.80034
1.74 0.00103358 10.0875 1.74 0.047713 10.3134
1.75 -0.00034715 10.4774 1.75 0.0461329 10.7288
1.76 -0.00131851 10.7353 1.76 0.0452302 11.0059
1.77 -0.00186835 10.8338 1.77 0.0450335 11.1169
1.78 -0.00200511 10.7651 1.78 0.0455399 11.0551
1.79 -0.00171421 10.8251 1.79 0.0447098 11.1037
1.80 -0.00193845 11.0071 1.80 0.0441685 11.3028
1.81 -0.00302401 10.9932 1.81 0.0440702 11.3262
1.82 -0.00366053 11.1307 1.82 0.0437232 11.4354
1.83 -0.00390222 11.104 1.83 0.0440627 11.4095
1.84 -0.00377563 10.9126 1.84 0.0450622 11.2169
1.85 -0.00332105 10.5856 1.85 0.0466687 10.8888
1.86 -0.00258885 10.1626 1.86 0.0478646 10.4658
1.87 -0.00324708 10.4857 1.87 0.0454959 10.7923
1.88 -0.00470133 10.9762 1.88 0.0436667 11.3055
1.89 -0.00581795 11.3525 1.89 0.0424364 11.6957
1.90 -0.00657887 11.5748 1.90 0.0418474 11.9234
1.91 -0.00698145 11.6191 1.91 0.0419164 11.9664
1.92 -0.00704083 11.485 1.92 0.04263 11.8273
1.93 -0.00671745 11.3187 1.93 0.0423775 11.6616
1.94 -0.00581151 11.6724 1.94 0.0412625 12.0393
1.95 -0.0066384 11.8694 1.95 0.0407765 12.2459
1.96 -0.00876276 11.8824 1.96 0.0409321 12.2618
1.97 -0.0110787 11.715 1.97 0.0417123 12.0934
1.98 -0.0135779 11.3939 1.98 0.0430741 11.7699
1.99 -0.0154684 11.4933 1.99 0.0414904 11.8972
2.00 -0.0165636 11.9147 2.00 0.0402341 12.3309
2.01 -0.0173574 12.1812 2.01 0.039578 12.5984
2.02 -0.0178408 12.2642 2.02 0.0395425 12.6724
2.03 -0.0180192 12.1582 2.03 0.0401203 12.5515
2.04 -0.0179517 11.8803 2.04 0.0400037 12.3675
2.05 -0.0183921 12.2786 2.05 0.0390071 12.7462
2.06 -0.0190282 12.4961 2.06 0.0386081 12.9409
2.07 -0.0193729 12.5204 2.07 0.0388164 12.9338
2.08 -0.0194412 12.3537 2.08 0.0396138 12.7343
2.09 -0.0192589 12.0243 2.09 0.0403503 12.375
2.10 -0.0178462 12.2583 2.10 0.0388475 12.7408
2.11 -0.0186256 12.6358 2.11 0.0378923 13.1247
2.12 -0.0200013 12.8356 2.12 0.0375183 13.3185
2.13 -0.0212163 12.834 2.13 0.0373613 13.3452
2.14 -0.0217095 12.9399 2.14 0.0373022 13.4291
2.15 -0.021692 13.0013 2.15 0.0370038 13.5085
2.16 -0.0212449 12.9977 2.16 0.0372596 13.478
2.17 -0.0206736 12.7938 2.17 0.0380774 13.2492
2.18 -0.0200291 12.4251 2.18 0.0394148 12.8579
2.19 -0.0197929 11.9369 2.19 0.0412139 12.3521
2.20 -0.0224709 11.9611 2.20 0.0391225 12.5725
2.21 -0.0241677 12.5637 2.21 0.0374678 13.1883
2.22 -0.0259752 13.0541 2.22 0.0363106 13.6708
2.23 -0.0279168 13.3827 2.23 0.0356916 13.9708
2.24 -0.0299832 13.5127 2.24 0.0356314 14.0572
2.25 -0.0320259 13.4699 2.25 0.0356821 13.9266
2.26 -0.0331978 13.5647 2.26 0.0351925 14.1834
2.27 -0.0336242 13.6841 2.27 0.035256 14.2205
2.28 -0.0338429 13.5902 2.28 0.0358624 14.0413
2.29 -0.0334949 13.4735 2.29 0.0351276 14.1416
2.30 -0.0342461 13.7831 2.30 0.0345906 14.4241
2.31 -0.0347704 13.8975 2.31 0.0345965 14.4843
2.32 -0.0350551 13.8141 2.32 0.035138 14.3226
2.33 -0.0351287 13.5427 2.33 0.0358611 13.9679
2.34 -0.0338848 13.5755 2.34 0.0346461 14.318
2.35 -0.0337518 13.9739 2.35 0.033933 14.6818
2.36 -0.0351803 14.1714 2.36 0.0337468 14.8257
2.37 -0.0364556 14.1817 2.37 0.0335605 14.8877
2.38 -0.0368207 14.2766 2.38 0.0337336 14.8737
2.39 -0.0370457 14.1397 2.39 0.0344202 14.638
2.40 -0.0371234 13.8043 2.40 0.0355842 14.2178
2.41 -0.0370764 13.3154 2.41 0.037175 13.6653
2.42 -0.0369286 12.7263 2.42 0.0366503 13.4065
2.43 -0.0371682 13.1853 2.43 0.0348969 14.1392
2.44 -0.0380112 13.8269 2.44 0.0335648 14.7615
2.45 -0.0387114 14.3381 2.45 0.0326994 15.2147
2.46 -0.0392585 14.6681 2.46 0.032332 15.4506
2.47 -0.0393616 14.8916 2.47 0.0322145 15.4904
2.48 -0.0422053 14.8281 2.48 0.0322206 15.5501
2.49 -0.0453268 14.7337 2.49 0.0320821 15.5226
2.50 -0.0471907 14.9179 2.50 0.031831 15.708
2.51 -0.0488734 14.9463 2.51 0.0316883 15.7632
2.52 -0.0495016 15.0529 2.52 0.031814 15.7634
2.53 -0.0497593 15.0023 2.53 0.0321433 15.5267
2.54 -0.0496915 14.8264 2.54 0.0314355 15.8461
2.55 -0.0501624 15.1562 2.55 0.0312134 16.0218
2.56 -0.0505367 15.2678 2.56 0.0313877 15.9475
2.57 -0.0506844 15.1786 2.57 0.0309543 16.1283
2.58 -0.0491426 15.3714 2.58 0.0310072 16.1634
2.59 -0.0482639 15.2975 2.59 0.0314503 15.9525
2.60 -0.0513221 15.0878 2.60 0.0307327 16.2064
2.61 -0.0517886 15.4568 2.61 0.0304886 16.3991
2.62 -0.0521716 15.5916 2.62 0.0307236 16.3359
2.63 -0.0524663 15.4833 2.63 0.0314217 16.0336
2.64 -0.0524857 15.2113 2.64 0.0306666 16.1964
2.65 -0.0499145 15.531 2.65 0.0300783 16.5761
2.66 -0.0472031 15.7804 2.66 0.0299584 16.7053
2.67 -0.049692 15.7853 2.67 0.0303071 16.575
2.68 -0.0529973 15.5507 2.68 0.0299229 16.6314
2.69 -0.0537469 15.9079 2.69 0.0295699 16.8929
2.70 -0.0550995 15.8338 2.70 0.029468 16.9414
2.71 -0.0545643 16.0585 2.71 0.0295066 16.9819
2.72 -0.0541068 16.0112 2.72 0.030001 16.7634
2.73 -0.0574995 15.7254 2.73 0.0309246 16.3221
2.74 -0.0629164 15.2417 2.74 0.0298436 16.624
2.75 -0.0646808 15.5951 2.75 0.0291105 17.1052
2.76 -0.0651064 16.0969 2.76 0.0288225 17.3391
2.77 -0.0654793 16.3781 2.77 0.0289879 17.3026
2.78 -0.0658066 16.4067 2.78 0.0289798 17.16
2.79 -0.0649531 16.4214 2.79 0.0285286 17.4943
2.80 -0.0664429 16.4039 2.80 0.0285246 17.5595
2.81 -0.06649 16.6117 2.81 0.0288836 17.3551
2.82 -0.0668166 16.4817 2.82 0.0282925 17.6198
2.83 -0.065074 16.6389 2.83 0.0281404 17.7779
2.84 -0.0645511 16.6948 2.84 0.0281575 17.6921
2.85 -0.0669749 16.6777 2.85 0.027918 17.9068
2.86 -0.0677961 16.8404 2.86 0.0281176 17.842
2.87 -0.0682595 16.8299 2.87 0.0287425 17.5148
2.88 -0.0685052 16.6153 2.88 0.0297616 16.9735
2.89 -0.0688005 16.1663 2.89 0.0286701 17.2867
2.90 -0.0664781 16.1865 2.90 0.0278085 17.8844
2.91 -0.0659661 16.7536 2.91 0.0273595 18.2409
2.92 -0.0675162 17.1007 2.92 0.0272769 18.3174
2.93 -0.0693233 17.1703 2.93 0.0272264 18.3885
2.94 -0.0700412 17.2679 2.94 0.0276002 18.2012
2.95 -0.0703763 17.1955 2.95 0.0283774 17.7625
2.96 -0.0707484 16.8644 2.96 0.0295221 17.1311
2.97 -0.0711471 16.3256 2.97 0.0296842 16.6164
2.98 -0.0764817 15.6369 2.98 0.0283142 17.4798
2.99 -0.0779021 16.2945 2.99 0.027294 18.1945
3.00 -0.0788378 16.9631 3.00 0.0266595 18.6901
3.01 -0.0799789 17.4332 3.01 0.0264345 18.9122
3.02 -0.0813243 17.6446 3.02 0.0263447 18.9744
3.03 -0.0821391 17.7202 3.03 0.026432 18.9114
3.04 -0.0821202 17.7121 3.04 0.0261689 19.098
3.05 -0.0816054 17.8586 3.05 0.0260825 19.1597
3.06 -0.0833785 17.7546 3.06 0.02622 19.1216
3.07 -0.0829403 17.8728 3.07 0.0267341 18.7984
3.08 -0.0829731 17.6305 3.08 0.0260419 19.1231
3.09 -0.083347 17.3753 3.09 0.0257449 19.4067
3.10 -0.083691 17.8737 3.10 0.0258527 19.3882
3.11 -0.0839817 18.1403 3.11 0.0263567 19.0786
3.12 -0.0843298 18.1253 3.12 0.025716 19.3655
3.13 -0.0857634 17.618 3.13 0.0254163 19.6567
3.14 -0.0813629 18.1607 3.14 0.0255164 19.6422
3.15 -0.0784925 18.3228 3.15 0.0254633 19.5597
3.16 -0.0828418 18.1992 3.16 0.0251749 19.8467
3.17 -0.0834739 18.6606 3.17 0.0252825 19.8248
3.18 -0.0860388 18.4399 3.18 0.0250165 19.9743
3.19 -0.0863495 18.4546 3.19 0.0251176 19.9426
3.20 -0.0851728 18.5331 3.20 0.0248606 20.1023
3.21 -0.0835427 18.4831 3.21 0.0249947 20.0569
3.22 -0.0802506 18.6416 3.22 0.0255101 19.7126
3.23 -0.0809237 18.452 3.23 0.025251 19.679
3.24 -0.0878672 18.0027 3.24 0.0246784 20.1982
3.25 -0.0920714 18.1291 3.25 0.0244854 20.4204
3.26 -0.0938508 18.6415 3.26 0.0244136 20.4829
3.27 -0.0961308 18.8796 3.27 0.02462 20.3734
3.28 -0.0981244 18.9493 3.28 0.0243302 20.4991
3.29 -0.0981969 19.1366 3.29 0.0242066 20.6666
3.30 -0.0990554 18.8567 3.30 0.0244625 20.5124
3.31 -0.0990189 19.0887 3.31 0.0250538 20.0652
3.32 -0.0993255 19.2024 3.32 0.0243037 20.4777
3.33 -0.0997535 19.0177 3.33 0.0239136 20.8746
3.34 -0.100283 18.5724 3.34 0.0238978 20.9512
3.35 -0.100115 19.0214 3.35 0.0237569 21.0207
3.36 -0.100322 19.3672 3.36 0.0236815 21.0922
3.37 -0.100529 19.441 3.37 0.0237407 21.1022
3.38 -0.0996566 19.4558 3.38 0.024161 20.7921
3.39 -0.0981735 19.3496 3.39 0.0236009 21.121
3.40 -0.0979695 19.0223 3.40 0.0234029 21.3626
3.41 -0.0999299 19.3732 3.41 0.0235729 21.2708
3.42 -0.101669 19.569 3.42 0.0240999 20.8664
3.43 -0.102267 19.731 3.43 0.0249584 20.2071
3.44 -0.102654 19.6563 3.44 0.0248332 19.9415
3.45 -0.103214 19.2862 3.45 0.0238649 20.8114
3.46 -0.103929 18.675 3.46 0.0232223 21.4496
3.47 -0.100581 18.6633 3.47 0.02293 21.786
3.48 -0.0990606 19.3746 3.48 0.0228613 21.8579
3.49 -0.100795 19.8474 3.49 0.0229654 21.8212
3.50 -0.102998 20.0265 3.50 0.0228209 21.854
3.51 -0.105145 19.9691 3.51 0.0226807 22.0519
3.52 -0.108355 20.0972 3.52 0.0228967 21.906
3.53 -0.114055 19.7738 3.53 0.0225623 22.1261
3.54 -0.11442 20.1959 3.54 0.0225433 22.2076
3.55 -0.11468 20.3683 3.55 0.0224139 22.2876
3.56 -0.114909 20.2836 3.56 0.0224784 22.2863
3.57 -0.115687 20.3228 3.57 0.0223884 22.2739
3.58 -0.11596 20.4104 3.58 0.0222322 22.4933
3.59 -0.116273 20.2107 3.59 0.0224254 22.3617
3.60 -0.114572 20.2481 3.60 0.0221245 22.5645
3.61 -0.115893 20.5579 3.61 0.0221052 22.647
3.62 -0.119288 20.2253 3.62 0.0224301 22.3807
3.63 -0.117004 20.6175 3.63 0.0220358 22.6276
3.64 -0.115415 20.622 3.64 0.0218616 22.8708
3.65 -0.114098 20.3476 3.65 0.0220311 22.7571
3.66 -0.118394 20.0573 3.66 0.0225339 22.3101
3.67 -0.118272 20.6583 3.67 0.0223149 22.2775
3.68 -0.118473 20.9469 3.68 0.0217719 22.8956
3.69 -0.118894 20.91 3.69 0.0215611 23.1823
3.70 -0.119568 20.5529 3.70 0.0216895 23.1074
3.71 -0.116996 20.5361 3.71 0.0214836 23.2327
3.72 -0.111404 20.9783 3.72 0.0214323 23.3511
3.73 -0.113332 21.1046 3.73 0.0217158 23.1081
3.74 -0.119629 20.7329 3.74 0.0213879 23.3153
3.75 -0.121161 21.0013 3.75 0.0212207 23.5619
3.76 -0.120934 21.3148 3.76 0.0211783 23.6195
3.77 -0.121387 21.2181 3.77 0.0213222 23.4374
3.78 -0.121046 21.2976 3.78 0.0210514 23.7314
3.79 -0.125652 21.2702 3.79 0.0211113 23.7266
3.80 -0.127835 21.4608 3.80 0.0210006 23.7595
3.81 -0.128134 21.708 3.81 0.0209054 23.9305
3.82 -0.128824 21.5717 3.82 0.0208384 23.9728
3.83 -0.128912 21.7233 3.83 0.0208624 24.0024
3.84 -0.12934 21.8204 3.84 0.0212097 23.671
3.85 -0.12981 21.6228 3.85 0.0218623 23.0238
3.86 -0.128586 21.6983 3.86 0.0212124 23.4429
3.87 -0.130473 21.8385 3.87 0.0207011 24.0844
3.88 -0.130836 22.0121 3.88 0.0205059 24.3767
3.89 -0.131493 21.8442 3.89 0.0204631 24.44
3.90 -0.132457 21.3603 3.90 0.02042 24.4537
3.91 -0.129812 21.4706 3.91 0.0203517 24.5484
3.92 -0.131384 21.8967 3.92 0.0204118 24.5387
3.93 -0.132657 22.1548 3.93 0.0207865 24.1576
3.94 -0.13315 22.261 3.94 0.0203931 24.4383
3.95 -0.133999 22.0148 3.95 0.0201446 24.8027
3.96 -0.13088 22.1771 3.96 0.0202127 24.7817
3.97 -0.127942 22.1254 3.97 0.0205919 24.3865
3.98 -0.130528 21.7501 3.98 0.0210403 23.6757
3.99 -0.132809 22.1821 3.99 0.0203485 24.4624
4.00 -0.135651 22.2838 4.00 0.019951 25.0125
4.01 -0.132932 23.0642 4.01 0.0198632 25.186
4.02 -0.130085 23.5919 4.02 0.0199333 25.0143
4.03 -0.12762 23.7676 4.03 0.0197427 25.3187
4.04 -0.124752 23.7727 4.04 0.0197049 25.3815
4.05 -0.120575 23.8522 4.05 0.0198939 25.2024
4.06 -0.119651 23.8572 4.06 0.0196988 25.3217
4.07 -0.126799 23.4973 4.07 0.0195538 25.5724
4.08 -0.130848 23.5747 4.08 0.0197161 25.4241
4.09 -0.131573 24.0247 4.09 0.0195701 25.4849
4.10 -0.132679 24.1081 4.10 0.0194078 25.7609
4.11 -0.134109 23.8189 4.11 0.0195508 25.6348
4.12 -0.135787 23.2023 4.12 0.0193151 25.867
4.13 -0.132351 23.2501 4.13 0.0193327 25.8529
4.14 -0.124444 23.9743 4.14 0.0192345 26.006
4.15 -0.121179 24.3701 4.15 0.0193021 25.8365
4.16 -0.121152 24.3899 4.16 0.0191264 26.1366
4.17 -0.12846 24.0365 4.17 0.0192516 26.029
4.18 -0.137064 23.3599 4.18 0.0191621 26.0261
4.19 -0.14301 22.9928 4.19 0.0189896 26.3253
4.20 -0.143205 23.3192 4.20 0.0191159 26.2138
4.21 -0.139038 24.0926 4.21 0.019533 25.7149
4.22 -0.134673 24.6377 4.22 0.0195046 25.4978
4.23 -0.130971 24.8143 4.23 0.0189924 26.2478
4.24 -0.128237 24.6042 4.24 0.0187669 26.626
4.25 -0.126375 24.0406 4.25 0.0187241 26.7035
4.26 -0.128095 23.1971 4.26 0.0187022 26.7515
4.27 -0.135908 22.1683 4.27 0.0186336 26.8207
4.28 -0.134817 23.4496 4.28 0.0185966 26.891
4.29 -0.139714 23.7684 4.29 0.0186829 26.7155
4.30 -0.142314 24.6067 4.30 0.0185034 27.0148
4.31 -0.146723 25.1292 4.31 0.018486 27.012
4.32 -0.153177 25.273 4.32 0.0184664 27.1033
4.33 -0.161649 25.0239 4.33 0.0187347 26.7769
4.34 -0.171837 24.4201 4.34 0.0191842 26.0836
4.35 -0.183105 23.5439 4.35 0.0185952 26.7896
4.36 -0.183911 23.8269 4.36 0.0182792 27.3154
4.37 -0.184187 23.8611 4.37 0.0182114 27.4351
4.38 -0.1871 23.4223 4.38 0.0182625 27.421
4.39 -0.184671 23.8875 4.39 0.0185953 26.9915
4.40 -0.176321 24.8647 4.40 0.0187288 26.5579
4.41 -0.171058 25.5177 4.41 0.0182293 27.348
4.42 -0.171663 25.8011 4.42 0.0180043 27.7526
4.43 -0.172785 25.6822 4.43 0.0179633 27.8345
4.44 -0.174242 25.1821 4.44 0.0180523 27.6806
4.45 -0.17807 24.0932 4.45 0.0178798 27.9574
4.46 -0.182013 24.0697 4.46 0.0179887 27.8506
4.47 -0.186609 23.859 4.47 0.0178005 28.0757
4.48 -0.185254 24.1249 4.48 0.0178806 28.0125
4.49 -0.181947 24.3402 4.49 0.0180536 27.591
4.50 -0.179663 24.1327 4.50 0.0177237 28.1673
4.51 -0.170386 24.7953 4.51 0.0176697 28.3162
4.52 -0.170493 25.68 4.52 0.0176578 28.268
4.53 -0.1707 26.2399 4.53 0.0175831 28.4509
4.54 -0.171391 26.406 4.54 0.0177841 28.1914
4.55 -0.172508 26.1611 4.55 0.0176433 28.2643
4.56 -0.173971 25.5429 4.56 0.0174492 28.6416
4.57 -0.17562 24.6429 4.57 0.0175295 28.5729
4.58 -0.167808 24.6944 4.58 0.0174599 28.5783
4.59 -0.173922 24.8346 4.59 0.01734 28.839
4.60 -0.181291 24.5881 4.60 0.0173335 28.8697
4.61 -0.191757 24.3075 4.61 0.0172628 28.9654
4.62 -0.196543 24.545 4.62 0.0174044 28.792
4.63 -0.202433 24.3972 4.63 0.017661 28.1983
4.64 -0.196485 25.4462 4.64 0.0172546 28.9137
4.65 -0.189848 26.3455 4.65 0.0171125 29.2166
4.66 -0.186582 26.9066 4.66 0.0171835 29.0636
4.67 -0.185536 27.0629 4.67 0.0170389 29.3421
4.68 -0.184695 26.7982 4.68 0.0171624 29.1934
4.69 -0.192062 26.1529 4.69 0.0170088 29.3522
4.70 -0.199674 25.3163 4.70 0.0169534 29.511
4.71 -0.201625 24.9143 4.71 0.0169354 29.4801
4.72 -0.198755 24.8198 4.72 0.0168824 29.6355
4.73 -0.19744 25.2251 4.73 0.0170138 29.3312
4.74 -0.199738 25.3987 4.74 0.0167919 29.7549
4.75 -0.202624 25.1765 4.75 0.0167871 29.7437
4.76 -0.204732 24.7319 4.76 0.0167455 29.8803
4.77 -0.200638 24.762 4.77 0.0167124 29.8789
4.78 -0.187101 25.9613 4.78 0.0166796 30.0002
4.79 -0.186337 26.926 4.79 0.0167692 29.7399
4.80 -0.186035 27.5573 4.80 0.0165777 30.1462
4.81 -0.186222 27.7802 4.81 0.0165499 30.2189
4.82 -0.186886 27.5698 4.82 0.016571 30.1212
4.83 -0.187996 26.9594 4.83 0.0164852 30.3409
4.84 -0.189507 26.0287 4.84 0.0166506 30.088
4.85 -0.191334 25.2516 4.85 0.0164158 30.4326
4.86 -0.19463 25.7476 4.86 0.0164384 30.4534
4.87 -0.199162 25.855 4.87 0.0167158 30.0095
4.88 -0.204416 25.5862 4.88 0.0172342 29.1663
4.89 -0.20386 25.7432 4.89 0.0167967 29.6359
4.90 -0.209503 26.0028 4.90 0.0163767 30.4582
4.91 -0.217007 25.808 4.91 0.0162053 30.8432
4.92 -0.218694 26.038 4.92 0.0161848 30.8655
4.93 -0.215976 26.4562 4.93 0.0161397 30.9747
4.94 -0.208106 27.4784 4.94 0.0161974 30.8326
4.95 -0.20368 28.2088 4.95 0.0160772 31.1016
4.96 -0.199691 28.5328 4.96 0.0160433 31.1509
4.97 -0.201668 28.412 4.97 0.0161099 31.0847
4.98 -0.207397 27.8678 4.98 0.0159774 31.2866
4.99 -0.213327 26.9741 4.99 0.0160409 31.1641
5.00 -0.218616 25.8833 5.00 0.0159155 31.4159


==> figures/data/O1/dissipative/run_0016/data.txt <==
freq gamma theta
0.01 0.961034 0.020017
0.02 0.92472 0.0401687
0.03 0.890582 0.0605912
0.04 0.858232 0.0814242
0.05 0.827353 0.102812
0.06 0.797683 0.124906
0.07 0.769004 0.147866
0.08 0.741138 0.171863
0.09 0.713936 0.197083
0.10 0.687274 0.223727
0.11 0.661052 0.252015
0.12 0.635189 0.282193
0.13 0.609622 0.314532
0.14 0.584302 0.349339
0.15 0.559194 0.386955
0.16 0.534278 0.427771
0.17 0.509544 0.472225
0.18 0.484996 0.520816
0.19 0.460651 0.574109
0.20 0.436539 0.632738
0.21 0.412701 0.697417
0.22 0.389198 0.768925
0.23 0.366106 0.848104
0.24 0.34352 0.935815
0.25 0.321559 1.03287
0.26 0.30037 1.13993
0.27 0.280128 1.25726
0.28 0.261041 1.38449
0.29 0.24335 1.52011
0.30 0.227323 1.66105
0.31 0.213244 1.80214
0.32 0.201382 1.93603
0.33 0.191959 2.05381
0.34 0.185101 2.14655
0.35 0.180804 2.20749
0.36 0.178921 2.234
0.37 0.17918 2.22805
0.38 0.181227 2.19523
0.39 0.184685 2.14279
0.40 0.189192 2.07789
0.41 0.194432 2.0065
0.42 0.200146 1.93307
0.43 0.206131 1.8606
0.44 0.212231 1.79096
0.45 0.216807 1.74084
0.46 0.203313 1.88766
0.47 0.19014 2.05103
0.48 0.177627 2.22851
0.49 0.16591 2.41882
0.50 0.155144 2.61879
0.51 0.145506 2.82262
0.52 0.13718 3.02133
0.53 0.130346 3.20281
0.54 0.125153 3.35315
0.55 0.121691 3.45936
0.56 0.119964 3.51288
0.57 0.119883 3.51205
0.58 0.121279 3.46238
0.59 0.123926 3.37429
0.60 0.127579 3.25997
0.61 0.132001 3.13074
0.62 0.136979 2.9956
0.63 0.139455 2.93038
0.64 0.130378 3.16579
0.65 0.122073 3.41153
0.66 0.11468 3.65978
0.67 0.108348 3.8987
0.68 0.103222 4.11275
0.69 0.0994206 4.28448
0.70 0.0970179 4.3982
0.71 0.0960192 4.4443
0.72 0.0963563 4.42214
0.73 0.0978959 4.33991
0.74 0.100462 4.21158
0.75 0.0988537 4.28338
0.76 0.0939067 4.53025
0.77 0.0901114 4.73673
0.78 0.087554 4.88413
0.79 0.0862673 4.95875
0.80 0.086219 4.95608
0.81 0.087314 4.88197
0.82 0.089409 4.75027
0.83 0.0923359 4.57839
0.84 0.0959224 4.38324
0.85 0.0921983 4.57496
0.86 0.0869265 4.87684
0.87 0.082545 5.156
0.88 0.0791622 5.39114
0.89 0.0768604 5.56077
0.90 0.0756777 5.64856
0.91 0.0755963 5.64819
0.92 0.0765422 5.56527
0.93 0.0783971 5.41494
0.94 0.0810174 5.217
0.95 0.0842534 4.991
0.96 0.0879646 4.75316
0.97 0.0850192 4.92871
0.98 0.079828 5.27484
0.99 0.0753113 5.61383
1.00 0.0715721 5.92547
1.01 0.0687053 6.18543
1.02 0.0667834 6.3694
1.03 0.0658405 6.45917
1.04 0.0621858 6.85901
1.05 0.0647769 6.55582
1.06 0.0638785 6.64605
1.07 0.0639178 6.6326
1.08 0.0648344 6.52279
1.09 0.0648121 6.51619
1.10 0.0624245 6.77511
1.11 0.0609176 6.94537
1.12 0.0603128 7.01017
1.13 0.060587 6.96633
1.14 0.0616737 6.82503
1.15 0.0634744 6.60772
1.16 0.065874 6.33959
1.17 0.0687554 6.04408
1.18 0.0720076 5.74
1.19 0.0685468 6.04606
1.20 0.0643983 6.45812
1.21 0.0608006 6.85961
1.22 0.0578374 7.22585
1.23 0.0557008 7.52739
1.24 0.0538787 7.73518
1.25 0.0530786 7.82792
1.26 0.0530584 7.80416
1.27 0.0519978 7.9527
1.28 0.0517432 7.98124
1.29 0.0522847 7.88839
1.30 0.0535538 7.6913
1.31 0.0545373 7.54994
1.32 0.0520236 7.9149
1.33 0.0501175 8.20298
1.34 0.0489767 8.38036
1.35 0.0486199 8.42909
1.36 0.049026 8.34815
1.37 0.0501364 8.15345
1.38 0.0509972 8.01462
1.39 0.0491228 8.38591
1.40 0.0474683 8.6648
1.41 0.0466043 8.82237
1.42 0.0462379 8.84307
1.43 0.0465707 8.72926
1.44 0.0458166 8.84235
1.45 0.0444805 9.0506
1.46 0.0438419 9.12147
1.47 0.0438402 9.05095
1.48 0.0444314 8.85374
1.49 0.0444598 8.78118
1.50 0.0425592 9.13434
1.51 0.0412555 9.38902
1.52 0.0406415 9.50556
1.53 0.0407161 9.47374
1.54 0.0414434 9.3034
1.55 0.042386 9.09841
1.56 0.0405788 9.48143
1.57 0.0392973 9.75075
1.58 0.038677 9.87751
1.59 0.0387588 9.83952
1.60 0.0381789 10.001
1.61 0.0383835 9.96656
1.62 0.0391801 9.78666
1.63 0.0405044 9.48803
1.64 0.0406247 9.36971
1.65 0.0385012 9.82698
1.66 0.0369394 10.1863
1.67 0.0359841 10.411
1.68 0.0356549 10.477
1.69 0.0359407 10.3809
1.70 0.0366157 10.1408
1.71 0.0374022 9.78971
1.72 0.0393382 9.15956
1.73 0.0362929 9.83865
1.74 0.0342584 10.3242
1.75 0.0327491 10.71
1.76 0.0318089 10.9565
1.77 0.0314588 11.037
1.78 0.031699 10.9434
1.79 0.0314481 11.0654
1.80 0.0308775 11.2337
1.81 0.0306323 11.2271
1.82 0.0303117 11.2902
1.83 0.0302408 11.3009
1.84 0.0308756 11.0821
1.85 0.0319983 10.7306
1.86 0.0337081 10.2383
1.87 0.031738 10.8017
1.88 0.0300375 11.2862
1.89 0.0288372 11.6465
1.90 0.0281707 11.844
1.91 0.0280482 11.8578
1.92 0.028453 11.6917
1.93 0.0286849 11.6449
1.94 0.028108 11.9791
1.95 0.027202 12.1551
1.96 0.0266765 12.1417
1.97 0.0265266 11.9465
1.98 0.0267242 11.5993
1.99 0.0256565 11.8634
2.00 0.0244536 12.2681
2.01 0.0237458 12.5065
2.02 0.0235472 12.5527
2.03 0.0238467 12.406
2.04 0.0241206 12.3143
2.05 0.023137 12.6637
2.06 0.0226431 12.8301
2.07 0.0226437 12.7964
2.08 0.0231186 12.5727
2.09 0.0240637 12.1725
2.10 0.023388 12.6788
2.11 0.0222653 13.0322
2.12 0.0215986 13.1962
2.13 0.0213684 13.1673
2.14 0.0211427 13.2304
2.15 0.0209393 13.3791
2.16 0.0211825 13.3216
2.17 0.0218411 13.0685
2.18 0.0228677 12.6563
2.19 0.0235372 12.133
2.20 0.022094 12.5285
2.21 0.0204229 13.1154
2.22 0.019069 13.5687
2.23 0.0180578 13.8404
2.24 0.0174112 13.9003
2.25 0.0171511 13.7421
2.26 0.0165167 14.0414
2.27 0.0164063 14.055
2.28 0.0166755 13.8981
2.29 0.0164176 14.0221
2.30 0.0158328 14.2764
2.31 0.0156796 14.3106
2.32 0.0159488 14.1258
2.33 0.016554 13.8
2.34 0.0163542 14.1964
2.35 0.0154288 14.5319
2.36 0.0148906 14.6451
2.37 0.0145887 14.6984
2.38 0.0145461 14.6814
2.39 0.0149214 14.4271
2.40 0.015664 13.9907
2.41 0.0167278 13.4243
2.42 0.0170256 13.3236
2.43 0.0154905 14.0275
2.44 0.0142854 14.6219
2.45 0.0134408 15.0568
2.46 0.0134439 14.7408
2.47 0.0122394 15.3042
2.48 0.0114344 15.3395
2.49 0.0108216 15.2465
2.50 0.0101367 15.5033
2.51 0.00987546 15.4334
2.52 0.00975523 15.5122
2.53 0.0102381 15.2604
2.54 0.0095109 15.6479
2.55 0.00918096 15.8058
2.56 0.00924637 15.6836
2.57 0.00933044 15.9139
2.58 0.00971223 15.9295
2.59 0.00925972 15.7013
2.60 0.00861962 15.9927
2.61 0.00827385 16.1684
2.62 0.00829265 16.0916
2.63 0.00867437 15.752
2.64 0.00893802 15.9926
2.65 0.00922074 16.3473
2.66 0.00869718 16.4554
2.67 0.00807101 16.3067
2.68 0.00748985 16.3985
2.69 0.00706174 16.6471
2.70 0.00692129 16.7909
2.71 0.00710023 16.7173
2.72 0.00617489 16.4829
2.73 0.00538318 16.031
2.74 0.00446447 16.3762
2.75 0.00375612 16.8426
2.76 0.00338026 17.068
2.77 0.00334145 17.0274
2.78 0.00347139 16.8946
2.79 0.00303453 17.2227
2.80 0.00287443 17.2539
2.81 0.00305433 16.9389
2.82 0.00335639 17.3398
2.83 0.0030778 17.4821
2.84 0.00251598 17.4133
2.85 0.00218007 17.6063
2.86 0.00216397 17.5303
2.87 0.00245636 17.1954
2.88 0.00303147 16.6483
2.89 0.00343893 17.0061
2.90 0.00253296 17.5828
2.91 0.00177951 17.9251
2.92 0.00130088 17.9941
2.93 0.00109648 18.156
2.94 0.00120558 17.8819
2.95 0.00159634 17.444
2.96 0.0013574 16.8147
2.97 0.000117091 16.3479
2.98 -0.00102309 17.1798
2.99 -0.00191594 17.8696
3.00 -0.00253618 18.3454
3.01 -0.00287137 18.5235
3.02 -0.00285987 18.6111
3.03 -0.00284726 18.5388
3.04 -0.0032118 18.7294
3.05 -0.003267 18.7502
3.06 -0.0030019 18.7453
3.07 -0.00257286 18.4301
3.08 -0.00342207 18.7301
3.09 -0.00379849 19.0227
3.10 -0.00389285 19.0204
3.11 -0.00369528 18.8205
3.12 -0.00314801 18.9671
3.13 -0.00256661 19.2585
3.14 -0.00352823 19.2518
3.15 -0.00428792 19.1393
3.16 -0.00465708 19.4356
3.17 -0.00475371 19.436
3.18 -0.00448902 19.5672
3.19 -0.00399309 19.463
3.20 -0.00322793 19.6774
3.21 -0.00440975 19.638
3.22 -0.00583955 19.3031
3.23 -0.00713088 19.2154
3.24 -0.00805928 19.5744
3.25 -0.00872213 19.8253
3.26 -0.00903213 20.0364
3.27 -0.00908301 19.942
3.28 -0.00922175 19.7473
3.29 -0.00935621 20.2163
3.30 -0.00936379 20.1046
3.31 -0.00912691 19.713
3.32 -0.00927238 19.9502
3.33 -0.00970717 20.3764
3.34 -0.00954769 21.2604
3.35 -0.00973326 20.5245
3.36 -0.0092036 20.585
3.37 -0.00852828 20.3711
3.38 -0.00962212 20.1882
3.39 -0.0102418 20.5947
3.40 -0.0105597 20.8549
3.41 -0.0106397 20.7922
3.42 -0.0104879 20.4209
3.43 -0.0101218 19.7927
3.44 -0.0093799 19.3685
3.45 -0.00944033 20.2287
3.46 -0.0102968 20.8751
3.47 -0.0109865 21.2421
3.48 -0.0130913 20.799
3.49 -0.0139626 21.3284
3.50 -0.0150548 21.0102
3.51 -0.0153149 21.3029
3.52 -0.0151434 21.1031
3.53 -0.0152602 21.5402
3.54 -0.0155 21.6421
3.55 -0.0153212 21.6938
3.56 -0.0147376 21.733
3.57 -0.0155229 21.6915
3.58 -0.015864 21.9054
3.59 -0.0155987 22.3401
3.60 -0.0154782 21.9374
3.61 -0.0145373 22.0643
3.62 -0.0152973 21.8484
3.63 -0.0162023 21.8983
3.64 -0.0164777 22.2464
3.65 -0.0165667 22.2212
3.66 -0.0164552 21.8596
3.67 -0.0159271 21.529
3.68 -0.0143399 22.1816
3.69 -0.0150271 22.5256
3.70 -0.0163187 22.5209
3.71 -0.0178768 21.5576
3.72 -0.0173551 22.7081
3.73 -0.018785 22.5199
3.74 -0.020111 22.5849
3.75 -0.0208607 22.8814
3.76 -0.0214316 22.8507
3.77 -0.021445 22.8698
3.78 -0.0214672 22.9849
3.79 -0.0215874 23.1567
3.80 -0.0215272 22.9674
3.81 -0.0209425 23.2197
3.82 -0.0217491 23.2511
3.83 -0.0221203 23.2227
3.84 -0.0220214 23.1404
3.85 -0.0218401 22.6272
3.86 -0.0216347 22.4673
3.87 -0.022026 23.2901
3.88 -0.0227708 23.2461
3.89 -0.0225536 23.6716
3.90 -0.0222485 23.6447
3.91 -0.0213352 23.7928
3.92 -0.0204745 23.6516
3.93 -0.0214789 23.5311
3.94 -0.0227086 23.5378
3.95 -0.0230914 23.9804
3.96 -0.0233154 24.0494
3.97 -0.0233903 23.7263
3.98 -0.0255631 23.0182
3.99 -0.0270419 23.1645
4.00 -0.0273017 24.0051
4.01 -0.0280663 23.922
4.02 -0.0274039 24.036
4.03 -0.027655 24.452
4.04 -0.0278853 24.4965
4.05 -0.0276615 24.4246
4.06 -0.027741 24.3019
4.07 -0.0280263 24.7038
4.08 -0.0282673 24.6689
4.09 -0.028096 24.4829
4.10 -0.0264303 24.8636
4.11 -0.0274889 24.8621
4.12 -0.0284794 24.8433
4.13 -0.0288492 24.8818
4.14 -0.0284223 25.1038
4.15 -0.0277353 25.0736
4.16 -0.0256497 25.9992
4.17 -0.0270524 25.2304
4.18 -0.0287779 24.888
4.19 -0.0291522 25.322
4.20 -0.029306 25.4392
4.21 -0.0293167 25.1628
4.22 -0.0295024 24.2689
4.23 -0.0306293 25.097
4.24 -0.0318452 25.5958
4.25 -0.0330891 25.7091
4.26 -0.0336082 25.9479
4.27 -0.0340261 25.7646
4.28 -0.0339044 25.9051
4.29 -0.034484 25.6838
4.30 -0.0337982 25.9526
4.31 -0.0337322 26.0337
4.32 -0.0341095 26.3107
4.33 -0.0344527 26.1059
4.34 -0.0344268 25.6927
4.35 -0.0341999 25.335
4.36 -0.0343597 26.1167
4.37 -0.0352603 26.0224
4.38 -0.0347939 26.4686
4.39 -0.0345407 26.2551
4.40 -0.0342016 25.6669
4.41 -0.0334705 25.9957
4.42 -0.0343225 26.5605
4.43 -0.0351554 26.7119
4.44 -0.0354597 26.7813
4.45 -0.035129 26.831
4.46 -0.0342124 26.869
4.47 -0.0329776 26.8048
4.48 -0.0355789 27.0248
4.49 -0.0379237 26.8213
4.50 -0.0394937 26.8792
4.51 -0.0400347 27.2317
4.52 -0.0402245 27.3055
4.53 -0.0402983 27.2332
4.54 -0.0405108 27.3638
4.55 -0.0405519 27.1109
4.56 -0.0404528 27.2672
4.57 -0.040729 27.529
4.58 -0.0413264 27.1228
4.59 -0.0400243 27.5266
4.60 -0.0395801 27.6315
4.61 -0.0407601 27.6857
4.62 -0.0412389 27.7533
4.63 -0.0414846 27.479
4.64 -0.0413672 26.9792
4.65 -0.0386796 27.856
4.66 -0.0399169 27.9976
4.67 -0.0416401 27.7172
4.68 -0.0416666 28.138
4.69 -0.0422997 27.6449
4.70 -0.0407374 28.1658
4.71 -0.0390126 28.2772
4.72 -0.0381416 28.3071
4.73 -0.0406407 28.346
4.74 -0.0438659 28.0525
4.75 -0.0451701 28.4871
4.76 -0.0464747 28.5086
4.77 -0.0474072 28.2965
4.78 -0.046708 28.648
4.79 -0.047201 28.6225
4.80 -0.047068 28.5557
4.81 -0.0461293 29.0947
4.82 -0.0472004 28.9085
4.83 -0.0457993 29.7927
4.84 -0.0462019 29.0176
4.85 -0.0464309 28.903
4.86 -0.0473331 29.0893
4.87 -0.0477373 29.1
4.88 -0.0477791 28.8338
4.89 -0.0476998 28.185
4.90 -0.0475074 27.9547
4.91 -0.0477806 28.868
4.92 -0.0479207 29.432
4.93 -0.0482056 29.4091
4.94 -0.0474685 29.5229
4.95 -0.0463956 29.4006
4.96 -0.0443035 29.6118
4.97 -0.0459697 29.6925
4.98 -0.04787 29.5799
4.99 -0.048582 29.7832
5.00 -0.0513497 29.6234


==> figures/data/O1/dissipative/run_0016/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.961034 0.020017 0.01 0.998482 0.000800576
0.02 0.92472 0.0401687 0.02 0.993945 0.00320923
0.03 0.890582 0.0605912 0.03 0.986432 0.00724685
0.04 0.858232 0.0814242 0.04 0.97602 0.0129487
0.05 0.827353 0.102812 0.05 0.962809 0.0203652
0.06 0.797683 0.124906 0.06 0.946928 0.0295627
0.07 0.769004 0.147866 0.07 0.928527 0.0406249
0.08 0.741138 0.171863 0.08 0.907774 0.0536546
0.09 0.713936 0.197083 0.09 0.884856 0.0687756
0.10 0.687274 0.223727 0.10 0.859971 0.0861355
0.11 0.661052 0.252015 0.11 0.833328 0.105909
0.12 0.635189 0.282193 0.12 0.805143 0.1283
0.13 0.609622 0.314532 0.13 0.775632 0.15355
0.14 0.584302 0.349339 0.14 0.745017 0.181937
0.15 0.559194 0.386955 0.15 0.713515 0.21379
0.16 0.534278 0.427771 0.16 0.681341 0.249488
0.17 0.509544 0.472225 0.17 0.648708 0.289474
0.18 0.484996 0.520816 0.18 0.615821 0.334261
0.19 0.460651 0.574109 0.19 0.582882 0.384442
0.20 0.436539 0.632738 0.20 0.550088 0.4407
0.21 0.412701 0.697417 0.21 0.517635 0.503815
0.22 0.389198 0.768925 0.22 0.485716 0.574664
0.23 0.366106 0.848104 0.23 0.454527 0.654215
0.24 0.34352 0.935815 0.24 0.424267 0.743502
0.25 0.321559 1.03287 0.25 0.395149 0.843564
0.26 0.30037 1.13993 0.26 0.367398 0.955331
0.27 0.280128 1.25726 0.27 0.341259 1.07944
0.28 0.261041 1.38449 0.28 0.317003 1.21591
0.29 0.24335 1.52011 0.29 0.294927 1.36373
0.30 0.227323 1.66105 0.30 0.275352 1.52025
0.31 0.213244 1.80214 0.31 0.258612 1.68068
0.32 0.201382 1.93603 0.32 0.245025 1.8378
0.33 0.191959 2.05381 0.33 0.234859 1.9824
0.34 0.185101 2.14655 0.34 0.228275 2.10476
0.35 0.180804 2.20749 0.35 0.225294 2.1969
0.36 0.178921 2.234 0.36 0.225766 2.25469
0.37 0.17918 2.22805 0.37 0.229392 2.27872
0.38 0.181227 2.19523 0.38 0.235762 2.27351
0.39 0.184685 2.14279 0.39 0.244419 2.24573
0.40 0.189192 2.07789 0.40 0.254908 2.20238
0.41 0.194432 2.0065 0.41 0.266812 2.14955
0.42 0.200146 1.93307 0.42 0.279768 2.09198
0.43 0.206131 1.8606 0.43 0.291102 2.03302
0.44 0.212231 1.79096 0.44 0.272653 1.9749
0.45 0.216807 1.74084 0.45 0.254875 1.91897
0.46 0.203313 1.88766 0.46 0.23786 1.86597
0.47 0.19014 2.05103 0.47 0.221715 1.86788
0.48 0.177627 2.22851 0.48 0.206567 2.05448
0.49 0.16591 2.41882 0.49 0.192566 2.25632
0.50 0.155144 2.61879 0.50 0.179888 2.47067
0.51 0.145506 2.82262 0.51 0.168728 2.69217
0.52 0.13718 3.02133 0.52 0.159295 2.91212
0.53 0.130346 3.20281 0.53 0.151798 3.11845
0.54 0.125153 3.35315 0.54 0.146414 3.29684
0.55 0.121691 3.45936 0.55 0.143259 3.43342
0.56 0.119964 3.51288 0.56 0.142363 3.51832
0.57 0.119883 3.51205 0.57 0.143649 3.54842
0.58 0.121279 3.46238 0.58 0.146947 3.52792
0.59 0.123926 3.37429 0.59 0.152018 3.46633
0.60 0.127579 3.25997 0.60 0.158594 3.37539
0.61 0.132001 3.13074 0.61 0.166402 3.26635
0.62 0.136979 2.9956 0.62 0.171854 3.14843
0.63 0.139455 2.93038 0.63 0.160348 3.02836
0.64 0.130378 3.16579 0.64 0.149724 3.00758
0.65 0.122073 3.41153 0.65 0.14012 3.26859
0.66 0.11468 3.65978 0.66 0.131693 3.53537
0.67 0.108348 3.8987 0.67 0.124613 3.79634
0.68 0.103222 4.11275 0.68 0.119047 4.03593
0.69 0.0994206 4.28448 0.69 0.115139 4.23623
0.70 0.0970179 4.3982 0.70 0.112986 4.38062
0.71 0.0960192 4.4443 0.71 0.112613 4.45813
0.72 0.0963563 4.42214 0.72 0.113962 4.46668
0.73 0.0978959 4.33991 0.73 0.116905 4.4132
0.74 0.100462 4.21158 0.74 0.120187 4.31079
0.75 0.0988537 4.28338 0.75 0.113464 4.17474
0.76 0.0939067 4.53025 0.76 0.108027 4.44603
0.77 0.0901114 4.73673 0.77 0.104018 4.68016
0.78 0.087554 4.88413 0.78 0.101545 4.85765
0.79 0.0862673 4.95875 0.79 0.100661 4.96359
0.80 0.086219 4.95608 0.80 0.101347 4.99203
0.81 0.087314 4.88197 0.81 0.103516 4.94745
0.82 0.089409 4.75027 0.82 0.10702 4.8427
0.83 0.0923359 4.57839 0.83 0.111684 4.69463
0.84 0.0959224 4.38324 0.84 0.112756 4.51997
0.85 0.0921983 4.57496 0.85 0.105853 4.44658
0.86 0.0869265 4.87684 0.86 0.0999139 4.76926
0.87 0.082545 5.156 0.87 0.0950751 5.07269
0.88 0.0791622 5.39114 0.88 0.0914652 5.33531
0.89 0.0768604 5.56077 0.89 0.0891869 5.53493
0.90 0.0756777 5.64856 0.90 0.0882966 5.65401
0.91 0.0755963 5.64819 0.91 0.0887899 5.68482
0.92 0.0765422 5.56527 0.92 0.0905996 5.63157
0.93 0.0783971 5.41494 0.93 0.0936066 5.50837
0.94 0.0810174 5.217 0.94 0.0976601 5.33442
0.95 0.0842534 4.991 0.95 0.102598 5.12912
0.96 0.0879646 4.75316 0.96 0.104752 4.90885
0.97 0.0850192 4.92871 0.97 0.0980929 4.78782
0.98 0.079828 5.27484 0.98 0.0921538 5.15187
0.99 0.0753113 5.61383 0.99 0.0870502 5.5121
1.00 0.0715721 5.92547 1.00 0.0829028 5.8484
1.01 0.0687053 6.18543 1.01 0.0798254 6.13615
1.02 0.0667834 6.3694 1.02 0.0779093 6.35027
1.03 0.0658405 6.45917 1.03 0.0772051 6.47137
1.04 0.0621858 6.85901 1.04 0.0775475 6.49144
1.05 0.0647769 6.55582 1.05 0.0756995 6.53835
1.06 0.0638785 6.64605 1.06 0.0750289 6.65995
1.07 0.0639178 6.6326 1.07 0.075534 6.67757
1.08 0.0648344 6.52279 1.08 0.0771593 6.59718
1.09 0.0648121 6.51619 1.09 0.0755472 6.45035
1.10 0.0624245 6.77511 1.10 0.0730008 6.73787
1.11 0.0609176 6.94537 1.11 0.0715388 6.93881
1.12 0.0603128 7.01017 1.12 0.0711978 7.03502
1.13 0.060587 6.96633 1.13 0.071964 7.02189
1.14 0.0616737 6.82503 1.14 0.073774 6.90931
1.15 0.0634744 6.60772 1.15 0.0765265 6.71782
1.16 0.065874 6.33959 1.16 0.0800984 6.47224
1.17 0.0687554 6.04408 1.17 0.0843614 6.19597
1.18 0.0720076 5.74 1.18 0.0857508 5.90787
1.19 0.0685468 6.04606 1.19 0.0803669 5.91568
1.20 0.0643983 6.45812 1.20 0.0755691 6.34651
1.21 0.0608006 6.85961 1.21 0.0714533 6.77007
1.22 0.0578374 7.22585 1.22 0.0681202 7.1617
1.23 0.0557008 7.52739 1.23 0.0656651 7.49159
1.24 0.0538787 7.73518 1.24 0.0641646 7.72987
1.25 0.0530786 7.82792 1.25 0.063662 7.85398
1.26 0.0530584 7.80416 1.26 0.0634978 7.85552
1.27 0.0519978 7.9527 1.27 0.062537 7.96539
1.28 0.0517432 7.98124 1.28 0.0625601 8.02514
1.29 0.0522847 7.88839 1.29 0.0635432 7.96221
1.30 0.0535538 7.6913 1.30 0.0654212 7.79264
1.31 0.0545373 7.54994 1.31 0.0650968 7.5424
1.32 0.0520236 7.9149 1.32 0.0623003 7.86739
1.33 0.0501175 8.20298 1.33 0.060345 8.18482
1.34 0.0489767 8.38036 1.34 0.0592933 8.39316
1.35 0.0486199 8.42909 1.35 0.0591724 8.47313
1.36 0.049026 8.34815 1.36 0.0599676 8.42231
1.37 0.0501364 8.15345 1.37 0.0616235 8.25541
1.38 0.0509972 8.01462 1.38 0.0613507 7.99881
1.39 0.0491228 8.38591 1.39 0.0588518 8.34921
1.40 0.0474683 8.6648 1.40 0.0571664 8.65805
1.41 0.0466043 8.82237 1.41 0.0563486 8.84686
1.42 0.0462379 8.84307 1.42 0.0564173 8.89872
1.43 0.0465707 8.72926 1.43 0.0573508 8.81505
1.44 0.0458166 8.84235 1.44 0.0559416 8.82848
1.45 0.0444805 9.0506 1.45 0.0548478 9.06762
1.46 0.0438419 9.12147 1.46 0.0546116 9.16975
1.47 0.0438402 9.05095 1.47 0.0552267 9.12943
1.48 0.0444314 8.85374 1.48 0.0566483 8.96016
1.49 0.0444598 8.78118 1.49 0.0561502 8.72316
1.50 0.0425592 9.13434 1.50 0.0540883 9.1175
1.51 0.0412555 9.38902 1.51 0.0528019 9.40254
1.52 0.0406415 9.50556 1.52 0.0523318 9.55008
1.53 0.0407161 9.47374 1.53 0.0526835 9.54855
1.54 0.0414434 9.3034 1.54 0.0538253 9.40651
1.55 0.042386 9.09841 1.55 0.0541069 9.14908
1.56 0.0405788 9.48143 1.56 0.0520933 9.46899
1.57 0.0392973 9.75075 1.57 0.0508221 9.76869
1.58 0.038677 9.87751 1.58 0.0503344 9.92642
1.59 0.0387588 9.83952 1.59 0.0501677 9.92924
1.60 0.0381789 10.001 1.60 0.049714 10.0526
1.61 0.0383835 9.96656 1.61 0.0500414 10.0491
1.62 0.0391801 9.78666 1.62 0.0511206 9.89752
1.63 0.0405044 9.48803 1.63 0.0528919 9.62421
1.64 0.0406247 9.36971 1.64 0.0524347 9.32267
1.65 0.0385012 9.82698 1.65 0.0501536 9.80728
1.66 0.0369394 10.1863 1.66 0.0485363 10.1963
1.67 0.0359841 10.411 1.67 0.0476371 10.4518
1.68 0.0356549 10.477 1.68 0.0474833 10.5485
1.69 0.0359407 10.3809 1.69 0.0480688 10.4818
1.70 0.0366157 10.1408 1.70 0.0493545 10.2685
1.71 0.0374022 9.78971 1.71 0.0512756 9.94092
1.72 0.0393382 9.15956 1.72 0.0526773 9.53708
1.73 0.0362929 9.83865 1.73 0.049917 9.80034
1.74 0.0342584 10.3242 1.74 0.047713 10.3134
1.75 0.0327491 10.71 1.75 0.0461329 10.7288
1.76 0.0318089 10.9565 1.76 0.0452302 11.0059
1.77 0.0314588 11.037 1.77 0.0450335 11.1169
1.78 0.031699 10.9434 1.78 0.0455399 11.0551
1.79 0.0314481 11.0654 1.79 0.0447098 11.1037
1.80 0.0308775 11.2337 1.80 0.0441685 11.3028
1.81 0.0306323 11.2271 1.81 0.0440702 11.3262
1.82 0.0303117 11.2902 1.82 0.0437232 11.4354
1.83 0.0302408 11.3009 1.83 0.0440627 11.4095
1.84 0.0308756 11.0821 1.84 0.0450622 11.2169
1.85 0.0319983 10.7306 1.85 0.0466687 10.8888
1.86 0.0337081 10.2383 1.86 0.0478646 10.4658
1.87 0.031738 10.8017 1.87 0.0454959 10.7923
1.88 0.0300375 11.2862 1.88 0.0436667 11.3055
1.89 0.0288372 11.6465 1.89 0.0424364 11.6957
1.90 0.0281707 11.844 1.90 0.0418474 11.9234
1.91 0.0280482 11.8578 1.91 0.0419164 11.9664
1.92 0.028453 11.6917 1.92 0.04263 11.8273
1.93 0.0286849 11.6449 1.93 0.0423775 11.6616
1.94 0.028108 11.9791 1.94 0.0412625 12.0393
1.95 0.027202 12.1551 1.95 0.0407765 12.2459
1.96 0.0266765 12.1417 1.96 0.0409321 12.2618
1.97 0.0265266 11.9465 1.97 0.0417123 12.0934
1.98 0.0267242 11.5993 1.98 0.0430741 11.7699
1.99 0.0256565 11.8634 1.99 0.0414904 11.8972
2.00 0.0244536 12.2681 2.00 0.0402341 12.3309
2.01 0.0237458 12.5065 2.01 0.039578 12.5984
2.02 0.0235472 12.5527 2.02 0.0395425 12.6724
2.03 0.0238467 12.406 2.03 0.0401203 12.5515
2.04 0.0241206 12.3143 2.04 0.0400037 12.3675
2.05 0.023137 12.6637 2.05 0.0390071 12.7462
2.06 0.0226431 12.8301 2.06 0.0386081 12.9409
2.07 0.0226437 12.7964 2.07 0.0388164 12.9338
2.08 0.0231186 12.5727 2.08 0.0396138 12.7343
2.09 0.0240637 12.1725 2.09 0.0403503 12.375
2.10 0.023388 12.6788 2.10 0.0388475 12.7408
2.11 0.0222653 13.0322 2.11 0.0378923 13.1247
2.12 0.0215986 13.1962 2.12 0.0375183 13.3185
2.13 0.0213684 13.1673 2.13 0.0373613 13.3452
2.14 0.0211427 13.2304 2.14 0.0373022 13.4291
2.15 0.0209393 13.3791 2.15 0.0370038 13.5085
2.16 0.0211825 13.3216 2.16 0.0372596 13.478
2.17 0.0218411 13.0685 2.17 0.0380774 13.2492
2.18 0.0228677 12.6563 2.18 0.0394148 12.8579
2.19 0.0235372 12.133 2.19 0.0412139 12.3521
2.20 0.022094 12.5285 2.20 0.0391225 12.5725
2.21 0.0204229 13.1154 2.21 0.0374678 13.1883
2.22 0.019069 13.5687 2.22 0.0363106 13.6708
2.23 0.0180578 13.8404 2.23 0.0356916 13.9708
2.24 0.0174112 13.9003 2.24 0.0356314 14.0572
2.25 0.0171511 13.7421 2.25 0.0356821 13.9266
2.26 0.0165167 14.0414 2.26 0.0351925 14.1834
2.27 0.0164063 14.055 2.27 0.035256 14.2205
2.28 0.0166755 13.8981 2.28 0.0358624 14.0413
2.29 0.0164176 14.0221 2.29 0.0351276 14.1416
2.30 0.0158328 14.2764 2.30 0.0345906 14.4241
2.31 0.0156796 14.3106 2.31 0.0345965 14.4843
2.32 0.0159488 14.1258 2.32 0.035138 14.3226
2.33 0.016554 13.8 2.33 0.0358611 13.9679
2.34 0.0163542 14.1964 2.34 0.0346461 14.318
2.35 0.0154288 14.5319 2.35 0.033933 14.6818
2.36 0.0148906 14.6451 2.36 0.0337468 14.8257
2.37 0.0145887 14.6984 2.37 0.0335605 14.8877
2.38 0.0145461 14.6814 2.38 0.0337336 14.8737
2.39 0.0149214 14.4271 2.39 0.0344202 14.638
2.40 0.015664 13.9907 2.40 0.0355842 14.2178
2.41 0.0167278 13.4243 2.41 0.037175 13.6653
2.42 0.0170256 13.3236 2.42 0.0366503 13.4065
2.43 0.0154905 14.0275 2.43 0.0348969 14.1392
2.44 0.0142854 14.6219 2.44 0.0335648 14.7615
2.45 0.0134408 15.0568 2.45 0.0326994 15.2147
2.46 0.0134439 14.7408 2.46 0.032332 15.4506
2.47 0.0122394 15.3042 2.47 0.0322145 15.4904
2.48 0.0114344 15.3395 2.48 0.0322206 15.5501
2.49 0.0108216 15.2465 2.49 0.0320821 15.5226
2.50 0.0101367 15.5033 2.50 0.031831 15.708
2.51 0.00987546 15.4334 2.51 0.0316883 15.7632
2.52 0.00975523 15.5122 2.52 0.031814 15.7634
2.53 0.0102381 15.2604 2.53 0.0321433 15.5267
2.54 0.0095109 15.6479 2.54 0.0314355 15.8461
2.55 0.00918096 15.8058 2.55 0.0312134 16.0218
2.56 0.00924637 15.6836 2.56 0.0313877 15.9475
2.57 0.00933044 15.9139 2.57 0.0309543 16.1283
2.58 0.00971223 15.9295 2.58 0.0310072 16.1634
2.59 0.00925972 15.7013 2.59 0.0314503 15.9525
2.60 0.00861962 15.9927 2.60 0.0307327 16.2064
2.61 0.00827385 16.1684 2.61 0.0304886 16.3991
2.62 0.00829265 16.0916 2.62 0.0307236 16.3359
2.63 0.00867437 15.752 2.63 0.0314217 16.0336
2.64 0.00893802 15.9926 2.64 0.0306666 16.1964
2.65 0.00922074 16.3473 2.65 0.0300783 16.5761
2.66 0.00869718 16.4554 2.66 0.0299584 16.7053
2.67 0.00807101 16.3067 2.67 0.0303071 16.575
2.68 0.00748985 16.3985 2.68 0.0299229 16.6314
2.69 0.00706174 16.6471 2.69 0.0295699 16.8929
2.70 0.00692129 16.7909 2.70 0.029468 16.9414
2.71 0.00710023 16.7173 2.71 0.0295066 16.9819
2.72 0.00617489 16.4829 2.72 0.030001 16.7634
2.73 0.00538318 16.031 2.73 0.0309246 16.3221
2.74 0.00446447 16.3762 2.74 0.0298436 16.624
2.75 0.00375612 16.8426 2.75 0.0291105 17.1052
2.76 0.00338026 17.068 2.76 0.0288225 17.3391
2.77 0.00334145 17.0274 2.77 0.0289879 17.3026
2.78 0.00347139 16.8946 2.78 0.0289798 17.16
2.79 0.00303453 17.2227 2.79 0.0285286 17.4943
2.80 0.00287443 17.2539 2.80 0.0285246 17.5595
2.81 0.00305433 16.9389 2.81 0.0288836 17.3551
2.82 0.00335639 17.3398 2.82 0.0282925 17.6198
2.83 0.0030778 17.4821 2.83 0.0281404 17.7779
2.84 0.00251598 17.4133 2.84 0.0281575 17.6921
2.85 0.00218007 17.6063 2.85 0.027918 17.9068
2.86 0.00216397 17.5303 2.86 0.0281176 17.842
2.87 0.00245636 17.1954 2.87 0.0287425 17.5148
2.88 0.00303147 16.6483 2.88 0.0297616 16.9735
2.89 0.00343893 17.0061 2.89 0.0286701 17.2867
2.90 0.00253296 17.5828 2.90 0.0278085 17.8844
2.91 0.00177951 17.9251 2.91 0.0273595 18.2409
2.92 0.00130088 17.9941 2.92 0.0272769 18.3174
2.93 0.00109648 18.156 2.93 0.0272264 18.3885
2.94 0.00120558 17.8819 2.94 0.0276002 18.2012
2.95 0.00159634 17.444 2.95 0.0283774 17.7625
2.96 0.0013574 16.8147 2.96 0.0295221 17.1311
2.97 0.000117091 16.3479 2.97 0.0296842 16.6164
2.98 -0.00102309 17.1798 2.98 0.0283142 17.4798
2.99 -0.00191594 17.8696 2.99 0.027294 18.1945
3.00 -0.00253618 18.3454 3.00 0.0266595 18.6901
3.01 -0.00287137 18.5235 3.01 0.0264345 18.9122
3.02 -0.00285987 18.6111 3.02 0.0263447 18.9744
3.03 -0.00284726 18.5388 3.03 0.026432 18.9114
3.04 -0.0032118 18.7294 3.04 0.0261689 19.098
3.05 -0.003267 18.7502 3.05 0.0260825 19.1597
3.06 -0.0030019 18.7453 3.06 0.02622 19.1216
3.07 -0.00257286 18.4301 3.07 0.0267341 18.7984
3.08 -0.00342207 18.7301 3.08 0.0260419 19.1231
3.09 -0.00379849 19.0227 3.09 0.0257449 19.4067
3.10 -0.00389285 19.0204 3.10 0.0258527 19.3882
3.11 -0.00369528 18.8205 3.11 0.0263567 19.0786
3.12 -0.00314801 18.9671 3.12 0.025716 19.3655
3.13 -0.00256661 19.2585 3.13 0.0254163 19.6567
3.14 -0.00352823 19.2518 3.14 0.0255164 19.6422
3.15 -0.00428792 19.1393 3.15 0.0254633 19.5597
3.16 -0.00465708 19.4356 3.16 0.0251749 19.8467
3.17 -0.00475371 19.436 3.17 0.0252825 19.8248
3.18 -0.00448902 19.5672 3.18 0.0250165 19.9743
3.19 -0.00399309 19.463 3.19 0.0251176 19.9426
3.20 -0.00322793 19.6774 3.20 0.0248606 20.1023
3.21 -0.00440975 19.638 3.21 0.0249947 20.0569
3.22 -0.00583955 19.3031 3.22 0.0255101 19.7126
3.23 -0.00713088 19.2154 3.23 0.025251 19.679
3.24 -0.00805928 19.5744 3.24 0.0246784 20.1982
3.25 -0.00872213 19.8253 3.25 0.0244854 20.4204
3.26 -0.00903213 20.0364 3.26 0.0244136 20.4829
3.27 -0.00908301 19.942 3.27 0.02462 20.3734
3.28 -0.00922175 19.7473 3.28 0.0243302 20.4991
3.29 -0.00935621 20.2163 3.29 0.0242066 20.6666
3.30 -0.00936379 20.1046 3.30 0.0244625 20.5124
3.31 -0.00912691 19.713 3.31 0.0250538 20.0652
3.32 -0.00927238 19.9502 3.32 0.0243037 20.4777
3.33 -0.00970717 20.3764 3.33 0.0239136 20.8746
3.34 -0.00954769 21.2604 3.34 0.0238978 20.9512
3.35 -0.00973326 20.5245 3.35 0.0237569 21.0207
3.36 -0.0092036 20.585 3.36 0.0236815 21.0922
3.37 -0.00852828 20.3711 3.37 0.0237407 21.1022
3.38 -0.00962212 20.1882 3.38 0.024161 20.7921
3.39 -0.0102418 20.5947 3.39 0.0236009 21.121
3.40 -0.0105597 20.8549 3.40 0.0234029 21.3626
3.41 -0.0106397 20.7922 3.41 0.0235729 21.2708
3.42 -0.0104879 20.4209 3.42 0.0240999 20.8664
3.43 -0.0101218 19.7927 3.43 0.0249584 20.2071
3.44 -0.0093799 19.3685 3.44 0.0248332 19.9415
3.45 -0.00944033 20.2287 3.45 0.0238649 20.8114
3.46 -0.0102968 20.8751 3.46 0.0232223 21.4496
3.47 -0.0109865 21.2421 3.47 0.02293 21.786
3.48 -0.0130913 20.799 3.48 0.0228613 21.8579
3.49 -0.0139626 21.3284 3.49 0.0229654 21.8212
3.50 -0.0150548 21.0102 3.50 0.0228209 21.854
3.51 -0.0153149 21.3029 3.51 0.0226807 22.0519
3.52 -0.0151434 21.1031 3.52 0.0228967 21.906
3.53 -0.0152602 21.5402 3.53 0.0225623 22.1261
3.54 -0.0155 21.6421 3.54 0.0225433 22.2076
3.55 -0.0153212 21.6938 3.55 0.0224139 22.2876
3.56 -0.0147376 21.733 3.56 0.0224784 22.2863
3.57 -0.0155229 21.6915 3.57 0.0223884 22.2739
3.58 -0.015864 21.9054 3.58 0.0222322 22.4933
3.59 -0.0155987 22.3401 3.59 0.0224254 22.3617
3.60 -0.0154782 21.9374 3.60 0.0221245 22.5645
3.61 -0.0145373 22.0643 3.61 0.0221052 22.647
3.62 -0.0152973 21.8484 3.62 0.0224301 22.3807
3.63 -0.0162023 21.8983 3.63 0.0220358 22.6276
3.64 -0.0164777 22.2464 3.64 0.0218616 22.8708
3.65 -0.0165667 22.2212 3.65 0.0220311 22.7571
3.66 -0.0164552 21.8596 3.66 0.0225339 22.3101
3.67 -0.0159271 21.529 3.67 0.0223149 22.2775
3.68 -0.0143399 22.1816 3.68 0.0217719 22.8956
3.69 -0.0150271 22.5256 3.69 0.0215611 23.1823
3.70 -0.0163187 22.5209 3.70 0.0216895 23.1074
3.71 -0.0178768 21.5576 3.71 0.0214836 23.2327
3.72 -0.0173551 22.7081 3.72 0.0214323 23.3511
3.73 -0.018785 22.5199 3.73 0.0217158 23.1081
3.74 -0.020111 22.5849 3.74 0.0213879 23.3153
3.75 -0.0208607 22.8814 3.75 0.0212207 23.5619
3.76 -0.0214316 22.8507 3.76 0.0211783 23.6195
3.77 -0.021445 22.8698 3.77 0.0213222 23.4374
3.78 -0.0214672 22.9849 3.78 0.0210514 23.7314
3.79 -0.0215874 23.1567 3.79 0.0211113 23.7266
3.80 -0.0215272 22.9674 3.80 0.0210006 23.7595
3.81 -0.0209425 23.2197 3.81 0.0209054 23.9305
3.82 -0.0217491 23.2511 3.82 0.0208384 23.9728
3.83 -0.0221203 23.2227 3.83 0.0208624 24.0024
3.84 -0.0220214 23.1404 3.84 0.0212097 23.671
3.85 -0.0218401 22.6272 3.85 0.0218623 23.0238
3.86 -0.0216347 22.4673 3.86 0.0212124 23.4429
3.87 -0.022026 23.2901 3.87 0.0207011 24.0844
3.88 -0.0227708 23.2461 3.88 0.0205059 24.3767
3.89 -0.0225536 23.6716 3.89 0.0204631 24.44
3.90 -0.0222485 23.6447 3.90 0.02042 24.4537
3.91 -0.0213352 23.7928 3.91 0.0203517 24.5484
3.92 -0.0204745 23.6516 3.92 0.0204118 24.5387
3.93 -0.0214789 23.5311 3.93 0.0207865 24.1576
3.94 -0.0227086 23.5378 3.94 0.0203931 24.4383
3.95 -0.0230914 23.9804 3.95 0.0201446 24.8027
3.96 -0.0233154 24.0494 3.96 0.0202127 24.7817
3.97 -0.0233903 23.7263 3.97 0.0205919 24.3865
3.98 -0.0255631 23.0182 3.98 0.0210403 23.6757
3.99 -0.0270419 23.1645 3.99 0.0203485 24.4624
4.00 -0.0273017 24.0051 4.00 0.019951 25.0125
4.01 -0.0280663 23.922 4.01 0.0198632 25.186
4.02 -0.0274039 24.036 4.02 0.0199333 25.0143
4.03 -0.027655 24.452 4.03 0.0197427 25.3187
4.04 -0.0278853 24.4965 4.04 0.0197049 25.3815
4.05 -0.0276615 24.4246 4.05 0.0198939 25.2024
4.06 -0.027741 24.3019 4.06 0.0196988 25.3217
4.07 -0.0280263 24.7038 4.07 0.0195538 25.5724
4.08 -0.0282673 24.6689 4.08 0.0197161 25.4241
4.09 -0.028096 24.4829 4.09 0.0195701 25.4849
4.10 -0.0264303 24.8636 4.10 0.0194078 25.7609
4.11 -0.0274889 24.8621 4.11 0.0195508 25.6348
4.12 -0.0284794 24.8433 4.12 0.0193151 25.867
4.13 -0.0288492 24.8818 4.13 0.0193327 25.8529
4.14 -0.0284223 25.1038 4.14 0.0192345 26.006
4.15 -0.0277353 25.0736 4.15 0.0193021 25.8365
4.16 -0.0256497 25.9992 4.16 0.0191264 26.1366
4.17 -0.0270524 25.2304 4.17 0.0192516 26.029
4.18 -0.0287779 24.888 4.18 0.0191621 26.0261
4.19 -0.0291522 25.322 4.19 0.0189896 26.3253
4.20 -0.029306 25.4392 4.20 0.0191159 26.2138
4.21 -0.0293167 25.1628 4.21 0.019533 25.7149
4.22 -0.0295024 24.2689 4.22 0.0195046 25.4978
4.23 -0.0306293 25.097 4.23 0.0189924 26.2478
4.24 -0.0318452 25.5958 4.24 0.0187669 26.626
4.25 -0.0330891 25.7091 4.25 0.0187241 26.7035
4.26 -0.0336082 25.9479 4.26 0.0187022 26.7515
4.27 -0.0340261 25.7646 4.27 0.0186336 26.8207
4.28 -0.0339044 25.9051 4.28 0.0185966 26.891
4.29 -0.034484 25.6838 4.29 0.0186829 26.7155
4.30 -0.0337982 25.9526 4.30 0.0185034 27.0148
4.31 -0.0337322 26.0337 4.31 0.018486 27.012
4.32 -0.0341095 26.3107 4.32 0.0184664 27.1033
4.33 -0.0344527 26.1059 4.33 0.0187347 26.7769
4.34 -0.0344268 25.6927 4.34 0.0191842 26.0836
4.35 -0.0341999 25.335 4.35 0.0185952 26.7896
4.36 -0.0343597 26.1167 4.36 0.0182792 27.3154
4.37 -0.0352603 26.0224 4.37 0.0182114 27.4351
4.38 -0.0347939 26.4686 4.38 0.0182625 27.421
4.39 -0.0345407 26.2551 4.39 0.0185953 26.9915
4.40 -0.0342016 25.6669 4.40 0.0187288 26.5579
4.41 -0.0334705 25.9957 4.41 0.0182293 27.348
4.42 -0.0343225 26.5605 4.42 0.0180043 27.7526
4.43 -0.0351554 26.7119 4.43 0.0179633 27.8345
4.44 -0.0354597 26.7813 4.44 0.0180523 27.6806
4.45 -0.035129 26.831 4.45 0.0178798 27.9574
4.46 -0.0342124 26.869 4.46 0.0179887 27.8506
4.47 -0.0329776 26.8048 4.47 0.0178005 28.0757
4.48 -0.0355789 27.0248 4.48 0.0178806 28.0125
4.49 -0.0379237 26.8213 4.49 0.0180536 27.591
4.50 -0.0394937 26.8792 4.50 0.0177237 28.1673
4.51 -0.0400347 27.2317 4.51 0.0176697 28.3162
4.52 -0.0402245 27.3055 4.52 0.0176578 28.268
4.53 -0.0402983 27.2332 4.53 0.0175831 28.4509
4.54 -0.0405108 27.3638 4.54 0.0177841 28.1914
4.55 -0.0405519 27.1109 4.55 0.0176433 28.2643
4.56 -0.0404528 27.2672 4.56 0.0174492 28.6416
4.57 -0.040729 27.529 4.57 0.0175295 28.5729
4.58 -0.0413264 27.1228 4.58 0.0174599 28.5783
4.59 -0.0400243 27.5266 4.59 0.01734 28.839
4.60 -0.0395801 27.6315 4.60 0.0173335 28.8697
4.61 -0.0407601 27.6857 4.61 0.0172628 28.9654
4.62 -0.0412389 27.7533 4.62 0.0174044 28.792
4.63 -0.0414846 27.479 4.63 0.017661 28.1983
4.64 -0.0413672 26.9792 4.64 0.0172546 28.9137
4.65 -0.0386796 27.856 4.65 0.0171125 29.2166
4.66 -0.0399169 27.9976 4.66 0.0171835 29.0636
4.67 -0.0416401 27.7172 4.67 0.0170389 29.3421
4.68 -0.0416666 28.138 4.68 0.0171624 29.1934
4.69 -0.0422997 27.6449 4.69 0.0170088 29.3522
4.70 -0.0407374 28.1658 4.70 0.0169534 29.511
4.71 -0.0390126 28.2772 4.71 0.0169354 29.4801
4.72 -0.0381416 28.3071 4.72 0.0168824 29.6355
4.73 -0.0406407 28.346 4.73 0.0170138 29.3312
4.74 -0.0438659 28.0525 4.74 0.0167919 29.7549
4.75 -0.0451701 28.4871 4.75 0.0167871 29.7437
4.76 -0.0464747 28.5086 4.76 0.0167455 29.8803
4.77 -0.0474072 28.2965 4.77 0.0167124 29.8789
4.78 -0.046708 28.648 4.78 0.0166796 30.0002
4.79 -0.047201 28.6225 4.79 0.0167692 29.7399
4.80 -0.047068 28.5557 4.80 0.0165777 30.1462
4.81 -0.0461293 29.0947 4.81 0.0165499 30.2189
4.82 -0.0472004 28.9085 4.82 0.016571 30.1212
4.83 -0.0457993 29.7927 4.83 0.0164852 30.3409
4.84 -0.0462019 29.0176 4.84 0.0166506 30.088
4.85 -0.0464309 28.903 4.85 0.0164158 30.4326
4.86 -0.0473331 29.0893 4.86 0.0164384 30.4534
4.87 -0.0477373 29.1 4.87 0.0167158 30.0095
4.88 -0.0477791 28.8338 4.88 0.0172342 29.1663
4.89 -0.0476998 28.185 4.89 0.0167967 29.6359
4.90 -0.0475074 27.9547 4.90 0.0163767 30.4582
4.91 -0.0477806 28.868 4.91 0.0162053 30.8432
4.92 -0.0479207 29.432 4.92 0.0161848 30.8655
4.93 -0.0482056 29.4091 4.93 0.0161397 30.9747
4.94 -0.0474685 29.5229 4.94 0.0161974 30.8326
4.95 -0.0463956 29.4006 4.95 0.0160772 31.1016
4.96 -0.0443035 29.6118 4.96 0.0160433 31.1509
4.97 -0.0459697 29.6925 4.97 0.0161099 31.0847
4.98 -0.04787 29.5799 4.98 0.0159774 31.2866
4.99 -0.048582 29.7832 4.99 0.0160409 31.1641
5.00 -0.0513497 29.6234 5.00 0.0159155 31.4159


==> figures/data/O1/dissipative/run_0032/data.txt <==
freq gamma theta
0.01 0.961267 0.0200211
0.02 0.925175 0.0401768
0.03 0.891246 0.0606034
0.04 0.859095 0.0814405
0.05 0.828404 0.102833
0.06 0.798911 0.124931
0.07 0.7704 0.147896
0.08 0.742691 0.171898
0.09 0.715635 0.197123
0.10 0.68911 0.223772
0.11 0.663013 0.252066
0.12 0.637265 0.282249
0.13 0.611801 0.314595
0.14 0.586572 0.349409
0.15 0.561544 0.387033
0.16 0.536694 0.427857
0.17 0.512015 0.47232
0.18 0.487509 0.520921
0.19 0.463194 0.574224
0.20 0.439097 0.632866
0.21 0.415264 0.697557
0.22 0.391752 0.76908
0.23 0.368639 0.848275
0.24 0.346022 0.936003
0.25 0.32402 1.03308
0.26 0.302781 1.14016
0.27 0.282483 1.25751
0.28 0.263336 1.38476
0.29 0.245585 1.52042
0.30 0.229501 1.66138
0.31 0.215373 1.8025
0.32 0.203475 1.93642
0.33 0.194033 2.05423
0.34 0.187179 2.14698
0.35 0.182911 2.20794
0.36 0.181084 2.23445
0.37 0.181424 2.2285
0.38 0.183578 2.19567
0.39 0.187164 2.14322
0.40 0.191817 2.07831
0.41 0.19722 2.00691
0.42 0.20311 1.93346
0.43 0.20928 1.86098
0.44 0.215576 1.79131
0.45 0.220488 1.73956
0.46 0.206664 1.88861
0.47 0.193367 2.05206
0.48 0.18073 2.22963
0.49 0.168891 2.42004
0.50 0.158011 2.6201
0.51 0.148268 2.82404
0.52 0.139856 3.02284
0.53 0.132957 3.20441
0.54 0.127727 3.35483
0.55 0.124259 3.4611
0.56 0.122561 3.51464
0.57 0.122546 3.51381
0.58 0.12404 3.46411
0.59 0.126818 3.37598
0.60 0.13063 3.2616
0.61 0.135234 3.13231
0.62 0.140414 2.99709
0.63 0.143001 2.93265
0.64 0.133767 3.16834
0.65 0.125318 3.41428
0.66 0.117798 3.66272
0.67 0.11136 3.90184
0.68 0.106154 4.11605
0.69 0.102308 4.28792
0.70 0.0998966 4.40173
0.71 0.0989297 4.44786
0.72 0.0993395 4.42568
0.73 0.100991 4.34338
0.74 0.103704 4.21495
0.75 0.102091 4.28771
0.76 0.0970448 4.53481
0.77 0.0931837 4.7415
0.78 0.0905991 4.88903
0.79 0.0893274 4.96372
0.80 0.089338 4.96103
0.81 0.0905345 4.88684
0.82 0.0927708 4.755
0.83 0.0958747 4.58294
0.84 0.0996566 4.38818
0.85 0.0958387 4.58097
0.86 0.0904226 4.88324
0.87 0.0859261 5.16276
0.88 0.0824643 5.39819
0.89 0.080125 5.56803
0.90 0.0789503 5.65591
0.91 0.0789242 5.65552
0.92 0.079972 5.57247
0.93 0.0819723 5.42194
0.94 0.0847771 5.22374
0.95 0.0882316 4.99744
0.96 0.0921899 4.75928
0.97 0.089136 4.93728
0.98 0.0837588 5.284
0.99 0.0790821 5.62355
1.00 0.0752158 5.93569
1.01 0.0722615 6.19605
1.02 0.0702976 6.38028
1.03 0.0693626 6.47013
1.04 0.069367 6.4668
1.05 0.0683482 6.56769
1.06 0.0674574 6.65801
1.07 0.0675566 6.64449
1.08 0.0685843 6.53445
1.09 0.0686032 6.52952
1.10 0.0661348 6.78878
1.11 0.0645952 6.95931
1.12 0.0640109 7.02416
1.13 0.0643597 6.98015
1.14 0.0655735 6.8385
1.15 0.0675497 6.6207
1.16 0.0701679 6.35201
1.17 0.0733049 6.0559
1.18 0.0768887 5.74757
1.19 0.073177 6.06155
1.20 0.0688122 6.47464
1.21 0.065029 6.87711
1.22 0.0619187 7.24421
1.23 0.0595663 7.54642
1.24 0.0580377 7.75461
1.25 0.0573663 7.84743
1.26 0.0575486 7.81718
1.27 0.0564612 7.9735
1.28 0.0562476 8.00177
1.29 0.0568455 7.90845
1.30 0.0581878 7.71068
1.31 0.0591883 7.56814
1.32 0.0565649 7.93839
1.33 0.0546679 8.2271
1.34 0.0535522 8.40473
1.35 0.0532364 8.45331
1.36 0.0536996 8.37188
1.37 0.0548832 8.17641
1.38 0.0557357 8.03961
1.39 0.0533739 8.41321
1.40 0.0517257 8.69279
1.41 0.0508281 8.85062
1.42 0.0506922 8.87113
1.43 0.051287 8.75793
1.44 0.0506331 8.8729
1.45 0.0495064 9.08151
1.46 0.0491193 9.15226
1.47 0.0494593 9.08114
1.48 0.0504788 8.88298
1.49 0.05088 8.80435
1.50 0.0489357 9.16918
1.51 0.0476543 9.4242
1.52 0.0470787 9.54046
1.53 0.0472082 9.50784
1.54 0.0480072 9.33627
1.55 0.0489901 9.13402
1.56 0.0470762 9.52054
1.57 0.0458187 9.79027
1.58 0.0452427 9.9159
1.59 0.0452208 9.91554
1.60 0.0446581 10.0413
1.61 0.0447818 10.0067
1.62 0.0455434 9.82559
1.63 0.0468825 9.52538
1.64 0.0473839 9.41407
1.65 0.0452634 9.87301
1.66 0.0437207 10.2333
1.67 0.0428009 10.4581
1.68 0.0425244 10.5235
1.69 0.0428804 10.4261
1.70 0.0438275 10.1842
1.71 0.0453014 9.83101
1.72 0.0471617 9.41804
1.73 0.0448665 9.89117
1.74 0.042761 10.3785
1.75 0.0412179 10.7653
1.76 0.0402808 11.0117
1.77 0.0399734 11.0914
1.78 0.0402786 11.0018
1.79 0.0398707 11.124
1.80 0.0392823 11.2918
1.81 0.0392362 11.2875
1.82 0.0387805 11.4146
1.83 0.0389524 11.3585
1.84 0.0397067 11.1367
1.85 0.0409863 10.7822
1.86 0.0420995 10.4901
1.87 0.0406696 10.8693
1.88 0.0389117 11.3554
1.89 0.0376917 11.7161
1.90 0.0370468 11.9127
1.91 0.0369896 11.9244
1.92 0.0375032 11.7555
1.93 0.0376805 11.7061
1.94 0.036621 12.0537
1.95 0.0359968 12.229
1.96 0.0359127 12.2138
1.97 0.0363488 12.0158
1.98 0.0372669 11.6642
1.99 0.0363009 11.9475
2.00 0.0350656 12.3519
2.01 0.0343698 12.5884
2.02 0.0342299 12.6312
2.03 0.0346351 12.4801
2.04 0.034882 12.3986
2.05 0.0338658 12.7529
2.06 0.0334035 12.9165
2.07 0.0334843 12.8785
2.08 0.034087 12.6498
2.09 0.0351572 12.2677
2.10 0.0338758 12.7746
2.11 0.0328773 13.1281
2.12 0.0324016 13.2873
2.13 0.0322615 13.3189
2.14 0.0318877 13.4675
2.15 0.0318685 13.4783
2.16 0.0320487 13.4158
2.17 0.0327159 13.1579
2.18 0.0338273 12.7406
2.19 0.035107 12.2132
2.20 0.0337906 12.6413
2.21 0.0321688 13.2302
2.22 0.0309727 13.6833
2.23 0.030238 13.9524
2.24 0.0299834 14.0077
2.25 0.030312 13.798
2.26 0.029502 14.1567
2.27 0.0294669 14.1629
2.28 0.0297069 14.0554
2.29 0.0294913 14.147
2.30 0.0289201 14.3984
2.31 0.0288358 14.4276
2.32 0.0292286 14.2362
2.33 0.0300884 13.8438
2.34 0.029156 14.3315
2.35 0.0283793 14.6646
2.36 0.0280555 14.7833
2.37 0.0278381 14.8693
2.38 0.0279429 14.8043
2.39 0.0284674 14.5395
2.40 0.0294105 14.0934
2.41 0.0307221 13.5183
2.42 0.0308508 13.4785
2.43 0.0291903 14.1857
2.44 0.0279087 14.7798
2.45 0.0270475 15.2029
2.46 0.0266179 15.412
2.47 0.0262592 15.4961
2.48 0.0260827 15.4862
2.49 0.0258863 15.5043
2.50 0.025519 15.6551
2.51 0.0254936 15.6247
2.52 0.0253879 15.6822
2.53 0.0258268 15.437
2.54 0.0251284 15.8201
2.55 0.0248502 15.9653
2.56 0.0250823 15.8141
2.57 0.0247306 16.0835
2.58 0.0248274 16.088
2.59 0.0250057 15.8629
2.60 0.0244164 16.1781
2.61 0.0241205 16.3401
2.62 0.0242526 16.2472
2.63 0.0248084 15.9083
2.64 0.0244919 16.1881
2.65 0.0241193 16.5368
2.66 0.0238398 16.6351
2.67 0.0238905 16.4745
2.68 0.0235773 16.6041
2.69 0.0232059 16.8202
2.70 0.0231105 16.8788
2.71 0.0230405 16.8978
2.72 0.0231411 16.6512
2.73 0.023548 16.1843
2.74 0.0227511 16.6182
2.75 0.0220232 17.0695
2.76 0.0216937 17.2731
2.77 0.0217664 17.2091
2.78 0.0218807 17.1336
2.79 0.0214131 17.4371
2.80 0.0213383 17.4722
2.81 0.0216702 17.2281
2.82 0.0213569 17.5703
2.83 0.0211188 17.6986
2.84 0.0210268 17.6576
2.85 0.0207557 17.831
2.86 0.020863 17.7368
2.87 0.0213458 17.3825
2.88 0.0221698 16.8198
2.89 0.0217021 17.2814
2.90 0.0208091 17.849
2.91 0.0202748 18.172
2.92 0.0201051 18.2237
2.93 0.0199938 18.288
2.94 0.0202494 18.0786
2.95 0.0208653 17.615
2.96 0.0214811 16.9617
2.97 0.0215562 16.6446
2.98 0.02027 17.4807
2.99 0.019296 18.166
3.00 0.0186656 18.6315
3.01 0.0183909 18.8329
3.02 0.018302 18.9325
3.03 0.0184158 18.7995
3.04 0.0182081 18.9238
3.05 0.0180707 19.0678
3.06 0.0182093 19.0027
3.07 0.0185838 18.6471
3.08 0.0180134 19.061
3.09 0.0176844 19.3153
3.10 0.0177139 19.2689
3.11 0.018132 18.8907
3.12 0.0178975 19.3005
3.13 0.0177405 19.5619
3.14 0.0175396 19.5186
3.15 0.0173954 19.4792
3.16 0.0170653 19.7485
3.17 0.0170251 19.7819
3.18 0.0170195 19.8737
3.19 -nan -nan
3.20 0.0171565 19.998
3.21 0.0168781 19.9239
3.22 0.0168439 19.5536
3.23 0.0164695 19.6234
3.24 0.0158199 20.1161
3.25 0.0154582 20.3594
3.26 0.0153595 20.3805
3.27 0.0154834 20.2318
3.28 0.0153088 20.4059
3.29 0.0151385 20.5442
3.30 0.0153001 20.3647
3.31 0.0157278 19.9545
3.32 0.0152613 20.3977
3.33 0.0148553 20.7666
3.34 0.0147428 20.8684
3.35 0.0147883 20.8869
3.36 0.0148813 20.9631
3.37 0.0150024 20.9551
3.38 0.0149894 20.5946
3.39 0.0145041 21.0201
3.40 0.014269 21.2332
3.41 0.0143562 21.1149
3.42 0.0147543 20.6868
3.43 0.0154383 20.007
3.44 0.015771 19.8982
3.45 0.0149073 20.7391
3.46 0.0142205 21.3484
3.47 0.0135901 21.6648
3.48 0.0131059 21.8908
3.49 0.0129481 21.6693
3.50 0.0126922 21.7707
3.51 0.01253 21.9065
3.52 0.0127348 21.6258
3.53 0.0124284 21.995
3.54 0.0123343 22.0823
3.55 0.0123672 22.1502
3.56 0.0124536 22.121
3.57 0.012232 22.1511
3.58 0.0120381 22.3402
3.59 0.012157 22.164
3.60 0.0121532 22.4241
3.61 0.0123496 22.4802
3.62 0.0122072 22.1853
3.63 0.0118315 22.4932
3.64 0.0116194 22.7117
3.65 0.0117057 22.5756
3.66 0.0120794 22.1092
3.67 0.0122722 22.1687
3.68 0.0121498 22.7586
3.69 0.0116703 23.0189
3.70 0.0114281 22.952
3.71 0.0111898 23.08
3.72 0.0109281 23.1726
3.73 0.0106953 22.9001
3.74 0.0102507 23.1673
3.75 0.0099403 23.3879
3.76 0.00992745 23.2077
3.77 0.010055 23.172
3.78 0.00971425 23.5597
3.79 0.00971433 23.5141
3.80 0.00979968 23.5806
3.81 0.00966932 23.7216
3.82 0.00948404 23.7672
3.83 0.00940322 23.8893
3.84 0.00967069 23.4645
3.85 0.0101658 22.8077
3.86 0.00980271 23.2993
3.87 0.00930007 23.923
3.88 0.00904519 24.2677
3.89 0.00905105 24.2783
3.90 0.00919365 24.2672
3.91 0.00941173 24.3381
3.92 0.00954152 24.3159
3.93 0.00931446 23.941
3.94 0.00891689 24.2649
3.95 0.00864473 24.6051
3.96 0.00864369 24.5631
3.97 0.00863388 24.1502
3.98 0.00842726 23.424
3.99 0.00776815 24.2842
4.00 0.00736819 24.8141
4.01 0.00723571 24.9622
4.02 0.00733929 24.8184
4.03 0.00712201 25.084
4.04 0.00712217 25.1294
4.05 0.00735562 24.9514
4.06 0.0070695 25.1212
4.07 0.00688746 25.3492
4.08 0.0069674 25.1795
4.09 0.00711894 25.2799
4.10 0.00712496 25.5339
4.11 0.00685624 25.3812
4.12 0.00661568 25.6433
4.13 0.00661397 25.5762
4.14 0.00669597 25.7707
4.15 0.00698657 25.6504
4.16 0.00706209 25.9007
4.17 0.00669923 25.7749
4.18 0.00641107 25.7953
4.19 0.00620323 26.0845
4.20 0.00624926 25.9607
4.21 0.00653995 25.4523
4.22 0.00622254 25.2984
4.23 0.00555221 26.0159
4.24 0.00508714 26.3412
4.25 0.00480273 26.481
4.26 0.00470046 26.5338
4.27 0.00472938 26.5878
4.28 0.00461317 26.5458
4.29 0.00467679 26.4497
4.30 0.00471654 26.7552
4.31 0.00452061 26.5553
4.32 0.00440921 26.8419
4.33 0.00457354 26.5054
4.34 0.00499296 25.5626
4.35 0.00455788 26.5416
4.36 0.00422996 27.067
4.37 0.00394264 28.5736
4.38 0.00424579 27.1569
4.39 0.0045766 26.7002
4.40 0.00489928 26.3267
4.41 0.00433066 27.0889
4.42 0.00396661 27.4811
4.43 0.00389776 26.9581
4.44 0.00388051 27.3217
4.45 0.00402996 27.6687
4.46 0.00485871 27.5291
4.47 0.00362276 27.783
4.48 0.00307874 27.7121
4.49 0.00267629 27.3012
4.50 0.00233923 27.8744
4.51 0.00223375 28.0126
4.52 0.00227766 27.7805
4.53 0.00213389 28.1464
4.54 0.00223794 27.8889
4.55 0.00222071 27.9556
4.56 0.00199668 28.3306
4.57 0.00200056 28.2547
4.58 0.00218529 28.2846
4.59 0.00223516 28.6203
4.60 0.00189988 28.6572
4.61 0.00174825 28.6508
4.62 0.00180256 28.4636
4.63 0.00217629 26.5168
4.64 0.00241827 28.5955
4.65 0.00197591 28.8864
4.66 0.00163867 28.7383
4.67 0.00145844 29.0094
4.68 0.00149688 28.8469
4.69 0.00170402 29.0145
4.70 0.00206305 29.1682
4.71 0.00197117 29.1195
4.72 0.0012902 29.2895
4.73 0.000688859 28.9757
4.74 0.00019625 29.404
4.75 -0.000112442 29.3989
4.76 -0.000220859 28.9678
4.77 -0.000208202 29.5261
4.78 -0.000297663 29.6404
4.79 -0.000182283 29.3621
4.80 -0.000288351 29.817
4.81 -0.000436195 29.9581
4.82 -0.000371231 29.8467
4.83 -0.000109854 29.9738
4.84 -0.000330139 29.6727
4.85 -0.000587603 30.0575
4.86 -0.000635563 30.0802
4.87 -0.000477168 29.6428
4.88 -0.000124171 28.8077
4.89 -0.000268304 29.2352
4.90 -0.000673344 30.0575
4.91 -0.00087746 30.4705
4.92 -0.000875236 30.438
4.93 -0.000659394 30.5643
4.94 -0.000271954 30.4296
4.95 -4.44267e-05 30.7389
4.96 -0.000599236 30.768
4.97 -0.00100375 30.7072
4.98 -0.0016742 30.8829
4.99 -0.00221783 30.7372
5.00 -0.00253505 31.0048


==> figures/data/O1/dissipative/run_0032/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.961267 0.0200211 0.01 0.998482 0.000800576
0.02 0.925175 0.0401768 0.02 0.993945 0.00320923
0.03 0.891246 0.0606034 0.03 0.986432 0.00724685
0.04 0.859095 0.0814405 0.04 0.97602 0.0129487
0.05 0.828404 0.102833 0.05 0.962809 0.0203652
0.06 0.798911 0.124931 0.06 0.946928 0.0295627
0.07 0.7704 0.147896 0.07 0.928527 0.0406249
0.08 0.742691 0.171898 0.08 0.907774 0.0536546
0.09 0.715635 0.197123 0.09 0.884856 0.0687756
0.10 0.68911 0.223772 0.10 0.859971 0.0861355
0.11 0.663013 0.252066 0.11 0.833328 0.105909
0.12 0.637265 0.282249 0.12 0.805143 0.1283
0.13 0.611801 0.314595 0.13 0.775632 0.15355
0.14 0.586572 0.349409 0.14 0.745017 0.181937
0.15 0.561544 0.387033 0.15 0.713515 0.21379
0.16 0.536694 0.427857 0.16 0.681341 0.249488
0.17 0.512015 0.47232 0.17 0.648708 0.289474
0.18 0.487509 0.520921 0.18 0.615821 0.334261
0.19 0.463194 0.574224 0.19 0.582882 0.384442
0.20 0.439097 0.632866 0.20 0.550088 0.4407
0.21 0.415264 0.697557 0.21 0.517635 0.503815
0.22 0.391752 0.76908 0.22 0.485716 0.574664
0.23 0.368639 0.848275 0.23 0.454527 0.654215
0.24 0.346022 0.936003 0.24 0.424267 0.743502
0.25 0.32402 1.03308 0.25 0.395149 0.843564
0.26 0.302781 1.14016 0.26 0.367398 0.955331
0.27 0.282483 1.25751 0.27 0.341259 1.07944
0.28 0.263336 1.38476 0.28 0.317003 1.21591
0.29 0.245585 1.52042 0.29 0.294927 1.36373
0.30 0.229501 1.66138 0.30 0.275352 1.52025
0.31 0.215373 1.8025 0.31 0.258612 1.68068
0.32 0.203475 1.93642 0.32 0.245025 1.8378
0.33 0.194033 2.05423 0.33 0.234859 1.9824
0.34 0.187179 2.14698 0.34 0.228275 2.10476
0.35 0.182911 2.20794 0.35 0.225294 2.1969
0.36 0.181084 2.23445 0.36 0.225766 2.25469
0.37 0.181424 2.2285 0.37 0.229392 2.27872
0.38 0.183578 2.19567 0.38 0.235762 2.27351
0.39 0.187164 2.14322 0.39 0.244419 2.24573
0.40 0.191817 2.07831 0.40 0.254908 2.20238
0.41 0.19722 2.00691 0.41 0.266812 2.14955
0.42 0.20311 1.93346 0.42 0.279768 2.09198
0.43 0.20928 1.86098 0.43 0.291102 2.03302
0.44 0.215576 1.79131 0.44 0.272653 1.9749
0.45 0.220488 1.73956 0.45 0.254875 1.91897
0.46 0.206664 1.88861 0.46 0.23786 1.86597
0.47 0.193367 2.05206 0.47 0.221715 1.86788
0.48 0.18073 2.22963 0.48 0.206567 2.05448
0.49 0.168891 2.42004 0.49 0.192566 2.25632
0.50 0.158011 2.6201 0.50 0.179888 2.47067
0.51 0.148268 2.82404 0.51 0.168728 2.69217
0.52 0.139856 3.02284 0.52 0.159295 2.91212
0.53 0.132957 3.20441 0.53 0.151798 3.11845
0.54 0.127727 3.35483 0.54 0.146414 3.29684
0.55 0.124259 3.4611 0.55 0.143259 3.43342
0.56 0.122561 3.51464 0.56 0.142363 3.51832
0.57 0.122546 3.51381 0.57 0.143649 3.54842
0.58 0.12404 3.46411 0.58 0.146947 3.52792
0.59 0.126818 3.37598 0.59 0.152018 3.46633
0.60 0.13063 3.2616 0.60 0.158594 3.37539
0.61 0.135234 3.13231 0.61 0.166402 3.26635
0.62 0.140414 2.99709 0.62 0.171854 3.14843
0.63 0.143001 2.93265 0.63 0.160348 3.02836
0.64 0.133767 3.16834 0.64 0.149724 3.00758
0.65 0.125318 3.41428 0.65 0.14012 3.26859
0.66 0.117798 3.66272 0.66 0.131693 3.53537
0.67 0.11136 3.90184 0.67 0.124613 3.79634
0.68 0.106154 4.11605 0.68 0.119047 4.03593
0.69 0.102308 4.28792 0.69 0.115139 4.23623
0.70 0.0998966 4.40173 0.70 0.112986 4.38062
0.71 0.0989297 4.44786 0.71 0.112613 4.45813
0.72 0.0993395 4.42568 0.72 0.113962 4.46668
0.73 0.100991 4.34338 0.73 0.116905 4.4132
0.74 0.103704 4.21495 0.74 0.120187 4.31079
0.75 0.102091 4.28771 0.75 0.113464 4.17474
0.76 0.0970448 4.53481 0.76 0.108027 4.44603
0.77 0.0931837 4.7415 0.77 0.104018 4.68016
0.78 0.0905991 4.88903 0.78 0.101545 4.85765
0.79 0.0893274 4.96372 0.79 0.100661 4.96359
0.80 0.089338 4.96103 0.80 0.101347 4.99203
0.81 0.0905345 4.88684 0.81 0.103516 4.94745
0.82 0.0927708 4.755 0.82 0.10702 4.8427
0.83 0.0958747 4.58294 0.83 0.111684 4.69463
0.84 0.0996566 4.38818 0.84 0.112756 4.51997
0.85 0.0958387 4.58097 0.85 0.105853 4.44658
0.86 0.0904226 4.88324 0.86 0.0999139 4.76926
0.87 0.0859261 5.16276 0.87 0.0950751 5.07269
0.88 0.0824643 5.39819 0.88 0.0914652 5.33531
0.89 0.080125 5.56803 0.89 0.0891869 5.53493
0.90 0.0789503 5.65591 0.90 0.0882966 5.65401
0.91 0.0789242 5.65552 0.91 0.0887899 5.68482
0.92 0.079972 5.57247 0.92 0.0905996 5.63157
0.93 0.0819723 5.42194 0.93 0.0936066 5.50837
0.94 0.0847771 5.22374 0.94 0.0976601 5.33442
0.95 0.0882316 4.99744 0.95 0.102598 5.12912
0.96 0.0921899 4.75928 0.96 0.104752 4.90885
0.97 0.089136 4.93728 0.97 0.0980929 4.78782
0.98 0.0837588 5.284 0.98 0.0921538 5.15187
0.99 0.0790821 5.62355 0.99 0.0870502 5.5121
1.00 0.0752158 5.93569 1.00 0.0829028 5.8484
1.01 0.0722615 6.19605 1.01 0.0798254 6.13615
1.02 0.0702976 6.38028 1.02 0.0779093 6.35027
1.03 0.0693626 6.47013 1.03 0.0772051 6.47137
1.04 0.069367 6.4668 1.04 0.0775475 6.49144
1.05 0.0683482 6.56769 1.05 0.0756995 6.53835
1.06 0.0674574 6.65801 1.06 0.0750289 6.65995
1.07 0.0675566 6.64449 1.07 0.075534 6.67757
1.08 0.0685843 6.53445 1.08 0.0771593 6.59718
1.09 0.0686032 6.52952 1.09 0.0755472 6.45035
1.10 0.0661348 6.78878 1.10 0.0730008 6.73787
1.11 0.0645952 6.95931 1.11 0.0715388 6.93881
1.12 0.0640109 7.02416 1.12 0.0711978 7.03502
1.13 0.0643597 6.98015 1.13 0.071964 7.02189
1.14 0.0655735 6.8385 1.14 0.073774 6.90931
1.15 0.0675497 6.6207 1.15 0.0765265 6.71782
1.16 0.0701679 6.35201 1.16 0.0800984 6.47224
1.17 0.0733049 6.0559 1.17 0.0843614 6.19597
1.18 0.0768887 5.74757 1.18 0.0857508 5.90787
1.19 0.073177 6.06155 1.19 0.0803669 5.91568
1.20 0.0688122 6.47464 1.20 0.0755691 6.34651
1.21 0.065029 6.87711 1.21 0.0714533 6.77007
1.22 0.0619187 7.24421 1.22 0.0681202 7.1617
1.23 0.0595663 7.54642 1.23 0.0656651 7.49159
1.24 0.0580377 7.75461 1.24 0.0641646 7.72987
1.25 0.0573663 7.84743 1.25 0.063662 7.85398
1.26 0.0575486 7.81718 1.26 0.0634978 7.85552
1.27 0.0564612 7.9735 1.27 0.062537 7.96539
1.28 0.0562476 8.00177 1.28 0.0625601 8.02514
1.29 0.0568455 7.90845 1.29 0.0635432 7.96221
1.30 0.0581878 7.71068 1.30 0.0654212 7.79264
1.31 0.0591883 7.56814 1.31 0.0650968 7.5424
1.32 0.0565649 7.93839 1.32 0.0623003 7.86739
1.33 0.0546679 8.2271 1.33 0.060345 8.18482
1.34 0.0535522 8.40473 1.34 0.0592933 8.39316
1.35 0.0532364 8.45331 1.35 0.0591724 8.47313
1.36 0.0536996 8.37188 1.36 0.0599676 8.42231
1.37 0.0548832 8.17641 1.37 0.0616235 8.25541
1.38 0.0557357 8.03961 1.38 0.0613507 7.99881
1.39 0.0533739 8.41321 1.39 0.0588518 8.34921
1.40 0.0517257 8.69279 1.40 0.0571664 8.65805
1.41 0.0508281 8.85062 1.41 0.0563486 8.84686
1.42 0.0506922 8.87113 1.42 0.0564173 8.89872
1.43 0.051287 8.75793 1.43 0.0573508 8.81505
1.44 0.0506331 8.8729 1.44 0.0559416 8.82848
1.45 0.0495064 9.08151 1.45 0.0548478 9.06762
1.46 0.0491193 9.15226 1.46 0.0546116 9.16975
1.47 0.0494593 9.08114 1.47 0.0552267 9.12943
1.48 0.0504788 8.88298 1.48 0.0566483 8.96016
1.49 0.05088 8.80435 1.49 0.0561502 8.72316
1.50 0.0489357 9.16918 1.50 0.0540883 9.1175
1.51 0.0476543 9.4242 1.51 0.0528019 9.40254
1.52 0.0470787 9.54046 1.52 0.0523318 9.55008
1.53 0.0472082 9.50784 1.53 0.0526835 9.54855
1.54 0.0480072 9.33627 1.54 0.0538253 9.40651
1.55 0.0489901 9.13402 1.55 0.0541069 9.14908
1.56 0.0470762 9.52054 1.56 0.0520933 9.46899
1.57 0.0458187 9.79027 1.57 0.0508221 9.76869
1.58 0.0452427 9.9159 1.58 0.0503344 9.92642
1.59 0.0452208 9.91554 1.59 0.0501677 9.92924
1.60 0.0446581 10.0413 1.60 0.049714 10.0526
1.61 0.0447818 10.0067 1.61 0.0500414 10.0491
1.62 0.0455434 9.82559 1.62 0.0511206 9.89752
1.63 0.0468825 9.52538 1.63 0.0528919 9.62421
1.64 0.0473839 9.41407 1.64 0.0524347 9.32267
1.65 0.0452634 9.87301 1.65 0.0501536 9.80728
1.66 0.0437207 10.2333 1.66 0.0485363 10.1963
1.67 0.0428009 10.4581 1.67 0.0476371 10.4518
1.68 0.0425244 10.5235 1.68 0.0474833 10.5485
1.69 0.0428804 10.4261 1.69 0.0480688 10.4818
1.70 0.0438275 10.1842 1.70 0.0493545 10.2685
1.71 0.0453014 9.83101 1.71 0.0512756 9.94092
1.72 0.0471617 9.41804 1.72 0.0526773 9.53708
1.73 0.0448665 9.89117 1.73 0.049917 9.80034
1.74 0.042761 10.3785 1.74 0.047713 10.3134
1.75 0.0412179 10.7653 1.75 0.0461329 10.7288
1.76 0.0402808 11.0117 1.76 0.0452302 11.0059
1.77 0.0399734 11.0914 1.77 0.0450335 11.1169
1.78 0.0402786 11.0018 1.78 0.0455399 11.0551
1.79 0.0398707 11.124 1.79 0.0447098 11.1037
1.80 0.0392823 11.2918 1.80 0.0441685 11.3028
1.81 0.0392362 11.2875 1.81 0.0440702 11.3262
1.82 0.0387805 11.4146 1.82 0.0437232 11.4354
1.83 0.0389524 11.3585 1.83 0.0440627 11.4095
1.84 0.0397067 11.1367 1.84 0.0450622 11.2169
1.85 0.0409863 10.7822 1.85 0.0466687 10.8888
1.86 0.0420995 10.4901 1.86 0.0478646 10.4658
1.87 0.0406696 10.8693 1.87 0.0454959 10.7923
1.88 0.0389117 11.3554 1.88 0.0436667 11.3055
1.89 0.0376917 11.7161 1.89 0.0424364 11.6957
1.90 0.0370468 11.9127 1.90 0.0418474 11.9234
1.91 0.0369896 11.9244 1.91 0.0419164 11.9664
1.92 0.0375032 11.7555 1.92 0.04263 11.8273
1.93 0.0376805 11.7061 1.93 0.0423775 11.6616
1.94 0.036621 12.0537 1.94 0.0412625 12.0393
1.95 0.0359968 12.229 1.95 0.0407765 12.2459
1.96 0.0359127 12.2138 1.96 0.0409321 12.2618
1.97 0.0363488 12.0158 1.97 0.0417123 12.0934
1.98 0.0372669 11.6642 1.98 0.0430741 11.7699
1.99 0.0363009 11.9475 1.99 0.0414904 11.8972
2.00 0.0350656 12.3519 2.00 0.0402341 12.3309
2.01 0.0343698 12.5884 2.01 0.039578 12.5984
2.02 0.0342299 12.6312 2.02 0.0395425 12.6724
2.03 0.0346351 12.4801 2.03 0.0401203 12.5515
2.04 0.034882 12.3986 2.04 0.0400037 12.3675
2.05 0.0338658 12.7529 2.05 0.0390071 12.7462
2.06 0.0334035 12.9165 2.06 0.0386081 12.9409
2.07 0.0334843 12.8785 2.07 0.0388164 12.9338
2.08 0.034087 12.6498 2.08 0.0396138 12.7343
2.09 0.0351572 12.2677 2.09 0.0403503 12.375
2.10 0.0338758 12.7746 2.10 0.0388475 12.7408
2.11 0.0328773 13.1281 2.11 0.0378923 13.1247
2.12 0.0324016 13.2873 2.12 0.0375183 13.3185
2.13 0.0322615 13.3189 2.13 0.0373613 13.3452
2.14 0.0318877 13.4675 2.14 0.0373022 13.4291
2.15 0.0318685 13.4783 2.15 0.0370038 13.5085
2.16 0.0320487 13.4158 2.16 0.0372596 13.478
2.17 0.0327159 13.1579 2.17 0.0380774 13.2492
2.18 0.0338273 12.7406 2.18 0.0394148 12.8579
2.19 0.035107 12.2132 2.19 0.0412139 12.3521
2.20 0.0337906 12.6413 2.20 0.0391225 12.5725
2.21 0.0321688 13.2302 2.21 0.0374678 13.1883
2.22 0.0309727 13.6833 2.22 0.0363106 13.6708
2.23 0.030238 13.9524 2.23 0.0356916 13.9708
2.24 0.0299834 14.0077 2.24 0.0356314 14.0572
2.25 0.030312 13.798 2.25 0.0356821 13.9266
2.26 0.029502 14.1567 2.26 0.0351925 14.1834
2.27 0.0294669 14.1629 2.27 0.035256 14.2205
2.28 0.0297069 14.0554 2.28 0.0358624 14.0413
2.29 0.0294913 14.147 2.29 0.0351276 14.1416
2.30 0.0289201 14.3984 2.30 0.0345906 14.4241
2.31 0.0288358 14.4276 2.31 0.0345965 14.4843
2.32 0.0292286 14.2362 2.32 0.035138 14.3226
2.33 0.0300884 13.8438 2.33 0.0358611 13.9679
2.34 0.029156 14.3315 2.34 0.0346461 14.318
2.35 0.0283793 14.6646 2.35 0.033933 14.6818
2.36 0.0280555 14.7833 2.36 0.0337468 14.8257
2.37 0.0278381 14.8693 2.37 0.0335605 14.8877
2.38 0.0279429 14.8043 2.38 0.0337336 14.8737
2.39 0.0284674 14.5395 2.39 0.0344202 14.638
2.40 0.0294105 14.0934 2.40 0.0355842 14.2178
2.41 0.0307221 13.5183 2.41 0.037175 13.6653
2.42 0.0308508 13.4785 2.42 0.0366503 13.4065
2.43 0.0291903 14.1857 2.43 0.0348969 14.1392
2.44 0.0279087 14.7798 2.44 0.0335648 14.7615
2.45 0.0270475 15.2029 2.45 0.0326994 15.2147
2.46 0.0266179 15.412 2.46 0.032332 15.4506
2.47 0.0262592 15.4961 2.47 0.0322145 15.4904
2.48 0.0260827 15.4862 2.48 0.0322206 15.5501
2.49 0.0258863 15.5043 2.49 0.0320821 15.5226
2.50 0.025519 15.6551 2.50 0.031831 15.708
2.51 0.0254936 15.6247 2.51 0.0316883 15.7632
2.52 0.0253879 15.6822 2.52 0.031814 15.7634
2.53 0.0258268 15.437 2.53 0.0321433 15.5267
2.54 0.0251284 15.8201 2.54 0.0314355 15.8461
2.55 0.0248502 15.9653 2.55 0.0312134 16.0218
2.56 0.0250823 15.8141 2.56 0.0313877 15.9475
2.57 0.0247306 16.0835 2.57 0.0309543 16.1283
2.58 0.0248274 16.088 2.58 0.0310072 16.1634
2.59 0.0250057 15.8629 2.59 0.0314503 15.9525
2.60 0.0244164 16.1781 2.60 0.0307327 16.2064
2.61 0.0241205 16.3401 2.61 0.0304886 16.3991
2.62 0.0242526 16.2472 2.62 0.0307236 16.3359
2.63 0.0248084 15.9083 2.63 0.0314217 16.0336
2.64 0.0244919 16.1881 2.64 0.0306666 16.1964
2.65 0.0241193 16.5368 2.65 0.0300783 16.5761
2.66 0.0238398 16.6351 2.66 0.0299584 16.7053
2.67 0.0238905 16.4745 2.67 0.0303071 16.575
2.68 0.0235773 16.6041 2.68 0.0299229 16.6314
2.69 0.0232059 16.8202 2.69 0.0295699 16.8929
2.70 0.0231105 16.8788 2.70 0.029468 16.9414
2.71 0.0230405 16.8978 2.71 0.0295066 16.9819
2.72 0.0231411 16.6512 2.72 0.030001 16.7634
2.73 0.023548 16.1843 2.73 0.0309246 16.3221
2.74 0.0227511 16.6182 2.74 0.0298436 16.624
2.75 0.0220232 17.0695 2.75 0.0291105 17.1052
2.76 0.0216937 17.2731 2.76 0.0288225 17.3391
2.77 0.0217664 17.2091 2.77 0.0289879 17.3026
2.78 0.0218807 17.1336 2.78 0.0289798 17.16
2.79 0.0214131 17.4371 2.79 0.0285286 17.4943
2.80 0.0213383 17.4722 2.80 0.0285246 17.5595
2.81 0.0216702 17.2281 2.81 0.0288836 17.3551
2.82 0.0213569 17.5703 2.82 0.0282925 17.6198
2.83 0.0211188 17.6986 2.83 0.0281404 17.7779
2.84 0.0210268 17.6576 2.84 0.0281575 17.6921
2.85 0.0207557 17.831 2.85 0.027918 17.9068
2.86 0.020863 17.7368 2.86 0.0281176 17.842
2.87 0.0213458 17.3825 2.87 0.0287425 17.5148
2.88 0.0221698 16.8198 2.88 0.0297616 16.9735
2.89 0.0217021 17.2814 2.89 0.0286701 17.2867
2.90 0.0208091 17.849 2.90 0.0278085 17.8844
2.91 0.0202748 18.172 2.91 0.0273595 18.2409
2.92 0.0201051 18.2237 2.92 0.0272769 18.3174
2.93 0.0199938 18.288 2.93 0.0272264 18.3885
2.94 0.0202494 18.0786 2.94 0.0276002 18.2012
2.95 0.0208653 17.615 2.95 0.0283774 17.7625
2.96 0.0214811 16.9617 2.96 0.0295221 17.1311
2.97 0.0215562 16.6446 2.97 0.0296842 16.6164
2.98 0.02027 17.4807 2.98 0.0283142 17.4798
2.99 0.019296 18.166 2.99 0.027294 18.1945
3.00 0.0186656 18.6315 3.00 0.0266595 18.6901
3.01 0.0183909 18.8329 3.01 0.0264345 18.9122
3.02 0.018302 18.9325 3.02 0.0263447 18.9744
3.03 0.0184158 18.7995 3.03 0.026432 18.9114
3.04 0.0182081 18.9238 3.04 0.0261689 19.098
3.05 0.0180707 19.0678 3.05 0.0260825 19.1597
3.06 0.0182093 19.0027 3.06 0.02622 19.1216
3.07 0.0185838 18.6471 3.07 0.0267341 18.7984
3.08 0.0180134 19.061 3.08 0.0260419 19.1231
3.09 0.0176844 19.3153 3.09 0.0257449 19.4067
3.10 0.0177139 19.2689 3.10 0.0258527 19.3882
3.11 0.018132 18.8907 3.11 0.0263567 19.0786
3.12 0.0178975 19.3005 3.12 0.025716 19.3655
3.13 0.0177405 19.5619 3.13 0.0254163 19.6567
3.14 0.0175396 19.5186 3.14 0.0255164 19.6422
3.15 0.0173954 19.4792 3.15 0.0254633 19.5597
3.16 0.0170653 19.7485 3.16 0.0251749 19.8467
3.17 0.0170251 19.7819 3.17 0.0252825 19.8248
3.18 0.0170195 19.8737 3.18 0.0250165 19.9743
3.19 -nan -nan 3.19 0.0251176 19.9426
3.20 0.0171565 19.998 3.20 0.0248606 20.1023
3.21 0.0168781 19.9239 3.21 0.0249947 20.0569
3.22 0.0168439 19.5536 3.22 0.0255101 19.7126
3.23 0.0164695 19.6234 3.23 0.025251 19.679
3.24 0.0158199 20.1161 3.24 0.0246784 20.1982
3.25 0.0154582 20.3594 3.25 0.0244854 20.4204
3.26 0.0153595 20.3805 3.26 0.0244136 20.4829
3.27 0.0154834 20.2318 3.27 0.02462 20.3734
3.28 0.0153088 20.4059 3.28 0.0243302 20.4991
3.29 0.0151385 20.5442 3.29 0.0242066 20.6666
3.30 0.0153001 20.3647 3.30 0.0244625 20.5124
3.31 0.0157278 19.9545 3.31 0.0250538 20.0652
3.32 0.0152613 20.3977 3.32 0.0243037 20.4777
3.33 0.0148553 20.7666 3.33 0.0239136 20.8746
3.34 0.0147428 20.8684 3.34 0.0238978 20.9512
3.35 0.0147883 20.8869 3.35 0.0237569 21.0207
3.36 0.0148813 20.9631 3.36 0.0236815 21.0922
3.37 0.0150024 20.9551 3.37 0.0237407 21.1022
3.38 0.0149894 20.5946 3.38 0.024161 20.7921
3.39 0.0145041 21.0201 3.39 0.0236009 21.121
3.40 0.014269 21.2332 3.40 0.0234029 21.3626
3.41 0.0143562 21.1149 3.41 0.0235729 21.2708
3.42 0.0147543 20.6868 3.42 0.0240999 20.8664
3.43 0.0154383 20.007 3.43 0.0249584 20.2071
3.44 0.015771 19.8982 3.44 0.0248332 19.9415
3.45 0.0149073 20.7391 3.45 0.0238649 20.8114
3.46 0.0142205 21.3484 3.46 0.0232223 21.4496
3.47 0.0135901 21.6648 3.47 0.02293 21.786
3.48 0.0131059 21.8908 3.48 0.0228613 21.8579
3.49 0.0129481 21.6693 3.49 0.0229654 21.8212
3.50 0.0126922 21.7707 3.50 0.0228209 21.854
3.51 0.01253 21.9065 3.51 0.0226807 22.0519
3.52 0.0127348 21.6258 3.52 0.0228967 21.906
3.53 0.0124284 21.995 3.53 0.0225623 22.1261
3.54 0.0123343 22.0823 3.54 0.0225433 22.2076
3.55 0.0123672 22.1502 3.55 0.0224139 22.2876
3.56 0.0124536 22.121 3.56 0.0224784 22.2863
3.57 0.012232 22.1511 3.57 0.0223884 22.2739
3.58 0.0120381 22.3402 3.58 0.0222322 22.4933
3.59 0.012157 22.164 3.59 0.0224254 22.3617
3.60 0.0121532 22.4241 3.60 0.0221245 22.5645
3.61 0.0123496 22.4802 3.61 0.0221052 22.647
3.62 0.0122072 22.1853 3.62 0.0224301 22.3807
3.63 0.0118315 22.4932 3.63 0.0220358 22.6276
3.64 0.0116194 22.7117 3.64 0.0218616 22.8708
3.65 0.0117057 22.5756 3.65 0.0220311 22.7571
3.66 0.0120794 22.1092 3.66 0.0225339 22.3101
3.67 0.0122722 22.1687 3.67 0.0223149 22.2775
3.68 0.0121498 22.7586 3.68 0.0217719 22.8956
3.69 0.0116703 23.0189 3.69 0.0215611 23.1823
3.70 0.0114281 22.952 3.70 0.0216895 23.1074
3.71 0.0111898 23.08 3.71 0.0214836 23.2327
3.72 0.0109281 23.1726 3.72 0.0214323 23.3511
3.73 0.0106953 22.9001 3.73 0.0217158 23.1081
3.74 0.0102507 23.1673 3.74 0.0213879 23.3153
3.75 0.0099403 23.3879 3.75 0.0212207 23.5619
3.76 0.00992745 23.2077 3.76 0.0211783 23.6195
3.77 0.010055 23.172 3.77 0.0213222 23.4374
3.78 0.00971425 23.5597 3.78 0.0210514 23.7314
3.79 0.00971433 23.5141 3.79 0.0211113 23.7266
3.80 0.00979968 23.5806 3.80 0.0210006 23.7595
3.81 0.00966932 23.7216 3.81 0.0209054 23.9305
3.82 0.00948404 23.7672 3.82 0.0208384 23.9728
3.83 0.00940322 23.8893 3.83 0.0208624 24.0024
3.84 0.00967069 23.4645 3.84 0.0212097 23.671
3.85 0.0101658 22.8077 3.85 0.0218623 23.0238
3.86 0.00980271 23.2993 3.86 0.0212124 23.4429
3.87 0.00930007 23.923 3.87 0.0207011 24.0844
3.88 0.00904519 24.2677 3.88 0.0205059 24.3767
3.89 0.00905105 24.2783 3.89 0.0204631 24.44
3.90 0.00919365 24.2672 3.90 0.02042 24.4537
3.91 0.00941173 24.3381 3.91 0.0203517 24.5484
3.92 0.00954152 24.3159 3.92 0.0204118 24.5387
3.93 0.00931446 23.941 3.93 0.0207865 24.1576
3.94 0.00891689 24.2649 3.94 0.0203931 24.4383
3.95 0.00864473 24.6051 3.95 0.0201446 24.8027
3.96 0.00864369 24.5631 3.96 0.0202127 24.7817
3.97 0.00863388 24.1502 3.97 0.0205919 24.3865
3.98 0.00842726 23.424 3.98 0.0210403 23.6757
3.99 0.00776815 24.2842 3.99 0.0203485 24.4624
4.00 0.00736819 24.8141 4.00 0.019951 25.0125
4.01 0.00723571 24.9622 4.01 0.0198632 25.186
4.02 0.00733929 24.8184 4.02 0.0199333 25.0143
4.03 0.00712201 25.084 4.03 0.0197427 25.3187
4.04 0.00712217 25.1294 4.04 0.0197049 25.3815
4.05 0.00735562 24.9514 4.05 0.0198939 25.2024
4.06 0.0070695 25.1212 4.06 0.0196988 25.3217
4.07 0.00688746 25.3492 4.07 0.0195538 25.5724
4.08 0.0069674 25.1795 4.08 0.0197161 25.4241
4.09 0.00711894 25.2799 4.09 0.0195701 25.4849
4.10 0.00712496 25.5339 4.10 0.0194078 25.7609
4.11 0.00685624 25.3812 4.11 0.0195508 25.6348
4.12 0.00661568 25.6433 4.12 0.0193151 25.867
4.13 0.00661397 25.5762 4.13 0.0193327 25.8529
4.14 0.00669597 25.7707 4.14 0.0192345 26.006
4.15 0.00698657 25.6504 4.15 0.0193021 25.8365
4.16 0.00706209 25.9007 4.16 0.0191264 26.1366
4.17 0.00669923 25.7749 4.17 0.0192516 26.029
4.18 0.00641107 25.7953 4.18 0.0191621 26.0261
4.19 0.00620323 26.0845 4.19 0.0189896 26.3253
4.20 0.00624926 25.9607 4.20 0.0191159 26.2138
4.21 0.00653995 25.4523 4.21 0.019533 25.7149
4.22 0.00622254 25.2984 4.22 0.0195046 25.4978
4.23 0.00555221 26.0159 4.23 0.0189924 26.2478
4.24 0.00508714 26.3412 4.24 0.0187669 26.626
4.25 0.00480273 26.481 4.25 0.0187241 26.7035
4.26 0.00470046 26.5338 4.26 0.0187022 26.7515
4.27 0.00472938 26.5878 4.27 0.0186336 26.8207
4.28 0.00461317 26.5458 4.28 0.0185966 26.891
4.29 0.00467679 26.4497 4.29 0.0186829 26.7155
4.30 0.00471654 26.7552 4.30 0.0185034 27.0148
4.31 0.00452061 26.5553 4.31 0.018486 27.012
4.32 0.00440921 26.8419 4.32 0.0184664 27.1033
4.33 0.00457354 26.5054 4.33 0.0187347 26.7769
4.34 0.00499296 25.5626 4.34 0.0191842 26.0836
4.35 0.00455788 26.5416 4.35 0.0185952 26.7896
4.36 0.00422996 27.067 4.36 0.0182792 27.3154
4.37 0.00394264 28.5736 4.37 0.0182114 27.4351
4.38 0.00424579 27.1569 4.38 0.0182625 27.421
4.39 0.0045766 26.7002 4.39 0.0185953 26.9915
4.40 0.00489928 26.3267 4.40 0.0187288 26.5579
4.41 0.00433066 27.0889 4.41 0.0182293 27.348
4.42 0.00396661 27.4811 4.42 0.0180043 27.7526
4.43 0.00389776 26.9581 4.43 0.0179633 27.8345
4.44 0.00388051 27.3217 4.44 0.0180523 27.6806
4.45 0.00402996 27.6687 4.45 0.0178798 27.9574
4.46 0.00485871 27.5291 4.46 0.0179887 27.8506
4.47 0.00362276 27.783 4.47 0.0178005 28.0757
4.48 0.00307874 27.7121 4.48 0.0178806 28.0125
4.49 0.00267629 27.3012 4.49 0.0180536 27.591
4.50 0.00233923 27.8744 4.50 0.0177237 28.1673
4.51 0.00223375 28.0126 4.51 0.0176697 28.3162
4.52 0.00227766 27.7805 4.52 0.0176578 28.268
4.53 0.00213389 28.1464 4.53 0.0175831 28.4509
4.54 0.00223794 27.8889 4.54 0.0177841 28.1914
4.55 0.00222071 27.9556 4.55 0.0176433 28.2643
4.56 0.00199668 28.3306 4.56 0.0174492 28.6416
4.57 0.00200056 28.2547 4.57 0.0175295 28.5729
4.58 0.00218529 28.2846 4.58 0.0174599 28.5783
4.59 0.00223516 28.6203 4.59 0.01734 28.839
4.60 0.00189988 28.6572 4.60 0.0173335 28.8697
4.61 0.00174825 28.6508 4.61 0.0172628 28.9654
4.62 0.00180256 28.4636 4.62 0.0174044 28.792
4.63 0.00217629 26.5168 4.63 0.017661 28.1983
4.64 0.00241827 28.5955 4.64 0.0172546 28.9137
4.65 0.00197591 28.8864 4.65 0.0171125 29.2166
4.66 0.00163867 28.7383 4.66 0.0171835 29.0636
4.67 0.00145844 29.0094 4.67 0.0170389 29.3421
4.68 0.00149688 28.8469 4.68 0.0171624 29.1934
4.69 0.00170402 29.0145 4.69 0.0170088 29.3522
4.70 0.00206305 29.1682 4.70 0.0169534 29.511
4.71 0.00197117 29.1195 4.71 0.0169354 29.4801
4.72 0.0012902 29.2895 4.72 0.0168824 29.6355
4.73 0.000688859 28.9757 4.73 0.0170138 29.3312
4.74 0.00019625 29.404 4.74 0.0167919 29.7549
4.75 -0.000112442 29.3989 4.75 0.0167871 29.7437
4.76 -0.000220859 28.9678 4.76 0.0167455 29.8803
4.77 -0.000208202 29.5261 4.77 0.0167124 29.8789
4.78 -0.000297663 29.6404 4.78 0.0166796 30.0002
4.79 -0.000182283 29.3621 4.79 0.0167692 29.7399
4.80 -0.000288351 29.817 4.80 0.0165777 30.1462
4.81 -0.000436195 29.9581 4.81 0.0165499 30.2189
4.82 -0.000371231 29.8467 4.82 0.016571 30.1212
4.83 -0.000109854 29.9738 4.83 0.0164852 30.3409
4.84 -0.000330139 29.6727 4.84 0.0166506 30.088
4.85 -0.000587603 30.0575 4.85 0.0164158 30.4326
4.86 -0.000635563 30.0802 4.86 0.0164384 30.4534
4.87 -0.000477168 29.6428 4.87 0.0167158 30.0095
4.88 -0.000124171 28.8077 4.88 0.0172342 29.1663
4.89 -0.000268304 29.2352 4.89 0.0167967 29.6359
4.90 -0.000673344 30.0575 4.90 0.0163767 30.4582
4.91 -0.00087746 30.4705 4.91 0.0162053 30.8432
4.92 -0.000875236 30.438 4.92 0.0161848 30.8655
4.93 -0.000659394 30.5643 4.93 0.0161397 30.9747
4.94 -0.000271954 30.4296 4.94 0.0161974 30.8326
4.95 -4.44267e-05 30.7389 4.95 0.0160772 31.1016
4.96 -0.000599236 30.768 4.96 0.0160433 31.1509
4.97 -0.00100375 30.7072 4.97 0.0161099 31.0847
4.98 -0.0016742 30.8829 4.98 0.0159774 31.2866
4.99 -0.00221783 30.7372 4.99 0.0160409 31.1641
5.00 -0.00253505 31.0048 5.00 0.0159155 31.4159


==> figures/data/O1/dissipative/scale.txt <==
mesh freq freqH
 4 1.025 0.755
 8 1.745 1.345
16 2.975 2.235
32 4.745 3.725


==> figures/data/O2/cavity/run_0004/data.txt <==
freq gamma theta
0.01 0.960967 0.0199387
0.02 0.924477 0.0400213
0.03 0.890054 0.0603938
0.04 0.85731 0.0812067
0.05 0.825928 0.102617
0.06 0.795645 0.124791
0.07 0.766244 0.147907
0.08 0.737545 0.17216
0.09 0.709397 0.197764
0.10 0.681675 0.224956
0.11 0.654275 0.254007
0.12 0.627109 0.285224
0.13 0.600106 0.318961
0.14 0.57321 0.355631
0.15 0.546373 0.395723
0.16 0.519559 0.439818
0.17 0.49274 0.488621
0.18 0.465897 0.542988
0.19 0.439016 0.603985
0.20 0.41209 0.672944
0.21 0.385116 0.751568
0.22 0.358099 0.842062
0.23 0.331043 0.94734
0.24 0.303958 1.07134
0.25 0.276859 1.21951
0.26 0.24976 1.39963
0.27 0.222678 1.62321
0.28 0.195634 1.90797
0.29 0.168648 2.28284
0.30 0.141742 2.79831
0.31 0.114939 3.55126
0.32 0.0882629 4.75402
0.33 0.061738 6.97954
0.34 0.0353886 12.4917
0.35 0.00923917 49.0387
0.36 0.0160964 27.8034
0.37 0.0387428 11.2033
0.38 0.0589177 7.15821
0.39 0.0769548 5.33381
0.40 0.0931293 4.29574
0.41 0.107671 3.62609
0.42 0.120771 3.15851
0.43 0.132594 2.81369
0.44 0.143277 2.54904
0.45 0.152941 2.3396
0.46 0.153679 2.30892
0.47 0.137432 2.62158
0.48 0.121323 3.01365
0.49 0.105362 3.51963
0.50 0.0895588 4.19744
0.51 0.0739226 5.15225
0.52 0.0584631 6.59706
0.53 0.0431907 9.03844
0.54 0.028117 14.0485
0.55 0.0131668 30.1735
0.56 0.000921967 281.858
0.57 0.0152153 25.6744
0.58 0.0279633 13.6759
0.59 0.039611 9.4234
0.60 0.0503082 7.24669
0.61 0.0601363 5.92431
0.62 0.0691659 5.03598
0.63 0.0774601 4.39825
0.64 0.0723809 4.69318
0.65 0.0610418 5.59917
0.66 0.0498867 6.89018
0.67 0.0389218 8.87748
0.68 0.0281533 12.3317
0.69 0.0175876 19.8251
0.70 0.00684073 48.4074
0.71 0.00217597 120.638
0.72 0.0123177 27.4489
0.73 0.021133 15.6747
0.74 0.0292194 11.0602
0.75 0.034949 9.05038
0.76 0.0259378 12.169
0.77 0.016863 18.3203
0.78 0.00773939 36.11
0.79 -0.00129304 675.93
0.80 0.00623801 41.5298
0.81 0.0140907 20.4066
0.82 0.0212064 13.6398
0.83 0.0276161 10.3058
0.84 0.0334251 8.32124
0.85 0.0339341 8.0459
0.86 0.0269036 10.1057
0.87 0.0200834 13.4782
0.88 0.0129428 20.0045
0.89 0.00582435 37.9898
0.90 -0.00113617 314.432
0.91 0.00352434 51.4037
0.92 0.00957185 24.0418
0.93 0.0150934 15.8091
0.94 0.0199902 11.8415
0.95 0.0240996 9.50662
0.96 0.0278656 7.96877
0.97 0.0280618 7.69719
0.98 0.0224818 9.30617
0.99 0.0169666 11.7043
1.00 0.0115535 15.6602
1.01 0.00627997 23.4216
1.02 0.00116849 45.5644
1.03 -0.0037694 625.152
1.04 -2.07311e-05 54.4764
1.05 0.0017567 47.3372
1.06 -0.00273453 761.011
1.07 0.00077866 55.1671
1.08 0.00450962 26.8772
1.09 0.00642433 18.6122
1.10 0.00237742 29.1839
1.11 -0.00148825 66.0001
1.12 -0.00379983 276.085
1.13 -0.000574932 45.3245
1.14 0.00231516 24.8884
1.15 0.00488036 17.2479
1.16 0.0071266 13.2509
1.17 0.00905491 10.7931
1.18 0.0106616 9.12904
1.19 0.00965841 9.39565
1.20 0.00694538 11.3671
1.21 0.00425765 14.3236
1.22 0.00159582 19.2492
1.23 -0.000874945 29.0923
1.24 -0.00315014 58.5541
1.25 -0.0052264 16984.3
1.26 -0.00357036 59.915
1.27 -0.00705704 124.232
1.28 -0.00717439 117.29
1.29 -0.00594041 40.2514
1.30 -0.00496749 24.4442
1.31 -0.0042485 17.6247
1.32 -0.0051708 23.514
1.33 -0.00650992 38.1498
1.34 -0.00765216 98.6256
1.35 -0.00804193 175.558
1.36 -0.00755422 46.9517
1.37 -0.00730089 27.2687
1.38 -0.00727489 19.2976
1.39 -0.0060849 26.7139
1.40 -0.00663548 45.7389
1.41 -0.00698064 153.548
1.42 -0.00712733 115.982
1.43 -0.00740385 42.4724
1.44 -0.00917604 37.482
1.45 -0.00915826 85.7629
1.46 -0.00911281 317.044
1.47 -0.00976723 56.2853
1.48 -0.0106218 31.0743
1.49 -0.0150711 22.2535
1.50 -0.0147221 33.0758
1.51 -0.0141679 63.6464
1.52 -0.0134104 724.35
1.53 -0.0144516 78.3488
1.54 -0.0158806 37.4206
1.55 -0.0174967 24.6902
1.56 -0.0164549 33.4072
1.57 -0.0153063 62.9881
1.58 -0.0139496 501.076
1.59 -0.0153127 85.3965
1.60 -0.0106854 759.936
1.61 -0.0123681 81.5633
1.62 -0.0145735 38.958
1.63 -0.0169427 25.6994
1.64 -0.0220928 19.9098
1.65 -0.0203477 27.3365
1.66 -0.0183915 43.2919
1.67 -0.0162219 102.277
1.68 -0.0151799 295.336
1.69 -0.0180115 61
1.70 -0.0209968 34.1912
1.71 -0.0241325 23.8381
1.72 -0.0296042 18.3477
1.73 -0.0312703 20.3958
1.74 -0.0286177 27.805
1.75 -0.025662 43.4042
1.76 -0.0220829 97.5366
1.77 -0.0210325 548.96
1.78 -0.0246847 69.9733
1.79 -0.0204529 60.4287
1.80 -0.0169938 247.933
1.81 -0.018502 119.852
1.82 -0.0212975 935.856
1.83 -0.0247301 89.6121
1.84 -0.0289799 43.0044
1.85 -0.0333663 28.3965
1.86 -0.0378878 21.2554
1.87 -0.0362997 23.6941
1.88 -0.0324067 33.3883
1.89 -0.0282917 56.1021
1.90 -0.0239529 171.664
1.91 -0.0242413 165.326
1.92 -0.0292159 56.1842
1.93 -0.0320711 36.3929
1.94 -0.0248085 64.1893
1.95 -0.0199459 263.068
1.96 -0.0219419 127.286
1.97 -0.0274079 51.559
1.98 -0.0425501 32.45
1.99 -0.0529709 32.4403
2.00 -0.046339 52.1297
2.01 -0.0355058 130.644
2.02 -0.0404344 927.002
2.03 -0.0460568 86.1413
2.04 -0.0517815 45.3814
2.05 -0.0468302 64.0454
2.06 -0.0416287 195.548
2.07 -0.0420446 189.218
2.08 -0.048097 64.1702
2.09 -0.0542465 38.7847
2.10 -0.0423509 40.017
2.11 -0.0306036 72.4775
2.12 -0.0241461 368.99
2.13 -0.0380847 120.871
2.14 -0.0382964 1380.08
2.15 -0.0265826 451.238
2.16 -0.0309292 115.589
2.17 -0.0382196 51.4994
2.18 -0.0489617 33.2412
2.19 -0.0590373 24.6016
2.20 -0.0622906 25.6244
2.21 -0.0561315 34.5131
2.22 -0.0497575 52.5934
2.23 -0.043167 109.385
2.24 -0.037303 1558.17
2.25 -0.0447778 96.725
2.26 -0.046627 121.229
2.27 -0.0424335 453.779
2.28 -0.0508107 79.5893
2.29 -0.0502191 56.2766
2.30 -0.0372043 138.083
2.31 -0.0419136 1080.94
2.32 -0.0506629 89.3992
2.33 -0.0594926 46.8215
2.34 -0.0535755 48.274
2.35 -0.0460087 89.0639
2.36 -0.0382206 549.177
2.37 -0.0472974 157.853
2.38 -0.045429 261.955
2.39 -0.0548275 72.0219
2.40 -0.064299 41.8989
2.41 -0.0738423 29.6166
2.42 -0.0834563 22.9471
2.43 -0.0772796 26.6641
2.44 -0.0684295 36.6133
2.45 -0.0593248 58.1355
2.46 -0.0499643 139.468
2.47 -0.0459285 359.645
2.48 -0.0362281 503.529
2.49 -0.0480775 83.9039
2.50 -0.0418675 278.826
2.51 -0.0440038 186.638
2.52 -0.0536066 3378.67
2.53 -0.0636493 106.414
2.54 -0.0716964 58.3574
2.55 -0.0616205 135.454
2.56 -0.0563893 435.772
2.57 -0.0551248 107.105
2.58 -0.0452836 2451.93
2.59 -0.0565797 99.2363
2.60 -0.0746965 55.7395
2.61 -0.064009 120.588
2.62 -0.0561071 780.001
2.63 -0.0677654 92.7307
2.64 -0.0771581 50.977
2.65 -0.0551236 91.4641
2.66 -0.0447208 432.026
2.67 -0.0498395 160.271
2.68 -0.0608145 67.8914
2.69 -0.0696659 89.2332
2.70 -0.0578878 573.596
2.71 -0.0484339 1196.61
2.72 -0.0587055 115.695
2.73 -0.0712051 55.4084
2.74 -0.0917055 36.5342
2.75 -0.0984075 42.4513
2.76 -0.0864737 70.25
2.77 -0.0742725 200.802
2.78 -0.0735712 237.618
2.79 -0.0867097 75.0139
2.80 -0.0642747 201.821
2.81 -0.0686059 2478.97
2.82 -0.0696005 124.114
2.83 -0.0203854 1460.35
2.84 -0.046108 106.78
2.85 -0.0345589 283.551
2.86 -0.0733648 255.545
2.87 -0.0735605 264.238
2.88 -0.0856346 87.4995
2.89 -0.097753 52.5768
2.90 -0.106678 41.1652
2.91 -0.0890813 64.6735
2.92 -0.053174 298.072
2.93 -0.0719697 804.003
2.94 -0.0731596 482.067
2.95 -0.0813269 144.721
2.96 -0.0962715 63.1717
2.97 -0.111239 40.5173
2.98 -0.124793 30.2369
2.99 -0.0998623 39.9033
3.00 -0.0871527 58.4956
3.01 -0.0742206 108.909
3.02 -0.0610611 757.219
3.03 -0.0893766 279.899
3.04 -0.0764204 2418.81
3.05 -0.0884256 142.698
3.06 -0.092565 203.012
3.07 -0.0913557 259.69
3.08 -0.107456 79.5072
3.09 -0.123675 47.0634
3.10 -0.112139 65.3619
3.11 -0.0963788 153.021
3.12 -0.0885523 459.576
3.13 -0.105276 92.3354
3.14 -0.0933836 95.3631
3.15 -0.0770249 591.378
3.16 -0.087969 141.848
3.17 -0.113109 70.9646
3.18 -0.0991188 147.75
3.19 -0.0869257 1963.29
3.20 -0.0707788 488.843
3.21 -0.0815844 159.011
3.22 -0.071702 795.301
3.23 -0.0875314 114.196
3.24 -0.103393 61.6907
3.25 -0.131782 42.343
3.26 -0.119354 63.2731
3.27 -0.101712 139.831
3.28 -0.0899722 687.94
3.29 -0.113094 162.769
3.30 -0.10512 436.814
3.31 -0.123662 93.7121
3.32 -0.112634 178.188
3.33 -0.106788 356.224
3.34 -0.125719 89.489
3.35 -0.140255 56.0934
3.36 -0.124636 93.6219
3.37 -0.108764 279.535
3.38 -0.108709 286.982
3.39 -0.0853778 264.168
3.40 -0.114996 80.5321
3.41 -0.106336 91.0147
3.42 -0.0895302 271.615
3.43 -0.089652 279.226
3.44 -0.105495 678.03
3.45 -0.118837 145.147
3.46 -0.139269 65.7813
3.47 -0.159684 42.6283
3.48 -0.147701 43.0613
3.49 -0.127388 68.306
3.50 -0.106708 164.009
3.51 -0.0978403 416.492
3.52 -0.115357 206.365
3.53 -0.112319 283.797
3.54 -0.133948 84.4242
3.55 -0.150059 76.8897
3.56 -0.116591 229.611
3.57 -0.126311 301.658
3.58 -0.0993312 233.989
3.59 -0.122824 450.414
3.60 -0.127964 289.43
3.61 -0.146369 97.1333
3.62 -0.118619 195.029
3.63 -0.113797 309.631
3.64 -0.118719 1298.36
3.65 -0.111359 160.173
3.66 -0.131099 75.6531
3.67 -0.15185 49.6156
3.68 -0.16889 55.8361
3.69 -0.146333 103.352
3.70 -0.123409 673.848
3.71 -0.138523 150.063
3.72 -0.162117 67.721
3.73 -0.135382 101.755
3.74 -0.111446 675.641
3.75 -0.112537 180.403
3.76 -0.105478 330.75
3.77 -0.146964 110.082
3.78 -0.122748 1139.08
3.79 -0.114995 221.191
3.80 -0.113844 247.409
3.81 -0.14014 79.6425
3.82 -0.175144 66.394
3.83 -0.14597 196.822
3.84 -0.146729 304.298
3.85 -0.14724 287.073
3.86 -0.122586 251.067
3.87 -0.135068 350.567
3.88 -0.132068 298.771
3.89 -0.158444 86.915
3.90 -0.158157 136.235
3.91 -0.136728 1641.6
3.92 -0.162775 117.4
3.93 -0.135503 111.698
3.94 -0.107506 2751.76
3.95 -0.135475 123.34
3.96 -0.110292 2083.88
3.97 -0.138877 982.768
3.98 -0.1374 228.132
3.99 -0.135744 263.771
4.00 -0.163841 83.8964
4.01 -0.134045 185.442
4.02 -0.126706 308.917
4.03 -0.1745 89.8781
4.04 -0.146715 327.313
4.05 -0.153682 200.936
4.06 -0.154204 101.123
4.07 -0.128193 416.065
4.08 -0.138158 198.196
4.09 -0.140738 175.974
4.10 -0.123125 1967.16
4.11 -0.148562 130.037
4.12 -0.176256 91.4554
4.13 -0.146692 357.378
4.14 -0.130514 535.577
4.15 -0.144995 176.133
4.16 -0.165074 85.8003
4.17 -0.132645 338.816
4.18 -0.143224 175.07
4.19 -0.162184 107.028
4.20 -0.132977 605.804
4.21 -0.149813 166.507
4.22 -0.186845 75.6303
4.23 -0.155608 197.348
4.24 -0.14791 327.15
4.25 -0.139962 337.068
4.26 -0.174607 84.6648
4.27 -0.153998 166.75
4.28 -0.137356 530.763
4.29 -0.168534 102.801
4.30 -0.199627 57.0456
4.31 -0.183974 72.2384
4.32 -0.148588 198.321
4.33 -0.143344 268.872
4.34 -0.140362 419.181
4.35 -0.153013 174.178
4.36 -0.159236 159.855
4.37 -0.140773 484.906
4.38 -0.174549 96.7179
4.39 -0.152429 203.955
4.40 -0.188398 256.276
4.41 -0.203346 131.134
4.42 -0.251176 52.3916
4.43 -0.263359 55.3185
4.44 -0.227942 101.447
4.45 -0.19191 602.694
4.46 -0.225066 271.046
4.47 -0.211677 470.273
4.48 -0.162532 187.512
4.49 -0.184518 2994.06
4.50 -0.21978 119.631
4.51 -0.225643 69.1937
4.52 -0.162107 188.278
4.53 -0.155138 263.701
4.54 -0.187067 415.379
4.55 -0.153593 241.325
4.56 -0.159103 184.547
4.57 -0.15501 126.202
4.58 -0.132858 336.318
4.59 -0.177887 206.464
4.60 -0.218675 72.3746
4.61 -0.259183 44.0086
4.62 -0.320122 36.0461
4.63 -0.296506 44.5688
4.64 -0.272631 58.2924
4.65 -0.248497 84.0674
4.66 -0.224102 150.194
4.67 -0.199445 692.862
4.68 -0.211111 266.724
4.69 -0.236797 112.114
4.70 -0.219205 85.2183
4.71 -0.138788 2801.98
4.72 -0.16079 311.052
4.73 -0.26237 100.719
4.74 -0.230006 314.91
4.75 -0.232951 281.465
4.76 -0.181943 3510.75
4.77 -0.184832 939.591
4.78 -0.228848 648.804
4.79 -0.261363 128.586
4.80 -0.246924 287.359
4.81 -0.241179 446.502
4.82 -0.20942 990.004
4.83 -0.232382 194.85
4.84 -0.234444 163.274
4.85 -0.208463 1135.54
4.86 -0.211153 179.585
4.87 -0.183292 6572.43
4.88 -0.214577 170.962
4.89 -0.230105 971.435
4.90 -0.191836 505.599
4.91 -0.208145 212.043
4.92 -0.280776 87.6943
4.93 -0.246331 209.527
4.94 -0.231319 539.992
4.95 -0.268395 118.359
4.96 -0.211779 358.861
4.97 -0.222581 232.078
4.98 -0.264003 87.9635
4.99 -0.231539 140.561
5.00 -0.196242 1753.17


==> figures/data/O2/cavity/run_0004/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.960967 0.0199387 0.01 0.998401 0.000800641
0.02 0.924477 0.0400213 0.02 0.99362 0.00321027
0.03 0.890054 0.0603938 0.03 0.985703 0.00725222
0.04 0.85731 0.0812067 0.04 0.974724 0.012966
0.05 0.825928 0.102617 0.05 0.960784 0.0204082
0.06 0.795645 0.124791 0.06 0.944012 0.029654
0.07 0.766244 0.147907 0.07 0.924557 0.0407993
0.08 0.737545 0.17216 0.08 0.902588 0.0539629
0.09 0.709397 0.197764 0.09 0.878287 0.06929
0.10 0.681675 0.224956 0.10 0.851852 0.0869565
0.11 0.654275 0.254007 0.11 0.823487 0.107174
0.12 0.627109 0.285224 0.12 0.7934 0.130199
0.13 0.600106 0.318961 0.13 0.761804 0.156337
0.14 0.57321 0.355631 0.14 0.728907 0.185958
0.15 0.546373 0.395723 0.15 0.694915 0.219512
0.16 0.519559 0.439818 0.16 0.660027 0.257545
0.17 0.49274 0.488621 0.17 0.624431 0.300728
0.18 0.465897 0.542988 0.18 0.58831 0.349892
0.19 0.439016 0.603985 0.19 0.551831 0.406074
0.20 0.41209 0.672944 0.20 0.515152 0.470588
0.21 0.385116 0.751568 0.21 0.478415 0.545117
0.22 0.358099 0.842062 0.22 0.441753 0.631854
0.23 0.331043 0.94734 0.23 0.405284 0.733703
0.24 0.303958 1.07134 0.24 0.369113 0.854599
0.25 0.276859 1.21951 0.25 0.333333 1
0.26 0.24976 1.39963 0.26 0.298027 1.1777
0.27 0.222678 1.62321 0.27 0.263264 1.39923
0.28 0.195634 1.90797 0.28 0.229105 1.6824
0.29 0.168648 2.28284 0.29 0.1956 2.05623
0.30 0.141742 2.79831 0.30 0.162791 2.57143
0.31 0.114939 3.55126 0.31 0.13071 3.32526
0.32 0.0882629 4.75402 0.32 0.0993843 4.53097
0.33 0.061738 6.97954 0.33 0.0688328 6.76398
0.34 0.0353886 12.4917 0.34 0.039069 12.2979
0.35 0.00923917 49.0387 0.35 0.010101 49
0.36 0.0160964 27.8034 0.36 0.0180676 28.1739
0.37 0.0387428 11.2033 0.37 0.0454372 11.5042
0.38 0.0589177 7.15821 0.38 0.0720119 7.4433
0.39 0.0769548 5.33381 0.39 0.0977986 5.61255
0.40 0.0931293 4.29574 0.40 0.122807 4.57143
0.41 0.107671 3.62609 0.41 0.147049 3.90023
0.42 0.120771 3.15851 0.42 0.170537 3.43191
0.43 0.132594 2.81369 0.43 0.193288 3.08681
0.44 0.143277 2.54904 0.44 0.215317 2.82216
0.45 0.152941 2.3396 0.45 0.213592 2.6129
0.46 0.153679 2.30892 0.46 0.192521 2.44342
0.47 0.137432 2.62158 0.47 0.171729 2.41157
0.48 0.121323 3.01365 0.48 0.151225 2.80633
0.49 0.105362 3.51963 0.49 0.131017 3.3163
0.50 0.0895588 4.19744 0.50 0.111111 4
0.51 0.0739226 5.15225 0.51 0.0915124 4.96374
0.52 0.0584631 6.59706 0.52 0.0722251 6.4228
0.53 0.0431907 9.03844 0.53 0.0532524 8.88924
0.54 0.028117 14.0485 0.54 0.0345969 13.9522
0.55 0.0131668 30.1735 0.55 0.0162602 30.25
0.56 0.000921967 281.858 0.56 0.00175691 285.091
0.57 0.0152153 25.6744 0.57 0.019454 26.2016
0.58 0.0279633 13.6759 0.58 0.0368316 14.0753
0.59 0.039611 9.4234 0.59 0.0538904 9.77809
0.60 0.0503082 7.24669 0.60 0.070632 7.57895
0.61 0.0601363 5.92431 0.61 0.0870581 6.24329
0.62 0.0691659 5.03598 0.62 0.103171 5.34631
0.63 0.0774601 4.39825 0.63 0.114951 4.70261
0.64 0.0723809 4.69318 0.64 0.0993843 4.53097
0.65 0.0610418 5.59917 0.65 0.0840108 5.45161
0.66 0.0498867 6.89018 0.66 0.0688328 6.76398
0.67 0.0389218 8.87748 0.67 0.0538518 8.78474
0.68 0.0281533 12.3317 0.68 0.039069 12.2979
0.69 0.0175876 19.8251 0.69 0.0244852 19.9205
0.70 0.00684073 48.4074 0.70 0.010101 49
0.71 0.00217597 120.638 0.71 0.00408326 122.951
0.72 0.0123177 27.4489 0.72 0.0180676 28.1739
0.73 0.021133 15.6747 0.73 0.0318521 16.1976
0.74 0.0292194 11.0602 0.74 0.0454372 11.5042
0.75 0.034949 9.05038 0.75 0.0526316 9
0.76 0.0259378 12.169 0.76 0.0394146 12.1857
0.77 0.016863 18.3203 0.77 0.0263568 18.4704
0.78 0.00773939 36.11 0.78 0.0134587 36.6506
0.79 -0.00129304 675.93 0.79 0.000720519 693.444
0.80 0.00623801 41.5298 0.80 0.0118577 42.6667
0.81 0.0140907 20.4066 0.81 0.024276 21.0965
0.82 0.0212064 13.6398 0.82 0.0365346 14.1857
0.83 0.0276161 10.3058 0.83 0.0486338 10.7809
0.84 0.0334251 8.32124 0.84 0.0605742 8.75434
0.85 0.0339341 8.0459 0.85 0.0586319 8.02778
0.86 0.0269036 10.1057 0.86 0.0469686 10.1454
0.87 0.0200834 13.4782 0.87 0.0354276 13.6133
0.88 0.0129428 20.0045 0.88 0.0240091 20.3255
0.89 0.00582435 37.9898 0.89 0.0127134 38.8284
0.90 -0.00113617 314.432 0.90 0.00154083 324
0.91 0.00352434 51.4037 0.91 0.00950872 53.0833
0.92 0.00957185 24.0418 0.92 0.0204352 24.9676
0.93 0.0150934 15.8091 0.93 0.0312388 16.5057
0.94 0.0199902 11.8415 0.94 0.0419197 12.4276
0.95 0.0240996 9.50662 0.95 0.0524781 10.0278
0.96 0.0278656 7.96877 0.96 0.0629145 8.4473
0.97 0.0280618 7.69719 0.97 0.0606968 7.73766
0.98 0.0224818 9.30617 0.98 0.0504721 9.40646
0.99 0.0169666 11.7043 0.99 0.0403407 11.8944
1.00 0.0115535 15.6602 1.00 0.030303 16
1.01 0.00627997 23.4216 1.01 0.0203592 24.059
1.02 0.00116849 45.5644 1.02 0.0105093 47.0769
1.03 -0.0037694 625.152 1.03 0.000753509 663.062
1.04 -2.07311e-05 54.4764 1.04 0.00890817 56.6283
1.05 0.0017567 47.3372 1.05 0.010101 49
1.06 -0.00273453 761.011 1.06 0.00062261 802.571
1.07 0.00077866 55.1671 1.07 0.00876691 57.5327
1.08 0.00450962 26.8772 1.08 0.0180676 28.1739
1.09 0.00642433 18.6122 1.09 0.0253886 19.1939
1.10 0.00237742 29.1839 1.10 0.0162602 30.25
1.11 -0.00148825 66.0001 1.11 0.00721164 68.8324
1.12 -0.00379983 276.085 1.12 0.00175691 285.091
1.13 -0.000574932 45.3245 1.13 0.0106455 47.4684
1.14 0.00231516 24.8884 1.14 0.019454 26.2016
1.15 0.00488036 17.2479 1.15 0.0281827 18.2414
1.16 0.0071266 13.2509 1.16 0.0368316 14.0753
1.17 0.00905491 10.7931 1.17 0.0454007 11.513
1.18 0.0106616 9.12904 1.18 0.0538904 9.77809
1.19 0.00965841 9.39565 1.19 0.0491506 9.67281
1.20 0.00694538 11.3671 1.20 0.0407993 11.7551
1.21 0.00425765 14.3236 1.21 0.0325117 14.8791
1.22 0.00159582 19.2492 1.22 0.0242879 20.0864
1.23 -0.000874945 29.0923 1.23 0.016128 30.502
1.24 -0.00315014 58.5541 1.24 0.008032 61.751
1.25 -0.0052264 16984.3 1.25 0 inf
1.26 -0.00357036 59.915 1.26 0.007968 63.251
1.27 -0.00705704 124.232 1.27 0.00373699 133.298
1.28 -0.00717439 117.29 1.28 0.00410615 122.269
1.29 -0.00594041 40.2514 1.29 0.0118878 42.5601
1.30 -0.00496749 24.4442 1.30 0.0196078 26
1.31 -0.0042485 17.6247 1.31 0.0272665 18.8375
1.32 -0.0051708 23.514 1.32 0.0197193 24.8559
1.33 -0.00650992 38.1498 1.33 0.012174 40.5711
1.34 -0.00765216 98.6256 1.34 0.00468391 106.249
1.35 -0.00804193 175.558 1.35 0.00275103 182.25
1.36 -0.00755422 46.9517 1.36 0.0101308 49.8544
1.37 -0.00730089 27.2687 1.37 0.0174554 29.1444
1.38 -0.00727489 19.2976 1.38 0.0244852 20.7225
1.39 -0.0060849 26.7139 1.39 0.0172681 28.4551
1.40 -0.00663548 45.7389 1.40 0.010101 49
1.41 -0.00698064 153.548 1.41 0.00298388 167.067
1.42 -0.00712733 115.982 1.42 0.00408326 122.951
1.43 -0.00740385 42.4724 1.43 0.0111004 45.5434
1.44 -0.00917604 37.482 1.44 0.0122422 40.3424
1.45 -0.00915826 85.7629 1.45 0.00532229 93.4444
1.46 -0.00911281 317.044 1.46 0.00155053 322.97
1.47 -0.00976723 56.2853 1.47 0.0083763 60.1922
1.48 -0.0106218 31.0743 1.48 0.015155 33.4924
1.49 -0.0150711 22.2535 1.49 0.0203857 24.0271
1.50 -0.0147221 33.0758 1.50 0.0136986 36
1.51 -0.0141679 63.6464 1.51 0.00705483 70.3735
1.52 -0.0134104 724.35 1.52 0.00045426 1100.19
1.53 -0.0144516 78.3488 1.53 0.00610306 82.4261
1.54 -0.0158806 37.4206 1.54 0.0126172 40.1286
1.55 -0.0174967 24.6902 1.55 0.019088 26.6944
1.56 -0.0164549 33.4072 1.56 0.0134587 36.6506
1.57 -0.0153063 62.9881 1.57 0.00706963 70.2251
1.58 -0.0139496 501.076 1.58 0.000720519 693.444
1.59 -0.0153127 85.3965 1.59 0.00558859 89.968
1.60 -0.0106854 759.936 1.60 0.000488043 1024
1.61 -0.0123681 81.5633 1.61 0.00574244 87.5709
1.62 -0.0145735 38.958 1.62 0.0119339 42.3974
1.63 -0.0169427 25.6994 1.63 0.0180864 28.1451
1.64 -0.0220928 19.9098 1.64 0.0223369 21.8845
1.65 -0.0203477 27.3365 1.65 0.0162602 30.25
1.66 -0.0183915 43.2919 1.66 0.0102189 48.4288
1.67 -0.0162219 102.277 1.67 0.00421323 118.174
1.68 -0.0151799 295.336 1.68 0.00175691 285.091
1.69 -0.0180115 61 1.69 0.00769149 65.5069
1.70 -0.0209968 34.1912 1.70 0.0135905 37.2903
1.71 -0.0241325 23.8381 1.71 0.019454 26.2016
1.72 -0.0296042 18.3477 1.72 0.025282 20.2769
1.73 -0.0312703 20.3958 1.73 0.0215924 22.6563
1.74 -0.0286177 27.805 1.74 0.0158307 31.0842
1.75 -0.025662 43.4042 1.75 0.010101 49
1.76 -0.0220829 97.5366 1.76 0.0044033 113.051
1.77 -0.0210325 548.96 1.77 0.0012624 396.57
1.78 -0.0246847 69.9733 1.78 0.00689611 73.0046
1.79 -0.0204529 60.4287 1.79 0.00711176 69.8061
1.80 -0.0169938 247.933 1.80 0.00154083 324
1.81 -0.018502 119.852 1.81 0.00399933 125.521
1.82 -0.0212975 935.856 1.82 1.50946e-05 33124
1.83 -0.0247301 89.6121 1.83 0.00546432 92.0027
1.84 -0.0289799 43.0044 1.84 0.0109135 46.3146
1.85 -0.0333663 28.3965 1.85 0.0163326 31.1136
1.86 -0.0378878 21.2554 1.86 0.0217215 23.5187
1.87 -0.0362997 23.6941 1.87 0.0179868 27.2982
1.88 -0.0324067 33.3883 1.88 0.0126547 39.011
1.89 -0.0282917 56.1021 1.89 0.00735018 67.5255
1.90 -0.0239529 171.664 1.90 0.00207326 240.667
1.91 -0.0242413 165.326 1.91 0.00317609 157.926
1.92 -0.0292159 56.1842 1.92 0.00839784 60.0391
1.93 -0.0320711 36.3929 1.93 0.011622 42.5217
1.94 -0.0248085 64.1893 1.94 0.00645451 76.9652
1.95 -0.0199459 263.068 1.95 0.0013132 380.25
1.96 -0.0219419 127.286 1.96 0.00380188 132.014
1.97 -0.0274079 51.559 1.97 0.00889074 56.7383
1.98 -0.0425501 32.45 1.98 0.0139534 36.3336
1.99 -0.0529709 32.4403 1.99 0.0127639 38.6729
2.00 -0.046339 52.1297 2.00 0.00775194 64
2.01 -0.0355058 130.644 2.01 0.00276454 180.362
2.02 -0.0404344 927.002 2.02 0.00219823 227.955
2.03 -0.0460568 86.1413 2.03 0.0071364 70.5634
2.04 -0.0517815 45.3814 2.04 0.0105093 47.0769
2.05 -0.0468302 64.0454 2.05 0.00561964 88.4737
2.06 -0.0416287 195.548 2.06 0.000753509 663.062
2.07 -0.0420446 189.218 2.07 0.00408909 122.777
2.08 -0.048097 64.1702 2.08 0.00890817 56.6283
2.09 -0.0542465 38.7847 2.09 0.0137037 36.9865
2.10 -0.0423509 40.017 2.10 0.010101 49
2.11 -0.0306036 72.4775 2.11 0.0053507 92.9457
2.12 -0.0241461 368.99 2.12 0.00062261 802.571
2.13 -0.0380847 120.871 2.13 0.00281337 177.223
2.14 -0.0382964 1380.08 2.14 0.00187047 267.813
2.15 -0.0265826 451.238 2.15 0.000270343 1849
2.16 -0.0309292 115.589 2.16 0.00437001 114.916
2.17 -0.0382196 51.4994 2.17 0.00898874 56.1251
2.18 -0.0489617 33.2412 2.18 0.0135859 37.303
2.19 -0.0590373 24.6016 2.19 0.0181614 28.031
2.20 -0.0622906 25.6244 2.20 0.0162602 30.25
2.21 -0.0561315 34.5131 2.21 0.0117259 42.1406
2.22 -0.0497575 52.5934 2.22 0.00721164 68.8324
2.23 -0.043167 109.385 2.23 0.00271736 183.502
2.24 -0.037303 1558.17 2.24 0.00175691 285.091
2.25 -0.0447778 96.725 2.25 0.00613497 81
2.26 -0.046627 121.229 2.26 0.00170045 293.54
2.27 -0.0424335 453.779 2.27 0.00271456 184.692
2.28 -0.0508107 79.5893 2.28 0.00711006 70.8229
2.29 -0.0502191 56.2766 2.29 0.00647936 76.6681
2.30 -0.0372043 138.083 2.30 0.00212214 235.111
2.31 -0.0419136 1080.94 2.31 0.00221625 226.106
2.32 -0.0506629 89.3992 2.32 0.00653583 77.0014
2.33 -0.0594926 46.8215 2.33 0.0108366 46.64
2.34 -0.0535755 48.274 2.34 0.00787273 63.0104
2.35 -0.0460087 89.0639 2.35 0.00360848 138.062
2.36 -0.0382206 549.177 2.36 0.000637795 784.451
2.37 -0.0472974 157.853 2.37 0.000720519 693.444
2.38 -0.045429 261.955 2.38 0.00349 143.766
2.39 -0.0548275 72.0219 2.39 0.00768274 65.5809
2.40 -0.064299 41.8989 2.40 0.0118577 42.6667
2.41 -0.0738423 29.6166 2.41 0.0160149 31.7209
2.42 -0.0834563 22.9471 2.42 0.0172919 28.4153
2.43 -0.0772796 26.6641 2.43 0.0131691 37.4676
2.44 -0.0684295 36.6133 2.44 0.00906284 54.6703
2.45 -0.0593248 58.1355 2.45 0.00497306 100.042
2.46 -0.0499643 139.468 2.46 0.000899778 555.193
2.47 -0.0459285 359.645 2.47 0.00197123 253.149
2.48 -0.0362281 503.529 2.48 0.00206918 242.142
2.49 -0.0480775 83.9039 2.49 0.004008 124.251
2.50 -0.0418675 278.826 2.50 0 inf
2.51 -0.0440038 186.638 2.51 0.000983144 508.073
2.52 -0.0536066 3378.67 2.52 0.002993 167.557
2.53 -0.0636493 106.414 2.53 0.00695329 72.4084
2.54 -0.0716964 58.3574 2.54 0.00373699 133.298
2.55 -0.0616205 135.454 2.55 0.000192271 2601
2.56 -0.0563893 435.772 2.56 0.00410615 122.269
2.57 -0.0551248 107.105 2.57 0.00151929 328.602
2.58 -0.0452836 2451.93 2.58 0.00236421 211.987
2.59 -0.0565797 99.2363 2.59 0.00623261 80.7232
2.60 -0.0746965 55.7395 2.60 0.00386812 128.762
2.61 -0.064009 120.588 2.61 2.93587e-05 17030.3
2.62 -0.0561071 780.001 2.62 0.00379472 132.262
2.63 -0.0677654 92.7307 2.63 0.00760412 66.2538
2.64 -0.0771581 50.977 2.64 0.00662053 75.0226
2.65 -0.0551236 91.4641 2.65 0.0028399 175.562
2.66 -0.0447208 432.026 2.66 0.000926574 540.122
2.67 -0.0498395 160.271 2.67 0.00467889 107.363
2.68 -0.0608145 67.8914 2.68 0.00468391 106.249
2.69 -0.0696659 89.2332 2.69 0.000959541 520.583
2.70 -0.0578878 573.596 2.70 0.00154083 324
2.71 -0.0484339 1196.61 2.71 0.00215603 232.408
2.72 -0.0587055 115.695 2.72 0.00583921 86.1281
2.73 -0.0712051 55.4084 2.73 0.00950872 53.0833
2.74 -0.0917055 36.5342 2.74 0.00775809 63.9489
2.75 -0.0984075 42.4513 2.75 0.00411523 121
2.76 -0.0864737 70.25 2.76 0.000485481 1029.41
2.77 -0.0742725 200.802 2.77 0.00313115 160.186
2.78 -0.0735712 237.618 2.78 0.00541153 91.8954
2.79 -0.0867097 75.0139 2.79 0.00182091 274.088
2.80 -0.0642747 201.821 2.80 0.00175691 285.091
2.81 -0.0686059 2478.97 2.81 0.00532193 94.451
2.82 -0.0696005 124.114 2.82 0.00298388 167.067
2.83 -0.0203854 1460.35 2.83 0.000555941 899.876
2.84 -0.046108 106.78 2.84 0.0036688 135.785
2.85 -0.0345589 283.551 2.85 0.00015387 3249
2.86 -0.0733648 255.545 2.86 0.00334875 149.81
2.87 -0.0735605 264.238 2.87 0.00683906 73.6095
2.88 -0.0856346 87.4995 2.88 0.0103171 48.9634
2.89 -0.097753 52.5768 2.89 0.00877635 56.4713
2.90 -0.106678 41.1652 2.90 0.00532229 93.4444
2.91 -0.0890813 64.6735 2.91 0.00188 265.458
2.92 -0.053174 298.072 2.92 0.00155053 322.97
2.93 -0.0719697 804.003 2.93 0.00130632 383.254
2.94 -0.0731596 482.067 2.94 0.00471344 106.58
2.95 -0.0813269 144.721 2.95 0.00810889 62.1607
2.96 -0.0962715 63.1717 2.96 0.0114927 44.006
2.97 -0.111239 40.5173 2.97 0.0135097 36.5103
2.98 -0.124793 30.2369 2.98 0.0101489 48.7666
2.99 -0.0998623 39.9033 2.99 0.00679902 73.04
3.00 -0.0871527 58.4956 3.00 0.00346021 144
3.01 -0.0742206 108.909 3.01 0.000132431 3775.04
3.02 -0.0610611 757.219 3.02 0.000252118 1982.7
3.03 -0.0893766 279.899 3.03 0.00305366 164.238
3.04 -0.0764204 2418.81 3.04 0.00045426 1100.19
3.05 -0.0884256 142.698 3.05 0.000537201 930.25
3.06 -0.092565 203.012 3.06 0.00273612 183.241
3.07 -0.0913557 259.69 3.07 0.0059987 83.8514
3.08 -0.107456 79.5072 3.08 0.00399498 124.657
3.09 -0.123675 47.0634 3.09 0.000753509 663.063
3.10 -0.112139 65.3619 3.10 0.00247751 202.316
3.11 -0.0963788 153.021 3.11 0.00569806 88.2491
3.12 -0.0885523 459.576 3.12 0.00399552 124.64
3.13 -0.105276 92.3354 3.13 0.000795537 628.006
3.14 -0.0933836 95.3631 3.14 0.00239425 209.333
3.15 -0.0770249 591.378 3.15 0.00389007 128.032
3.16 -0.087969 141.848 3.16 0.000720519 693.444
3.17 -0.113109 70.9646 3.17 0.00243904 205.499
3.18 -0.0991188 147.75 3.18 0.00062261 802.571
3.19 -0.0869257 1963.29 3.19 0.0025171 199.141
3.20 -0.0707788 488.843 3.20 0.000488043 1024
3.21 -0.0815844 159.011 3.21 0.00263208 190.464
3.22 -0.071702 795.301 3.22 0.00574244 87.5709
3.23 -0.0875314 114.196 3.23 0.00617278 80.5008
3.24 -0.103393 61.6907 3.24 0.00308166 161.75
3.25 -0.131782 42.343 3.25 6.81591e-17 7.33578e+15
3.26 -0.119354 63.2731 3.26 0.000122338 4087.54
3.27 -0.101712 139.831 3.27 0.00318512 157.48
3.28 -0.0899722 687.94 3.28 0.00250801 198.861
3.29 -0.113094 162.769 3.29 0.000536129 933.112
3.30 -0.10512 436.814 3.30 0.00357102 140.516
3.31 -0.123662 93.7121 3.31 0.00659666 76.296
3.32 -0.112634 178.188 3.32 0.0046326 107.431
3.33 -0.106788 356.224 3.33 0.00162511 307.172
3.34 -0.125719 89.489 3.34 0.00137339 364.562
3.35 -0.140255 56.0934 3.35 0.00122372 408.091
3.36 -0.124636 93.6219 3.36 0.00101318 492.996
3.37 -0.108764 279.535 3.37 0.00195859 255.786
3.38 -0.108709 286.982 3.38 0.00492152 102.095
3.39 -0.0853778 264.168 3.39 0.00305362 163.24
3.40 -0.114996 80.5321 3.40 0.00010812 4624
3.41 -0.106336 91.0147 3.41 0.00282873 177.258
3.42 -0.0895302 271.615 3.42 0.00575694 87.3518
3.43 -0.089652 279.226 3.43 0.00867649 58.127
3.44 -0.105495 678.03 3.44 0.00957897 51.6977
3.45 -0.118837 145.147 3.45 0.0066764 74.3906
3.46 -0.139269 65.7813 3.46 0.00378213 131.701
3.47 -0.159684 42.6283 3.47 0.000896139 557.449
3.48 -0.147701 43.0613 3.48 0.000602425 829.479
3.49 -0.127388 68.306 3.49 0.00226701 221.054
3.50 -0.106708 164.009 3.50 0.00254453 196
3.51 -0.0978403 416.492 3.51 0.000308534 1621.07
3.52 -0.115357 206.365 3.52 0.00315348 159.055
3.53 -0.112319 283.797 3.53 0.00156645 318.693
3.54 -0.133948 84.4242 3.54 0.0012624 396.57
3.55 -0.150059 76.8897 3.55 0.000891884 560.111
3.56 -0.116591 229.611 3.56 0.00192105 260.774
3.57 -0.126311 301.658 3.57 0.00264503 188.534
3.58 -0.0993312 233.989 3.58 0.000152172 3286.26
3.59 -0.122824 450.414 3.59 0.00294157 170.478
3.60 -0.127964 289.43 3.60 0.00154083 324
3.61 -0.146369 97.1333 3.61 0.00123309 405.984
3.62 -0.118619 195.029 3.62 0.00399933 125.521
3.63 -0.113797 309.631 3.63 0.00276612 180.259
3.64 -0.118719 1298.36 3.64 1.50946e-05 33124
3.65 -0.111359 160.173 3.65 0.00272838 183.759
3.66 -0.131099 75.6531 3.66 0.00546432 92.0027
3.67 -0.15185 49.6156 3.67 0.00576144 86.2838
3.68 -0.16889 55.8361 3.68 0.00304041 163.952
3.69 -0.146333 103.352 3.69 0.000326712 1529.9
3.70 -0.123409 673.848 3.70 0.00237964 210.615
3.71 -0.138523 150.063 3.71 0.00175511 284.382
3.72 -0.162117 67.721 3.72 0.000936678 534.301
3.73 -0.135382 101.755 3.73 0.00362123 138.575
3.74 -0.111446 675.641 3.74 0.00267022 186.75
3.75 -0.112537 180.403 3.75 1.0239e-16 4.88329e+15
3.76 -0.105478 330.75 3.76 0.000445819 1122.03
3.77 -0.146964 110.082 3.77 0.00310185 161.694
3.78 -0.122748 1139.08 3.78 0.000842631 592.88
3.79 -0.114995 221.191 3.79 0.00179938 278.374
3.80 -0.113844 247.409 3.80 0.00207326 240.667
3.81 -0.14014 79.6425 3.81 0.000554864 901.621
3.82 -0.175144 66.394 3.82 0.00102556 488.04
3.83 -0.14597 196.822 3.83 0.00149861 334.144
3.84 -0.146729 304.298 3.84 0.00410615 122.269
3.85 -0.14724 287.073 3.85 0.00670685 75.0506
3.86 -0.122586 251.067 3.86 0.00543687 91.4647
3.87 -0.135068 350.567 3.87 0.00284959 174.964
3.88 -0.132068 298.771 3.88 0.000268952 1858.57
3.89 -0.158444 86.915 3.89 0.000234656 2131.28
3.90 -0.158157 136.235 3.90 0.0013132 380.25
3.91 -0.136728 1641.6 3.91 0.00079737 626.561
3.92 -0.162775 117.4 3.92 0.00175691 285.091
3.93 -0.135503 111.698 3.93 0.00430466 116.653
3.94 -0.107506 2751.76 3.94 0.00325536 153.093
3.95 -0.135475 123.34 3.95 0.000720519 693.444
3.96 -0.110292 2083.88 3.96 0.00180793 277.06
3.97 -0.138877 982.768 3.97 0.00432997 115.974
3.98 -0.1374 228.132 3.98 0.00684561 73.5395
3.99 -0.135744 263.771 3.99 0.00445242 111.798
4.00 -0.163841 83.8964 4.00 0.00194932 256
4.01 -0.134045 185.442 4.01 0.00054756 913.642
4.02 -0.126706 308.917 4.02 0.00276454 180.362
4.03 -0.1745 89.8781 4.03 0.000280078 1784.71
4.04 -0.146715 327.313 4.04 0.000278849 1793.58
4.05 -0.153682 200.936 4.05 0.00275103 182.25
4.06 -0.154204 101.123 4.06 0.00238757 208.918
4.07 -0.128193 416.065 4.07 7.24476e-05 6902.04
4.08 -0.138158 198.196 4.08 0.00252643 198.408
4.09 -0.140738 175.974 4.09 0.00251635 198.2
4.10 -0.123125 1967.16 4.10 7.4355e-05 6724
4.11 -0.148562 130.037 4.11 0.0023617 212.212
4.12 -0.176256 91.4554 4.12 0.000753509 663.062
4.13 -0.146692 357.378 4.13 0.00167073 299.77
4.14 -0.130514 535.577 4.14 0.000426096 1173.95
4.15 -0.144995 176.133 4.15 0.00260605 191.361
4.16 -0.165074 85.8003 4.16 0.000199318 2508.06
4.17 -0.132645 338.816 4.17 0.00220164 227.603
4.18 -0.143224 175.07 4.18 0.00257172 193.922
4.19 -0.162184 107.028 4.19 0.00018224 2743.14
4.20 -0.132977 605.804 4.20 0.00220155 227.613
4.21 -0.149813 166.507 4.21 0.00457964 109.679
4.22 -0.186845 75.6303 4.22 0.0053507 92.9457
4.23 -0.155608 197.348 4.23 0.00298388 167.067
4.24 -0.14791 327.15 4.24 0.00062261 802.571
4.25 -0.139962 337.068 4.25 0 inf
4.26 -0.174607 84.6648 4.26 0.00062306 802.991
4.27 -0.153998 166.75 4.27 0.000468713 1066.25
4.28 -0.137356 530.763 4.28 0.000161066 3104.81
4.29 -0.168534 102.801 4.29 0.00249478 200.918
4.30 -0.199627 57.0456 4.30 0.000270343 1849
4.31 -0.183974 72.2384 4.31 0.00131448 379.879
4.32 -0.148588 198.321 4.32 0.00100302 498.995
4.33 -0.143344 268.872 4.33 0.00331515 151.323
4.34 -0.140362 419.181 4.34 0.00562191 89.4378
4.35 -0.153013 174.178 4.35 0.00368567 135.161
4.36 -0.159236 159.855 4.36 0.00138947 359.35
4.37 -0.140773 484.906 4.37 0.000735181 679.605
4.38 -0.174549 96.7179 4.38 0.00155053 322.97
4.39 -0.152429 203.955 4.39 0.00383102 131.014
4.40 -0.188398 256.276 4.40 0.00520265 95.6049
4.41 -0.203346 131.134 4.41 0.00293254 170.001
4.42 -0.251176 52.3916 4.42 0.000667538 748.521
4.43 -0.263359 55.3185 4.43 2.54778e-06 196249
4.44 -0.227942 101.447 4.44 0.00225224 222.501
4.45 -0.19191 602.694 4.45 0.00025243 1980.25
4.46 -0.225066 271.046 4.46 0.00199224 251.474
4.47 -0.211677 470.273 4.47 0.000477728 1046.12
4.48 -0.162532 187.512 4.48 0.00175691 285.091
4.49 -0.184518 2994.06 4.49 0.00376551 132.284
4.50 -0.21978 119.631 4.50 0.00154083 324
4.51 -0.225643 69.1937 4.51 0.000678923 736.96
4.52 -0.162107 188.278 4.52 0.00170045 293.54
4.53 -0.155138 263.701 4.53 0.000509496 981.861
4.54 -0.187067 415.379 4.54 0.00271456 184.692
4.55 -0.153593 241.325 4.55 0.00264964 188.205
4.56 -0.159103 184.547 4.56 0.00045426 1100.19
4.57 -0.15501 126.202 4.57 0.00173632 288.465
4.58 -0.132858 336.318 4.58 0.0020481 243.628
4.59 -0.177887 206.464 4.59 0.00013292 3762.16
4.60 -0.218675 72.3746 4.60 0.000827717 604.571
4.61 -0.259183 44.0086 4.61 4.94093e-05 10120
4.62 -0.320122 36.0461 4.62 0.00221625 226.106
4.63 -0.296506 44.5688 4.63 0.00436813 114.697
4.64 -0.272631 58.2924 4.64 0.00221066 225.677
4.65 -0.248497 84.0674 4.65 5.78068e-05 8649
4.66 -0.224102 150.194 4.66 0.00209042 239.687
4.67 -0.199445 692.862 4.67 8.25283e-05 6058.03
4.68 -0.211111 266.724 4.68 0.00205651 243.631
4.69 -0.236797 112.114 4.69 0.00150708 331.267
4.70 -0.219205 85.2183 4.70 0.000622841 803.273
4.71 -0.138788 2801.98 4.71 0.0014831 336.633
4.72 -0.16079 311.052 4.72 0.000637795 784.451
4.73 -0.26237 100.719 4.73 0.00275419 182.041
4.74 -0.230006 314.91 4.74 0.000720519 693.444
4.75 -0.232951 281.465 4.75 0.00138313 361
4.76 -0.181943 3510.75 4.76 0.000719923 695.018
4.77 -0.184832 939.591 4.77 0.00130801 381.76
4.78 -0.228848 648.804 4.78 0.000786231 636.446
4.79 -0.261363 128.586 4.79 0.00257354 193.785
4.80 -0.246924 287.359 4.80 0.000488043 1024
4.81 -0.241179 446.502 4.81 0.000239942 2084.33
4.82 -0.20942 990.004 4.82 0.00172092 290.042
4.83 -0.232382 194.85 4.83 0.000351619 1422.49
4.84 -0.234444 163.274 4.84 0.00241987 207.123
4.85 -0.208463 1135.54 4.85 0.000849527 588.062
4.86 -0.211153 179.585 4.86 0.0012102 413.653
4.87 -0.183292 6572.43 4.87 0.00326569 153.607
4.88 -0.214577 170.962 4.88 0.00531694 94.5391
4.89 -0.230105 971.435 4.89 0.00443199 112.316
4.90 -0.191836 505.599 4.90 0.00238911 208.783
4.91 -0.208145 212.043 4.91 0.000350382 1426.51
4.92 -0.280776 87.6943 4.92 0.000899778 555.193
4.93 -0.246331 209.527 4.93 0.000156323 3198.01
4.94 -0.231319 539.992 4.94 0.00187002 267.877
4.95 -0.268395 118.359 4.95 5.10178e-05 9801
4.96 -0.211779 358.861 4.96 0.000475353 1051.35
4.97 -0.222581 232.078 4.97 0.00153875 325.44
4.98 -0.264003 87.9635 4.98 0.000243888 2049.62
4.99 -0.231539 140.561 4.99 0.00176213 284.248
5.00 -0.196242 1753.17 5.00 0 inf


==> figures/data/O2/cavity/run_0004/ratio.txt <==
freq ratio
0.01 0.962506
0.02 0.930413
0.03 0.902964
0.04 0.879541
0.05 0.85964
0.06 0.842834
0.07 0.828769
0.08 0.817145
0.09 0.807705
0.1 0.800227
0.11 0.794518
0.12 0.790407
0.13 0.787743
0.14 0.786397
0.15 0.786244
0.16 0.787178
0.17 0.789102
0.18 0.791924
0.19 0.795562
0.2 0.799939
0.21 0.804983
0.22 0.810632
0.23 0.816817
0.24 0.823482
0.25 0.830578
0.26 0.838045
0.27 0.845835
0.28 0.853905
0.29 0.862209
0.3 0.870699
0.31 0.879344
0.32 0.888097
0.33 0.896927
0.34 0.905797
0.35 0.914679
0.36 0.890899
0.37 0.852667
0.38 0.818166
0.39 0.78687
0.4 0.758339
0.41 0.732212
0.42 0.708181
0.43 0.685992
0.44 0.665424
0.45 0.716043
0.46 0.798245
0.47 0.800284
0.48 0.802268
0.49 0.804186
0.5 0.80603
0.51 0.807788
0.52 0.809457
0.53 0.811056
0.54 0.812703
0.55 0.809756
0.56 0.524766
0.57 0.782117
0.58 0.75922
0.59 0.735029
0.6 0.712258
0.61 0.690761
0.62 0.670401
0.63 0.673853
0.64 0.728293
0.65 0.726595
0.66 0.724752
0.67 0.722758
0.68 0.720605
0.69 0.718295
0.7 0.677233
0.71 0.5329
0.72 0.681756
0.73 0.663473
0.74 0.643072
0.75 0.664031
0.76 0.658076
0.77 0.639797
0.78 0.575047
0.79 -1
0.8 0.526073
0.81 0.580437
0.82 0.580447
0.83 0.567838
0.84 0.551804
0.85 0.578765
0.86 0.5728
0.87 0.566886
0.88 0.539079
0.89 0.458127
0.9 -0.737375
0.91 0.370643
0.92 0.4684
0.93 0.483162
0.94 0.476869
0.95 0.459232
0.96 0.442912
0.97 0.462328
0.98 0.44543
0.99 0.420583
1 0.381266
1.01 0.308459
1.02 0.111186
1.03 -1
1.04 -0.0023272
1.05 0.173913
1.06 -1
1.07 0.0888181
1.08 0.249597
1.09 0.25304
1.1 0.146211
1.11 -0.206368
1.12 -1
1.13 -0.054007
1.14 0.119007
1.15 0.173169
1.16 0.193491
1.17 0.199444
1.18 0.197839
1.19 0.196506
1.2 0.170233
1.21 0.130957
1.22 0.0657043
1.23 -0.0542501
1.24 -0.392199
1.25 -1
1.26 -0.448087
1.27 -1
1.28 -1
1.29 -0.499706
1.3 -0.253343
1.31 -0.155814
1.32 -0.26222
1.33 -0.53474
1.34 -1
1.35 -1
1.36 -0.745669
1.37 -0.41826
1.38 -0.297114
1.39 -0.352378
1.4 -0.656913
1.41 -1
1.42 -1
1.43 -0.666989
1.44 -0.749542
1.45 -1
1.46 -1
1.47 -1
1.48 -0.700878
1.49 -0.739298
1.5 -1
1.51 -1
1.52 -1
1.53 -1
1.54 -1
1.55 -0.916633
1.56 -1
1.57 -1
1.58 -1
1.59 -1
1.6 -1
1.61 -1
1.62 -1
1.63 -0.936765
1.64 -0.989072
1.65 -1
1.66 -1
1.67 -1
1.68 -1
1.69 -1
1.7 -1
1.71 -1
1.72 -1
1.73 -1
1.74 -1
1.75 -1
1.76 -1
1.77 -1
1.78 -1
1.79 -1
1.8 -1
1.81 -1
1.82 -1
1.83 -1
1.84 -1
1.85 -1
1.86 -1
1.87 -1
1.88 -1
1.89 -1
1.9 -1
1.91 -1
1.92 -1
1.93 -1
1.94 -1
1.95 -1
1.96 -1
1.97 -1
1.98 -1
1.99 -1
2 -1
2.01 -1
2.02 -1
2.03 -1
2.04 -1
2.05 -1
2.06 -1
2.07 -1
2.08 -1
2.09 -1
2.1 -1
2.11 -1
2.12 -1
2.13 -1
2.14 -1
2.15 -1
2.16 -1
2.17 -1
2.18 -1
2.19 -1
2.2 -1
2.21 -1
2.22 -1
2.23 -1
2.24 -1
2.25 -1
2.26 -1
2.27 -1
2.28 -1
2.29 -1
2.3 -1
2.31 -1
2.32 -1
2.33 -1
2.34 -1
2.35 -1
2.36 -1
2.37 -1
2.38 -1
2.39 -1
2.4 -1
2.41 -1
2.42 -1
2.43 -1
2.44 -1
2.45 -1
2.46 -1
2.47 -1
2.48 -1
2.49 -1
2.5 -1
2.51 -1
2.52 -1
2.53 -1
2.54 -1
2.55 -1
2.56 -1
2.57 -1
2.58 -1
2.59 -1
2.6 -1
2.61 -1
2.62 -1
2.63 -1
2.64 -1
2.65 -1
2.66 -1
2.67 -1
2.68 -1
2.69 -1
2.7 -1
2.71 -1
2.72 -1
2.73 -1
2.74 -1
2.75 -1
2.76 -1
2.77 -1
2.78 -1
2.79 -1
2.8 -1
2.81 -1
2.82 -1
2.83 -1
2.84 -1
2.85 -1
2.86 -1
2.87 -1
2.88 -1
2.89 -1
2.9 -1
2.91 -1
2.92 -1
2.93 -1
2.94 -1
2.95 -1
2.96 -1
2.97 -1
2.98 -1
2.99 -1
3 -1
3.01 -1
3.02 -1
3.03 -1
3.04 -1
3.05 -1
3.06 -1
3.07 -1
3.08 -1
3.09 -1
3.1 -1
3.11 -1
3.12 -1
3.13 -1
3.14 -1
3.15 -1
3.16 -1
3.17 -1
3.18 -1
3.19 -1
3.2 -1
3.21 -1
3.22 -1
3.23 -1
3.24 -1
3.25 -1
3.26 -1
3.27 -1
3.28 -1
3.29 -1
3.3 -1
3.31 -1
3.32 -1
3.33 -1
3.34 -1
3.35 -1
3.36 -1
3.37 -1
3.38 -1
3.39 -1
3.4 -1
3.41 -1
3.42 -1
3.43 -1
3.44 -1
3.45 -1
3.46 -1
3.47 -1
3.48 -1
3.49 -1
3.5 -1
3.51 -1
3.52 -1
3.53 -1
3.54 -1
3.55 -1
3.56 -1
3.57 -1
3.58 -1
3.59 -1
3.6 -1
3.61 -1
3.62 -1
3.63 -1
3.64 -1
3.65 -1
3.66 -1
3.67 -1
3.68 -1
3.69 -1
3.7 -1
3.71 -1
3.72 -1
3.73 -1
3.74 -1
3.75 -1
3.76 -1
3.77 -1
3.78 -1
3.79 -1
3.8 -1
3.81 -1
3.82 -1
3.83 -1
3.84 -1
3.85 -1
3.86 -1
3.87 -1
3.88 -1
3.89 -1
3.9 -1
3.91 -1
3.92 -1
3.93 -1
3.94 -1
3.95 -1
3.96 -1
3.97 -1
3.98 -1
3.99 -1
4 -1
4.01 -1
4.02 -1
4.03 -1
4.04 -1
4.05 -1
4.06 -1
4.07 -1
4.08 -1
4.09 -1
4.1 -1
4.11 -1
4.12 -1
4.13 -1
4.14 -1
4.15 -1
4.16 -1
4.17 -1
4.18 -1
4.19 -1
4.2 -1
4.21 -1
4.22 -1
4.23 -1
4.24 -1
4.25 -1
4.26 -1
4.27 -1
4.28 -1
4.29 -1
4.3 -1
4.31 -1
4.32 -1
4.33 -1
4.34 -1
4.35 -1
4.36 -1
4.37 -1
4.38 -1
4.39 -1
4.4 -1
4.41 -1
4.42 -1
4.43 -1
4.44 -1
4.45 -1
4.46 -1
4.47 -1
4.48 -1
4.49 -1
4.5 -1
4.51 -1
4.52 -1
4.53 -1
4.54 -1
4.55 -1
4.56 -1
4.57 -1
4.58 -1
4.59 -1
4.6 -1
4.61 -1
4.62 -1
4.63 -1
4.64 -1
4.65 -1
4.66 -1
4.67 -1
4.68 -1
4.69 -1
4.7 -1
4.71 -1
4.72 -1
4.73 -1
4.74 -1
4.75 -1
4.76 -1
4.77 -1
4.78 -1
4.79 -1
4.8 -1
4.81 -1
4.82 -1
4.83 -1
4.84 -1
4.85 -1
4.86 -1
4.87 -1
4.88 -1
4.89 -1
4.9 -1
4.91 -1
4.92 -1
4.93 -1
4.94 -1
4.95 -1
4.96 -1
4.97 -1
4.98 -1
4.99 -1
5 -1
5 -1


==> figures/data/O2/cavity/run_0008/data.txt <==
freq gamma theta
0.01 0.961198 0.0200026
0.02 0.925 0.0401496
0.03 0.89092 0.0605874
0.04 0.858564 0.081467
0.05 0.827607 0.102946
0.06 0.79778 0.125191
0.07 0.768861 0.148382
0.08 0.740663 0.172712
0.09 0.71303 0.198398
0.10 0.68583 0.225678
0.11 0.658952 0.254822
0.12 0.632305 0.286139
0.13 0.60581 0.319985
0.14 0.579405 0.356773
0.15 0.553034 0.396994
0.16 0.526657 0.441231
0.17 0.500238 0.490191
0.18 0.473752 0.544733
0.19 0.447177 0.605926
0.20 0.420499 0.675108
0.21 0.393711 0.753985
0.22 0.366806 0.84477
0.23 0.339785 0.950387
0.24 0.31265 1.07479
0.25 0.285408 1.22343
0.26 0.258067 1.40414
0.27 0.230637 1.62843
0.28 0.203131 1.91411
0.29 0.175564 2.29019
0.30 0.14795 2.80732
0.31 0.120307 3.56269
0.32 0.0926507 4.76932
0.33 0.065 7.00201
0.34 0.037373 12.532
0.35 0.00978824 49.1966
0.36 0.017111 27.8929
0.37 0.0413313 11.2394
0.38 0.0630842 7.18126
0.39 0.0827067 5.35098
0.40 0.100477 4.30957
0.41 0.116627 3.63776
0.42 0.131352 3.16867
0.43 0.144816 2.82275
0.44 0.15716 2.55724
0.45 0.168503 2.34713
0.46 0.169409 2.32753
0.47 0.15218 2.64272
0.48 0.134964 3.03795
0.49 0.117766 3.54801
0.50 0.100592 4.2313
0.51 0.0834466 5.19382
0.52 0.0663354 6.65029
0.53 0.0492636 9.11139
0.54 0.0322368 14.162
0.55 0.0152604 30.4174
0.56 0.00161497 284.08
0.57 0.0178154 25.881
0.58 0.0328397 13.7861
0.59 0.0468285 9.49934
0.60 0.0598764 7.3051
0.61 0.0720659 5.97206
0.62 0.0834699 5.07657
0.63 0.0941533 4.4337
0.64 0.0882295 4.75402
0.65 0.0749512 5.67177
0.66 0.0617138 6.97954
0.67 0.0485205 8.99265
0.68 0.0353743 12.4917
0.69 0.0222782 20.0827
0.70 0.00923529 49.0387
0.71 0.00370427 122.177
0.72 0.0160894 27.8034
0.73 0.0277398 15.8774
0.74 0.0387253 11.2033
0.75 0.0466226 9.19725
0.76 0.0350512 12.3667
0.77 0.0235291 18.6188
0.78 0.0120486 36.7026
0.79 0.000440131 689.941
0.80 0.0104341 42.1897
0.81 0.0209693 20.7337
0.82 0.0309289 13.859
0.83 0.0403651 10.4717
0.84 0.0493163 8.45529
0.85 0.0505247 8.21657
0.86 0.0405861 10.3203
0.87 0.0306969 13.7648
0.88 0.0208576 20.4311
0.89 0.0110742 38.8062
0.90 0.00113032 321.985
0.91 0.00814767 52.4665
0.92 0.0172306 24.5448
0.93 0.0258474 16.141
0.94 0.034055 12.0905
0.95 0.0418751 9.70676
0.96 0.0493291 8.13663
0.97 0.0504854 7.91143
0.98 0.0420492 9.56577
0.99 0.0336617 12.0318
1.00 0.0253352 16.1008
1.01 0.0170034 24.0872
1.02 0.00862425 46.8965
1.03 0.000131784 657.062
1.04 0.00710964 55.869
1.05 0.0083445 48.7758
1.06 0.000157744 794.925
1.07 0.00709666 56.7331
1.08 0.0145136 27.6549
1.09 0.0206252 19.2349
1.10 0.0131668 30.1735
1.11 0.00557568 68.3429
1.12 0.000921966 281.858
1.13 0.00829034 46.7161
1.14 0.0152153 25.6744
1.15 0.0217407 17.7982
1.16 0.0279314 13.6759
1.17 0.0338779 11.1404
1.18 0.0395741 9.4234
1.19 0.0380121 9.78754
1.20 0.0315475 11.8426
1.21 0.0251334 14.9254
1.22 0.0187704 20.0638
1.23 0.0124376 30.3408
1.24 0.00589267 61.1718
1.25 -0.000667654 1.10077e+06
1.26 0.00570288 62.1654
1.27 0.00200839 131.667
1.28 0.00226071 120.365
1.29 0.00830737 41.7289
1.30 0.0140633 25.3947
1.31 0.0195117 18.3286
1.32 0.014387 24.7166
1.33 0.00851011 40.1878
1.34 0.00262377 104.832
1.35 0.00107409 179.272
1.36 0.00668813 48.8454
1.37 0.0120494 28.4502
1.38 0.0171289 20.1567
1.39 0.0123402 28.2142
1.40 0.00684073 48.4074
1.41 0.00138109 164.425
1.42 0.00217597 120.638
1.43 0.00734432 44.5254
1.44 0.00803749 39.8544
1.45 0.00283738 91.979
1.46 -1.22199e-05 317.172
1.47 0.0049625 58.8691
1.48 0.00973373 32.6442
1.49 0.0131347 23.7971
1.50 0.00826127 35.5317
1.51 0.0034084 69.2106
1.52 -0.00141417 1071.64
1.53 0.00259472 80.6081
1.54 0.00707948 39.1069
1.55 0.0113748 25.9299
1.56 0.00773939 36.11
1.57 0.00320633 68.9511
1.58 -0.00129304 675.93
1.59 0.00204923 87.8705
1.60 -0.00102238 998.132
1.61 0.00255615 85.4491
1.62 0.00665684 41.2364
1.63 0.0105984 27.2901
1.64 0.013154 21.6025
1.65 0.00904773 29.7661
1.66 0.00496741 47.5021
1.67 0.000923087 115.503
1.68 -0.000751674 278.64
1.69 0.00307519 63.733
1.70 0.00675047 36.1673
1.71 0.0102739 25.3373
1.72 0.0133152 19.5514
1.73 0.011072 22.2947
1.74 0.00736195 30.4957
1.75 0.0036862 47.9242
1.76 4.87679e-05 110.183
1.77 -0.00197783 387.798
1.78 0.00144862 70.8896
1.79 0.00232218 68.0868
1.80 -0.00113617 314.432
1.81 0.00030959 121.96
1.82 -0.00280644 21003.9
1.83 0.000396789 89.3227
1.84 0.00349758 44.8111
1.85 0.00647014 30.0159
1.86 0.00931567 22.6262
1.87 0.00753383 26.6925
1.88 0.00440201 38.0345
1.89 0.00131093 65.6265
1.90 -0.00173751 232.579
1.91 -0.00117402 153.278
1.92 0.00164201 58.0219
1.93 0.00377651 41.3717
1.94 0.00113796 74.6579
1.95 -0.00170869 366.57
1.96 -0.000418042 127.719
1.97 0.00220119 54.7047
1.98 0.00417609 34.9353
1.99 0.00268736 37.5596
2.00 1.0793e-05 61.9682
2.01 -0.00261773 173.79
2.02 -0.00299357 221.04
2.03 -0.000577873 68.0087
2.04 0.00116849 45.5644
2.05 -0.00132259 85.2967
2.06 -0.0037694 625.152
2.07 -0.0022228 118.67
2.08 -2.0731e-05 54.4764
2.09 0.00208114 35.4722
2.10 0.0017567 47.3372
2.11 -0.000513434 89.504
2.12 -0.00273453 761.011
2.13 -0.00297043 169.563
2.14 -0.00346466 259.91
2.15 -0.00329686 1702.41
2.16 -0.00156323 110.501
2.17 0.000329128 53.7699
2.18 0.00213207 35.6405
2.19 0.00374319 26.7156
2.20 0.00237742 29.1839
2.21 0.000421452 40.5426
2.22 -0.00148825 66.0001
2.23 -0.00335102 174.744
2.24 -0.00379983 276.085
2.25 -0.00330929 77.1992
2.26 -0.00507608 275.772
2.27 -0.00478033 178.795
2.28 -0.0032385 67.8829
2.29 -0.00339066 73.2651
2.30 -0.00500264 223.083
2.31 -0.00510288 218.988
2.32 -0.00368008 73.6364
2.33 -0.00233744 44.4286
2.34 -0.00204973 60.1349
2.35 -0.00353217 131.027
2.36 -0.00456795 775.691
2.37 -0.00572906 629.335
2.38 -0.00494441 138.232
2.39 -0.00375443 62.5645
2.40 -0.0026405 40.5521
2.41 -0.00160131 30.063
2.42 -0.00105158 27.1545
2.43 -0.00234081 35.7052
2.44 -0.0035823 51.9212
2.45 -0.00477559 94.4829
2.46 -0.00592029 505.488
2.47 -0.00424677 237.595
2.48 -0.00428852 232.076
2.49 -0.00421332 117.173
2.50 -0.0052264 16984.3
2.51 -0.00756843 452.909
2.52 -0.00720932 161.964
2.53 -0.00643376 69.013
2.54 -0.00705704 124.232
2.55 -0.00789202 3693.66
2.56 -0.00717439 117.29
2.57 -0.00615196 302.19
2.58 -0.00607135 203.732
2.59 -0.0054579 76.5552
2.60 -0.00733208 119.675
2.61 -0.00804799 4914.13
2.62 -0.00753092 126.795
2.63 -0.00704627 62.8322
2.64 -0.00494525 70.4458
2.65 -0.00554782 163.35
2.66 -0.0058694 528.816
2.67 -0.00546788 101.587
2.68 -0.00765216 98.6256
2.69 -0.00814859 456.164
2.70 -0.00672811 295.151
2.71 -0.00674016 223.079
2.72 -0.00648749 81.3299
2.73 -0.00744607 49.8725
2.74 -0.00957643 59.3453
2.75 -0.00994257 110.722
2.76 -0.0102592 787.855
2.77 -0.0101963 155.351
2.78 -0.00990754 85.7153
2.79 -0.0101035 246.496
2.80 -0.0103801 284.631
2.81 -0.0103655 90.0828
2.82 -0.00698064 153.548
2.83 -0.00706901 924.677
2.84 -0.0103441 124.83
2.85 -0.00836569 2191.21
2.86 -0.0106699 144.465
2.87 -0.010847 69.4902
2.88 -0.0110648 45.865
2.89 -0.00919285 52.236
2.90 -0.00915826 85.7629
2.91 -0.00907198 236.545
2.92 -0.00911281 317.044
2.93 -0.0108912 392.083
2.94 -0.0112173 101.431
2.95 -0.0115946 58.4188
2.96 -0.0120223 41.1059
2.97 -0.014191 33.7929
2.98 -0.0139766 44.9829
2.99 -0.0136789 67.0299
3.00 -0.0132126 130.569
3.01 -0.00880421 2224.9
3.02 -0.0111415 1219.53
3.03 -0.0115814 158.276
3.04 -0.0134104 724.35
3.05 -0.00971413 729.507
3.06 -0.0101252 175.004
3.07 -0.0115754 78.4136
3.08 -0.0141895 109.982
3.09 -0.0136608 489.116
3.10 -0.0140109 201.695
3.11 -0.0147759 83.9252
3.12 -0.0123562 111.013
3.13 -0.0117133 492.719
3.14 -0.0121007 203.899
3.15 -0.014654 112.185
3.16 -0.0139496 501.076
3.17 -0.0143749 204.967
3.18 -0.0101384 632.134
3.19 -0.010684 189.962
3.20 -0.0106854 759.936
3.21 -0.0113282 182.036
3.22 -0.0123681 81.5633
3.23 -0.015931 71.4249
3.24 -0.0150505 138.815
3.25 -0.0141168 2228.42
3.26 -0.0121139 15565.2
3.27 -0.0176653 157.976
3.28 -0.0176331 162.876
3.29 -0.0167917 1859.03
3.30 -0.0180077 139.373
3.31 -0.0192659 72.6115
3.32 -0.0187085 92.1052
3.33 -0.0176088 236.57
3.34 -0.0173485 423.132
3.35 -0.0150564 314.853
3.36 -0.0122659 391.863
3.37 -0.0126329 250.115
3.38 -0.0149407 95.1526
3.39 -0.0178914 140.044
3.40 -0.0130631 1607.07
3.41 -0.0184003 179.965
3.42 -0.0199177 83.4049
3.43 -0.0214743 54.3901
3.44 -0.0204207 45.7186
3.45 -0.0184894 65.0119
3.46 -0.0170873 112.007
3.47 -0.0156305 398.192
3.48 -0.0179402 489.58
3.49 -0.0185943 231.733
3.50 -0.0220123 151.021
3.51 -0.0204692 3512.98
3.52 -0.0220524 166.216
3.53 -0.0189836 255.568
3.54 -0.0210325 548.96
3.55 -0.01475 408.123
3.56 -0.0152165 261.771
3.57 -0.0217829 150.228
3.58 -0.0179977 2455.53
3.59 -0.0224019 180.428
3.60 -0.0169938 247.933
3.61 -0.0165125 460.342
3.62 -0.018502 119.852
3.63 -0.023145 138.256
3.64 -0.0212975 935.856
3.65 -0.022657 197.546
3.66 -0.0247301 89.6121
3.67 -0.0228357 72.5228
3.68 -0.0209201 130.793
3.69 -0.0189485 651.161
3.70 -0.0200666 220.206
3.71 -0.020759 220.551
3.72 -0.0216901 970.582
3.73 -0.0239209 141.753
3.74 -0.0192572 149.015
3.75 -0.0171294 1485.2
3.76 -0.0247897 2251.5
3.77 -0.0267448 180.88
3.78 -0.026009 296.911
3.79 -0.0257702 385.94
3.80 -0.0239529 171.664
3.81 -0.0218 7859.34
3.82 -0.0197857 690.89
3.83 -0.0257378 527.96
3.84 -0.0281938 128.557
3.85 -0.0306864 73.3551
3.86 -0.0309274 71.8256
3.87 -0.0285612 124.693
3.88 -0.026141 465.786
3.89 -0.0177493 4769.3
3.90 -0.0199459 263.068
3.91 -0.0192513 489.61
3.92 -0.0235969 356.495
3.93 -0.0262988 116.328
3.94 -0.0277019 118.449
3.95 -0.0220112 380.216
3.96 -0.0268071 394.3
3.97 -0.0295704 120.794
3.98 -0.0363915 71.4706
3.99 -0.0460018 75.6872
4.00 -0.0436495 127.583
4.01 -0.0412444 401.523
4.02 -0.0415596 353.308
4.03 -0.0239701 517.379
4.04 -0.0381162 983.413
4.05 -0.0316952 214.757
4.06 -0.0327269 153.667
4.07 -0.0205983 1216.66
4.08 -0.0405003 541.329
4.09 -0.0426034 143.826
4.10 -0.0221833 769.31
4.11 -0.0239065 231.053
4.12 -0.0416287 195.548
4.13 -0.0390552 10191.8
4.14 -0.0270284 1318.42
4.15 -0.0293684 207.532
4.16 -0.0250045 533.262
4.17 -0.0261281 270.751
4.18 -0.0433055 111.571
4.19 -0.0405202 263.099
4.20 -0.0392403 748.096
4.21 -0.0423789 155.041
4.22 -0.0455413 86.6642
4.23 -0.0274048 121.349
4.24 -0.0241461 368.99
4.25 -0.0284417 538.376
4.26 -0.0232901 8153.94
4.27 -0.0374876 258.9
4.28 -0.0382964 1380.08
4.29 -0.0368958 363.616
4.30 -0.0265826 451.238
4.31 -0.0273195 309.574
4.32 -0.0357028 1327.82
4.33 -0.0384303 215.948
4.34 -0.0421605 100.103
4.35 -0.0444087 88.6814
4.36 -0.0412801 159.479
4.37 -0.0361667 956.875
4.38 -0.029366 606.596
4.39 -0.0353389 142.619
4.40 -0.0428515 80.9716
4.41 -0.0312902 116.479
4.42 -0.0276121 311.851
4.43 -0.0269386 465.608
4.44 -0.0373689 485.495
4.45 -0.0284855 414.385
4.46 -0.0289268 343.317
4.47 -0.03979 235.894
4.48 -0.037303 1558.17
4.49 -0.04103 181.785
4.50 -0.0346285 170.159
4.51 -0.0298056 1715.09
4.52 -0.0426436 377.449
4.53 -0.0428678 332.109
4.54 -0.0424335 453.779
4.55 -0.0466114 135.217
4.56 -0.0448575 186.747
4.57 -0.0409804 6503.36
4.58 -0.0449875 199.021
4.59 -0.038813 345.839
4.60 -0.0280753 30562.8
4.61 -0.0303833 496.998
4.62 -0.0419136 1080.94
4.63 -0.0462781 164.838
4.64 -0.0372093 128.164
4.65 -0.0329835 384.23
4.66 -0.0330286 388.326
4.67 -0.0452521 214.585
4.68 -0.0418862 2147.57
4.69 -0.0463915 179.547
4.70 -0.0391896 466.922
4.71 -0.04007 336.214
4.72 -0.0382206 549.177
4.73 -0.0392636 350.535
4.74 -0.0472974 157.853
4.75 -0.0429773 801.214
4.76 -0.0483339 261.954
4.77 -0.0476693 915.439
4.78 -0.0318171 1554.92
4.79 -0.0479015 833.33
4.80 -0.03634 249.527
4.81 -0.0336889 927.825
4.82 -0.0471466 4975.62
4.83 -0.0459683 256.231
4.84 -0.0435191 890.173
4.85 -0.0419898 190.422
4.86 -0.0378157 1506.29
4.87 -0.049237 494.615
4.88 -0.0541727 143.144
4.89 -0.0591261 83.8238
4.90 -0.0587669 84.184
4.91 -0.0541281 145.141
4.92 -0.0494263 520.517
4.93 -0.0451879 457.72
4.94 -0.0397189 2054.02
4.95 -0.037234 332.136
4.96 -0.0362281 503.529
4.97 -0.0354908 1877.13
4.98 -0.0443973 181.606
4.99 -0.0498856 535.978
5.00 -0.051265 328.316


==> figures/data/O2/cavity/run_0008/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.961198 0.0200026 0.01 0.998401 0.000800641
0.02 0.925 0.0401496 0.02 0.99362 0.00321027
0.03 0.89092 0.0605874 0.03 0.985703 0.00725222
0.04 0.858564 0.081467 0.04 0.974724 0.012966
0.05 0.827607 0.102946 0.05 0.960784 0.0204082
0.06 0.79778 0.125191 0.06 0.944012 0.029654
0.07 0.768861 0.148382 0.07 0.924557 0.0407993
0.08 0.740663 0.172712 0.08 0.902588 0.0539629
0.09 0.71303 0.198398 0.09 0.878287 0.06929
0.10 0.68583 0.225678 0.10 0.851852 0.0869565
0.11 0.658952 0.254822 0.11 0.823487 0.107174
0.12 0.632305 0.286139 0.12 0.7934 0.130199
0.13 0.60581 0.319985 0.13 0.761804 0.156337
0.14 0.579405 0.356773 0.14 0.728907 0.185958
0.15 0.553034 0.396994 0.15 0.694915 0.219512
0.16 0.526657 0.441231 0.16 0.660027 0.257545
0.17 0.500238 0.490191 0.17 0.624431 0.300728
0.18 0.473752 0.544733 0.18 0.58831 0.349892
0.19 0.447177 0.605926 0.19 0.551831 0.406074
0.20 0.420499 0.675108 0.20 0.515152 0.470588
0.21 0.393711 0.753985 0.21 0.478415 0.545117
0.22 0.366806 0.84477 0.22 0.441753 0.631854
0.23 0.339785 0.950387 0.23 0.405284 0.733703
0.24 0.31265 1.07479 0.24 0.369113 0.854599
0.25 0.285408 1.22343 0.25 0.333333 1
0.26 0.258067 1.40414 0.26 0.298027 1.1777
0.27 0.230637 1.62843 0.27 0.263264 1.39923
0.28 0.203131 1.91411 0.28 0.229105 1.6824
0.29 0.175564 2.29019 0.29 0.1956 2.05623
0.30 0.14795 2.80732 0.30 0.162791 2.57143
0.31 0.120307 3.56269 0.31 0.13071 3.32526
0.32 0.0926507 4.76932 0.32 0.0993843 4.53097
0.33 0.065 7.00201 0.33 0.0688328 6.76398
0.34 0.037373 12.532 0.34 0.039069 12.2979
0.35 0.00978824 49.1966 0.35 0.010101 49
0.36 0.017111 27.8929 0.36 0.0180676 28.1739
0.37 0.0413313 11.2394 0.37 0.0454372 11.5042
0.38 0.0630842 7.18126 0.38 0.0720119 7.4433
0.39 0.0827067 5.35098 0.39 0.0977986 5.61255
0.40 0.100477 4.30957 0.40 0.122807 4.57143
0.41 0.116627 3.63776 0.41 0.147049 3.90023
0.42 0.131352 3.16867 0.42 0.170537 3.43191
0.43 0.144816 2.82275 0.43 0.193288 3.08681
0.44 0.15716 2.55724 0.44 0.215317 2.82216
0.45 0.168503 2.34713 0.45 0.213592 2.6129
0.46 0.169409 2.32753 0.46 0.192521 2.44342
0.47 0.15218 2.64272 0.47 0.171729 2.41157
0.48 0.134964 3.03795 0.48 0.151225 2.80633
0.49 0.117766 3.54801 0.49 0.131017 3.3163
0.50 0.100592 4.2313 0.50 0.111111 4
0.51 0.0834466 5.19382 0.51 0.0915124 4.96374
0.52 0.0663354 6.65029 0.52 0.0722251 6.4228
0.53 0.0492636 9.11139 0.53 0.0532524 8.88924
0.54 0.0322368 14.162 0.54 0.0345969 13.9522
0.55 0.0152604 30.4174 0.55 0.0162602 30.25
0.56 0.00161497 284.08 0.56 0.00175691 285.091
0.57 0.0178154 25.881 0.57 0.019454 26.2016
0.58 0.0328397 13.7861 0.58 0.0368316 14.0753
0.59 0.0468285 9.49934 0.59 0.0538904 9.77809
0.60 0.0598764 7.3051 0.60 0.070632 7.57895
0.61 0.0720659 5.97206 0.61 0.0870581 6.24329
0.62 0.0834699 5.07657 0.62 0.103171 5.34631
0.63 0.0941533 4.4337 0.63 0.114951 4.70261
0.64 0.0882295 4.75402 0.64 0.0993843 4.53097
0.65 0.0749512 5.67177 0.65 0.0840108 5.45161
0.66 0.0617138 6.97954 0.66 0.0688328 6.76398
0.67 0.0485205 8.99265 0.67 0.0538518 8.78474
0.68 0.0353743 12.4917 0.68 0.039069 12.2979
0.69 0.0222782 20.0827 0.69 0.0244852 19.9205
0.70 0.00923529 49.0387 0.70 0.010101 49
0.71 0.00370427 122.177 0.71 0.00408326 122.951
0.72 0.0160894 27.8034 0.72 0.0180676 28.1739
0.73 0.0277398 15.8774 0.73 0.0318521 16.1976
0.74 0.0387253 11.2033 0.74 0.0454372 11.5042
0.75 0.0466226 9.19725 0.75 0.0526316 9
0.76 0.0350512 12.3667 0.76 0.0394146 12.1857
0.77 0.0235291 18.6188 0.77 0.0263568 18.4704
0.78 0.0120486 36.7026 0.78 0.0134587 36.6506
0.79 0.000440131 689.941 0.79 0.000720519 693.444
0.80 0.0104341 42.1897 0.80 0.0118577 42.6667
0.81 0.0209693 20.7337 0.81 0.024276 21.0965
0.82 0.0309289 13.859 0.82 0.0365346 14.1857
0.83 0.0403651 10.4717 0.83 0.0486338 10.7809
0.84 0.0493163 8.45529 0.84 0.0605742 8.75434
0.85 0.0505247 8.21657 0.85 0.0586319 8.02778
0.86 0.0405861 10.3203 0.86 0.0469686 10.1454
0.87 0.0306969 13.7648 0.87 0.0354276 13.6133
0.88 0.0208576 20.4311 0.88 0.0240091 20.3255
0.89 0.0110742 38.8062 0.89 0.0127134 38.8284
0.90 0.00113032 321.985 0.90 0.00154083 324
0.91 0.00814767 52.4665 0.91 0.00950872 53.0833
0.92 0.0172306 24.5448 0.92 0.0204352 24.9676
0.93 0.0258474 16.141 0.93 0.0312388 16.5057
0.94 0.034055 12.0905 0.94 0.0419197 12.4276
0.95 0.0418751 9.70676 0.95 0.0524781 10.0278
0.96 0.0493291 8.13663 0.96 0.0629145 8.4473
0.97 0.0504854 7.91143 0.97 0.0606968 7.73766
0.98 0.0420492 9.56577 0.98 0.0504721 9.40646
0.99 0.0336617 12.0318 0.99 0.0403407 11.8944
1.00 0.0253352 16.1008 1.00 0.030303 16
1.01 0.0170034 24.0872 1.01 0.0203592 24.059
1.02 0.00862425 46.8965 1.02 0.0105093 47.0769
1.03 0.000131784 657.062 1.03 0.000753509 663.062
1.04 0.00710964 55.869 1.04 0.00890817 56.6283
1.05 0.0083445 48.7758 1.05 0.010101 49
1.06 0.000157744 794.925 1.06 0.00062261 802.571
1.07 0.00709666 56.7331 1.07 0.00876691 57.5327
1.08 0.0145136 27.6549 1.08 0.0180676 28.1739
1.09 0.0206252 19.2349 1.09 0.0253886 19.1939
1.10 0.0131668 30.1735 1.10 0.0162602 30.25
1.11 0.00557568 68.3429 1.11 0.00721164 68.8324
1.12 0.000921966 281.858 1.12 0.00175691 285.091
1.13 0.00829034 46.7161 1.13 0.0106455 47.4684
1.14 0.0152153 25.6744 1.14 0.019454 26.2016
1.15 0.0217407 17.7982 1.15 0.0281827 18.2414
1.16 0.0279314 13.6759 1.16 0.0368316 14.0753
1.17 0.0338779 11.1404 1.17 0.0454007 11.513
1.18 0.0395741 9.4234 1.18 0.0538904 9.77809
1.19 0.0380121 9.78754 1.19 0.0491506 9.67281
1.20 0.0315475 11.8426 1.20 0.0407993 11.7551
1.21 0.0251334 14.9254 1.21 0.0325117 14.8791
1.22 0.0187704 20.0638 1.22 0.0242879 20.0864
1.23 0.0124376 30.3408 1.23 0.016128 30.502
1.24 0.00589267 61.1718 1.24 0.008032 61.751
1.25 -0.000667654 1.10077e+06 1.25 0 inf
1.26 0.00570288 62.1654 1.26 0.007968 63.251
1.27 0.00200839 131.667 1.27 0.00373699 133.298
1.28 0.00226071 120.365 1.28 0.00410615 122.269
1.29 0.00830737 41.7289 1.29 0.0118878 42.5601
1.30 0.0140633 25.3947 1.30 0.0196078 26
1.31 0.0195117 18.3286 1.31 0.0272665 18.8375
1.32 0.014387 24.7166 1.32 0.0197193 24.8559
1.33 0.00851011 40.1878 1.33 0.012174 40.5711
1.34 0.00262377 104.832 1.34 0.00468391 106.249
1.35 0.00107409 179.272 1.35 0.00275103 182.25
1.36 0.00668813 48.8454 1.36 0.0101308 49.8544
1.37 0.0120494 28.4502 1.37 0.0174554 29.1444
1.38 0.0171289 20.1567 1.38 0.0244852 20.7225
1.39 0.0123402 28.2142 1.39 0.0172681 28.4551
1.40 0.00684073 48.4074 1.40 0.010101 49
1.41 0.00138109 164.425 1.41 0.00298388 167.067
1.42 0.00217597 120.638 1.42 0.00408326 122.951
1.43 0.00734432 44.5254 1.43 0.0111004 45.5434
1.44 0.00803749 39.8544 1.44 0.0122422 40.3424
1.45 0.00283738 91.979 1.45 0.00532229 93.4444
1.46 -1.22199e-05 317.172 1.46 0.00155053 322.97
1.47 0.0049625 58.8691 1.47 0.0083763 60.1922
1.48 0.00973373 32.6442 1.48 0.015155 33.4924
1.49 0.0131347 23.7971 1.49 0.0203857 24.0271
1.50 0.00826127 35.5317 1.50 0.0136986 36
1.51 0.0034084 69.2106 1.51 0.00705483 70.3735
1.52 -0.00141417 1071.64 1.52 0.00045426 1100.19
1.53 0.00259472 80.6081 1.53 0.00610306 82.4261
1.54 0.00707948 39.1069 1.54 0.0126172 40.1286
1.55 0.0113748 25.9299 1.55 0.019088 26.6944
1.56 0.00773939 36.11 1.56 0.0134587 36.6506
1.57 0.00320633 68.9511 1.57 0.00706963 70.2251
1.58 -0.00129304 675.93 1.58 0.000720519 693.444
1.59 0.00204923 87.8705 1.59 0.00558859 89.968
1.60 -0.00102238 998.132 1.60 0.000488043 1024
1.61 0.00255615 85.4491 1.61 0.00574244 87.5709
1.62 0.00665684 41.2364 1.62 0.0119339 42.3974
1.63 0.0105984 27.2901 1.63 0.0180864 28.1451
1.64 0.013154 21.6025 1.64 0.0223369 21.8845
1.65 0.00904773 29.7661 1.65 0.0162602 30.25
1.66 0.00496741 47.5021 1.66 0.0102189 48.4288
1.67 0.000923087 115.503 1.67 0.00421323 118.174
1.68 -0.000751674 278.64 1.68 0.00175691 285.091
1.69 0.00307519 63.733 1.69 0.00769149 65.5069
1.70 0.00675047 36.1673 1.70 0.0135905 37.2903
1.71 0.0102739 25.3373 1.71 0.019454 26.2016
1.72 0.0133152 19.5514 1.72 0.025282 20.2769
1.73 0.011072 22.2947 1.73 0.0215924 22.6563
1.74 0.00736195 30.4957 1.74 0.0158307 31.0842
1.75 0.0036862 47.9242 1.75 0.010101 49
1.76 4.87679e-05 110.183 1.76 0.0044033 113.051
1.77 -0.00197783 387.798 1.77 0.0012624 396.57
1.78 0.00144862 70.8896 1.78 0.00689611 73.0046
1.79 0.00232218 68.0868 1.79 0.00711176 69.8061
1.80 -0.00113617 314.432 1.80 0.00154083 324
1.81 0.00030959 121.96 1.81 0.00399933 125.521
1.82 -0.00280644 21003.9 1.82 1.50946e-05 33124
1.83 0.000396789 89.3227 1.83 0.00546432 92.0027
1.84 0.00349758 44.8111 1.84 0.0109135 46.3146
1.85 0.00647014 30.0159 1.85 0.0163326 31.1136
1.86 0.00931567 22.6262 1.86 0.0217215 23.5187
1.87 0.00753383 26.6925 1.87 0.0179868 27.2982
1.88 0.00440201 38.0345 1.88 0.0126547 39.011
1.89 0.00131093 65.6265 1.89 0.00735018 67.5255
1.90 -0.00173751 232.579 1.90 0.00207326 240.667
1.91 -0.00117402 153.278 1.91 0.00317609 157.926
1.92 0.00164201 58.0219 1.92 0.00839784 60.0391
1.93 0.00377651 41.3717 1.93 0.011622 42.5217
1.94 0.00113796 74.6579 1.94 0.00645451 76.9652
1.95 -0.00170869 366.57 1.95 0.0013132 380.25
1.96 -0.000418042 127.719 1.96 0.00380188 132.014
1.97 0.00220119 54.7047 1.97 0.00889074 56.7383
1.98 0.00417609 34.9353 1.98 0.0139534 36.3336
1.99 0.00268736 37.5596 1.99 0.0127639 38.6729
2.00 1.0793e-05 61.9682 2.00 0.00775194 64
2.01 -0.00261773 173.79 2.01 0.00276454 180.362
2.02 -0.00299357 221.04 2.02 0.00219823 227.955
2.03 -0.000577873 68.0087 2.03 0.0071364 70.5634
2.04 0.00116849 45.5644 2.04 0.0105093 47.0769
2.05 -0.00132259 85.2967 2.05 0.00561964 88.4737
2.06 -0.0037694 625.152 2.06 0.000753509 663.062
2.07 -0.0022228 118.67 2.07 0.00408909 122.777
2.08 -2.0731e-05 54.4764 2.08 0.00890817 56.6283
2.09 0.00208114 35.4722 2.09 0.0137037 36.9865
2.10 0.0017567 47.3372 2.10 0.010101 49
2.11 -0.000513434 89.504 2.11 0.0053507 92.9457
2.12 -0.00273453 761.011 2.12 0.00062261 802.571
2.13 -0.00297043 169.563 2.13 0.00281337 177.223
2.14 -0.00346466 259.91 2.14 0.00187047 267.813
2.15 -0.00329686 1702.41 2.15 0.000270343 1849
2.16 -0.00156323 110.501 2.16 0.00437001 114.916
2.17 0.000329128 53.7699 2.17 0.00898874 56.1251
2.18 0.00213207 35.6405 2.18 0.0135859 37.303
2.19 0.00374319 26.7156 2.19 0.0181614 28.031
2.20 0.00237742 29.1839 2.20 0.0162602 30.25
2.21 0.000421452 40.5426 2.21 0.0117259 42.1406
2.22 -0.00148825 66.0001 2.22 0.00721164 68.8324
2.23 -0.00335102 174.744 2.23 0.00271736 183.502
2.24 -0.00379983 276.085 2.24 0.00175691 285.091
2.25 -0.00330929 77.1992 2.25 0.00613497 81
2.26 -0.00507608 275.772 2.26 0.00170045 293.54
2.27 -0.00478033 178.795 2.27 0.00271456 184.692
2.28 -0.0032385 67.8829 2.28 0.00711006 70.8229
2.29 -0.00339066 73.2651 2.29 0.00647936 76.6681
2.30 -0.00500264 223.083 2.30 0.00212214 235.111
2.31 -0.00510288 218.988 2.31 0.00221625 226.106
2.32 -0.00368008 73.6364 2.32 0.00653583 77.0014
2.33 -0.00233744 44.4286 2.33 0.0108366 46.64
2.34 -0.00204973 60.1349 2.34 0.00787273 63.0104
2.35 -0.00353217 131.027 2.35 0.00360848 138.062
2.36 -0.00456795 775.691 2.36 0.000637795 784.451
2.37 -0.00572906 629.335 2.37 0.000720519 693.444
2.38 -0.00494441 138.232 2.38 0.00349 143.766
2.39 -0.00375443 62.5645 2.39 0.00768274 65.5809
2.40 -0.0026405 40.5521 2.40 0.0118577 42.6667
2.41 -0.00160131 30.063 2.41 0.0160149 31.7209
2.42 -0.00105158 27.1545 2.42 0.0172919 28.4153
2.43 -0.00234081 35.7052 2.43 0.0131691 37.4676
2.44 -0.0035823 51.9212 2.44 0.00906284 54.6703
2.45 -0.00477559 94.4829 2.45 0.00497306 100.042
2.46 -0.00592029 505.488 2.46 0.000899778 555.193
2.47 -0.00424677 237.595 2.47 0.00197123 253.149
2.48 -0.00428852 232.076 2.48 0.00206918 242.142
2.49 -0.00421332 117.173 2.49 0.004008 124.251
2.50 -0.0052264 16984.3 2.50 0 inf
2.51 -0.00756843 452.909 2.51 0.000983144 508.073
2.52 -0.00720932 161.964 2.52 0.002993 167.557
2.53 -0.00643376 69.013 2.53 0.00695329 72.4084
2.54 -0.00705704 124.232 2.54 0.00373699 133.298
2.55 -0.00789202 3693.66 2.55 0.000192271 2601
2.56 -0.00717439 117.29 2.56 0.00410615 122.269
2.57 -0.00615196 302.19 2.57 0.00151929 328.602
2.58 -0.00607135 203.732 2.58 0.00236421 211.987
2.59 -0.0054579 76.5552 2.59 0.00623261 80.7232
2.60 -0.00733208 119.675 2.60 0.00386812 128.762
2.61 -0.00804799 4914.13 2.61 2.93587e-05 17030.3
2.62 -0.00753092 126.795 2.62 0.00379472 132.262
2.63 -0.00704627 62.8322 2.63 0.00760412 66.2538
2.64 -0.00494525 70.4458 2.64 0.00662053 75.0226
2.65 -0.00554782 163.35 2.65 0.0028399 175.562
2.66 -0.0058694 528.816 2.66 0.000926574 540.122
2.67 -0.00546788 101.587 2.67 0.00467889 107.363
2.68 -0.00765216 98.6256 2.68 0.00468391 106.249
2.69 -0.00814859 456.164 2.69 0.000959541 520.583
2.70 -0.00672811 295.151 2.70 0.00154083 324
2.71 -0.00674016 223.079 2.71 0.00215603 232.408
2.72 -0.00648749 81.3299 2.72 0.00583921 86.1281
2.73 -0.00744607 49.8725 2.73 0.00950872 53.0833
2.74 -0.00957643 59.3453 2.74 0.00775809 63.9489
2.75 -0.00994257 110.722 2.75 0.00411523 121
2.76 -0.0102592 787.855 2.76 0.000485481 1029.41
2.77 -0.0101963 155.351 2.77 0.00313115 160.186
2.78 -0.00990754 85.7153 2.78 0.00541153 91.8954
2.79 -0.0101035 246.496 2.79 0.00182091 274.088
2.80 -0.0103801 284.631 2.80 0.00175691 285.091
2.81 -0.0103655 90.0828 2.81 0.00532193 94.451
2.82 -0.00698064 153.548 2.82 0.00298388 167.067
2.83 -0.00706901 924.677 2.83 0.000555941 899.876
2.84 -0.0103441 124.83 2.84 0.0036688 135.785
2.85 -0.00836569 2191.21 2.85 0.00015387 3249
2.86 -0.0106699 144.465 2.86 0.00334875 149.81
2.87 -0.010847 69.4902 2.87 0.00683906 73.6095
2.88 -0.0110648 45.865 2.88 0.0103171 48.9634
2.89 -0.00919285 52.236 2.89 0.00877635 56.4713
2.90 -0.00915826 85.7629 2.90 0.00532229 93.4444
2.91 -0.00907198 236.545 2.91 0.00188 265.458
2.92 -0.00911281 317.044 2.92 0.00155053 322.97
2.93 -0.0108912 392.083 2.93 0.00130632 383.254
2.94 -0.0112173 101.431 2.94 0.00471344 106.58
2.95 -0.0115946 58.4188 2.95 0.00810889 62.1607
2.96 -0.0120223 41.1059 2.96 0.0114927 44.006
2.97 -0.014191 33.7929 2.97 0.0135097 36.5103
2.98 -0.0139766 44.9829 2.98 0.0101489 48.7666
2.99 -0.0136789 67.0299 2.99 0.00679902 73.04
3.00 -0.0132126 130.569 3.00 0.00346021 144
3.01 -0.00880421 2224.9 3.01 0.000132431 3775.04
3.02 -0.0111415 1219.53 3.02 0.000252118 1982.7
3.03 -0.0115814 158.276 3.03 0.00305366 164.238
3.04 -0.0134104 724.35 3.04 0.00045426 1100.19
3.05 -0.00971413 729.507 3.05 0.000537201 930.25
3.06 -0.0101252 175.004 3.06 0.00273612 183.241
3.07 -0.0115754 78.4136 3.07 0.0059987 83.8514
3.08 -0.0141895 109.982 3.08 0.00399498 124.657
3.09 -0.0136608 489.116 3.09 0.000753509 663.063
3.10 -0.0140109 201.695 3.10 0.00247751 202.316
3.11 -0.0147759 83.9252 3.11 0.00569806 88.2491
3.12 -0.0123562 111.013 3.12 0.00399552 124.64
3.13 -0.0117133 492.719 3.13 0.000795537 628.006
3.14 -0.0121007 203.899 3.14 0.00239425 209.333
3.15 -0.014654 112.185 3.15 0.00389007 128.032
3.16 -0.0139496 501.076 3.16 0.000720519 693.444
3.17 -0.0143749 204.967 3.17 0.00243904 205.499
3.18 -0.0101384 632.134 3.18 0.00062261 802.571
3.19 -0.010684 189.962 3.19 0.0025171 199.141
3.20 -0.0106854 759.936 3.20 0.000488043 1024
3.21 -0.0113282 182.036 3.21 0.00263208 190.464
3.22 -0.0123681 81.5633 3.22 0.00574244 87.5709
3.23 -0.015931 71.4249 3.23 0.00617278 80.5008
3.24 -0.0150505 138.815 3.24 0.00308166 161.75
3.25 -0.0141168 2228.42 3.25 6.81591e-17 7.33578e+15
3.26 -0.0121139 15565.2 3.26 0.000122338 4087.54
3.27 -0.0176653 157.976 3.27 0.00318512 157.48
3.28 -0.0176331 162.876 3.28 0.00250801 198.861
3.29 -0.0167917 1859.03 3.29 0.000536129 933.112
3.30 -0.0180077 139.373 3.30 0.00357102 140.516
3.31 -0.0192659 72.6115 3.31 0.00659666 76.296
3.32 -0.0187085 92.1052 3.32 0.0046326 107.431
3.33 -0.0176088 236.57 3.33 0.00162511 307.172
3.34 -0.0173485 423.132 3.34 0.00137339 364.562
3.35 -0.0150564 314.853 3.35 0.00122372 408.091
3.36 -0.0122659 391.863 3.36 0.00101318 492.996
3.37 -0.0126329 250.115 3.37 0.00195859 255.786
3.38 -0.0149407 95.1526 3.38 0.00492152 102.095
3.39 -0.0178914 140.044 3.39 0.00305362 163.24
3.40 -0.0130631 1607.07 3.40 0.00010812 4624
3.41 -0.0184003 179.965 3.41 0.00282873 177.258
3.42 -0.0199177 83.4049 3.42 0.00575694 87.3518
3.43 -0.0214743 54.3901 3.43 0.00867649 58.127
3.44 -0.0204207 45.7186 3.44 0.00957897 51.6977
3.45 -0.0184894 65.0119 3.45 0.0066764 74.3906
3.46 -0.0170873 112.007 3.46 0.00378213 131.701
3.47 -0.0156305 398.192 3.47 0.000896139 557.449
3.48 -0.0179402 489.58 3.48 0.000602425 829.479
3.49 -0.0185943 231.733 3.49 0.00226701 221.054
3.50 -0.0220123 151.021 3.50 0.00254453 196
3.51 -0.0204692 3512.98 3.51 0.000308534 1621.07
3.52 -0.0220524 166.216 3.52 0.00315348 159.055
3.53 -0.0189836 255.568 3.53 0.00156645 318.693
3.54 -0.0210325 548.96 3.54 0.0012624 396.57
3.55 -0.01475 408.123 3.55 0.000891884 560.111
3.56 -0.0152165 261.771 3.56 0.00192105 260.774
3.57 -0.0217829 150.228 3.57 0.00264503 188.534
3.58 -0.0179977 2455.53 3.58 0.000152172 3286.26
3.59 -0.0224019 180.428 3.59 0.00294157 170.478
3.60 -0.0169938 247.933 3.60 0.00154083 324
3.61 -0.0165125 460.342 3.61 0.00123309 405.984
3.62 -0.018502 119.852 3.62 0.00399933 125.521
3.63 -0.023145 138.256 3.63 0.00276612 180.259
3.64 -0.0212975 935.856 3.64 1.50946e-05 33124
3.65 -0.022657 197.546 3.65 0.00272838 183.759
3.66 -0.0247301 89.6121 3.66 0.00546432 92.0027
3.67 -0.0228357 72.5228 3.67 0.00576144 86.2838
3.68 -0.0209201 130.793 3.68 0.00304041 163.952
3.69 -0.0189485 651.161 3.69 0.000326712 1529.9
3.70 -0.0200666 220.206 3.70 0.00237964 210.615
3.71 -0.020759 220.551 3.71 0.00175511 284.382
3.72 -0.0216901 970.582 3.72 0.000936678 534.301
3.73 -0.0239209 141.753 3.73 0.00362123 138.575
3.74 -0.0192572 149.015 3.74 0.00267022 186.75
3.75 -0.0171294 1485.2 3.75 1.0239e-16 4.88329e+15
3.76 -0.0247897 2251.5 3.76 0.000445819 1122.03
3.77 -0.0267448 180.88 3.77 0.00310185 161.694
3.78 -0.026009 296.911 3.78 0.000842631 592.88
3.79 -0.0257702 385.94 3.79 0.00179938 278.374
3.80 -0.0239529 171.664 3.80 0.00207326 240.667
3.81 -0.0218 7859.34 3.81 0.000554864 901.621
3.82 -0.0197857 690.89 3.82 0.00102556 488.04
3.83 -0.0257378 527.96 3.83 0.00149861 334.144
3.84 -0.0281938 128.557 3.84 0.00410615 122.269
3.85 -0.0306864 73.3551 3.85 0.00670685 75.0506
3.86 -0.0309274 71.8256 3.86 0.00543687 91.4647
3.87 -0.0285612 124.693 3.87 0.00284959 174.964
3.88 -0.026141 465.786 3.88 0.000268952 1858.57
3.89 -0.0177493 4769.3 3.89 0.000234656 2131.28
3.90 -0.0199459 263.068 3.90 0.0013132 380.25
3.91 -0.0192513 489.61 3.91 0.00079737 626.561
3.92 -0.0235969 356.495 3.92 0.00175691 285.091
3.93 -0.0262988 116.328 3.93 0.00430466 116.653
3.94 -0.0277019 118.449 3.94 0.00325536 153.093
3.95 -0.0220112 380.216 3.95 0.000720519 693.444
3.96 -0.0268071 394.3 3.96 0.00180793 277.06
3.97 -0.0295704 120.794 3.97 0.00432997 115.974
3.98 -0.0363915 71.4706 3.98 0.00684561 73.5395
3.99 -0.0460018 75.6872 3.99 0.00445242 111.798
4.00 -0.0436495 127.583 4.00 0.00194932 256
4.01 -0.0412444 401.523 4.01 0.00054756 913.642
4.02 -0.0415596 353.308 4.02 0.00276454 180.362
4.03 -0.0239701 517.379 4.03 0.000280078 1784.71
4.04 -0.0381162 983.413 4.04 0.000278849 1793.58
4.05 -0.0316952 214.757 4.05 0.00275103 182.25
4.06 -0.0327269 153.667 4.06 0.00238757 208.918
4.07 -0.0205983 1216.66 4.07 7.24476e-05 6902.04
4.08 -0.0405003 541.329 4.08 0.00252643 198.408
4.09 -0.0426034 143.826 4.09 0.00251635 198.2
4.10 -0.0221833 769.31 4.10 7.4355e-05 6724
4.11 -0.0239065 231.053 4.11 0.0023617 212.212
4.12 -0.0416287 195.548 4.12 0.000753509 663.062
4.13 -0.0390552 10191.8 4.13 0.00167073 299.77
4.14 -0.0270284 1318.42 4.14 0.000426096 1173.95
4.15 -0.0293684 207.532 4.15 0.00260605 191.361
4.16 -0.0250045 533.262 4.16 0.000199318 2508.06
4.17 -0.0261281 270.751 4.17 0.00220164 227.603
4.18 -0.0433055 111.571 4.18 0.00257172 193.922
4.19 -0.0405202 263.099 4.19 0.00018224 2743.14
4.20 -0.0392403 748.096 4.20 0.00220155 227.613
4.21 -0.0423789 155.041 4.21 0.00457964 109.679
4.22 -0.0455413 86.6642 4.22 0.0053507 92.9457
4.23 -0.0274048 121.349 4.23 0.00298388 167.067
4.24 -0.0241461 368.99 4.24 0.00062261 802.571
4.25 -0.0284417 538.376 4.25 0 inf
4.26 -0.0232901 8153.94 4.26 0.00062306 802.991
4.27 -0.0374876 258.9 4.27 0.000468713 1066.25
4.28 -0.0382964 1380.08 4.28 0.000161066 3104.81
4.29 -0.0368958 363.616 4.29 0.00249478 200.918
4.30 -0.0265826 451.238 4.30 0.000270343 1849
4.31 -0.0273195 309.574 4.31 0.00131448 379.879
4.32 -0.0357028 1327.82 4.32 0.00100302 498.995
4.33 -0.0384303 215.948 4.33 0.00331515 151.323
4.34 -0.0421605 100.103 4.34 0.00562191 89.4378
4.35 -0.0444087 88.6814 4.35 0.00368567 135.161
4.36 -0.0412801 159.479 4.36 0.00138947 359.35
4.37 -0.0361667 956.875 4.37 0.000735181 679.605
4.38 -0.029366 606.596 4.38 0.00155053 322.97
4.39 -0.0353389 142.619 4.39 0.00383102 131.014
4.40 -0.0428515 80.9716 4.40 0.00520265 95.6049
4.41 -0.0312902 116.479 4.41 0.00293254 170.001
4.42 -0.0276121 311.851 4.42 0.000667538 748.521
4.43 -0.0269386 465.608 4.43 2.54778e-06 196249
4.44 -0.0373689 485.495 4.44 0.00225224 222.501
4.45 -0.0284855 414.385 4.45 0.00025243 1980.25
4.46 -0.0289268 343.317 4.46 0.00199224 251.474
4.47 -0.03979 235.894 4.47 0.000477728 1046.12
4.48 -0.037303 1558.17 4.48 0.00175691 285.091
4.49 -0.04103 181.785 4.49 0.00376551 132.284
4.50 -0.0346285 170.159 4.50 0.00154083 324
4.51 -0.0298056 1715.09 4.51 0.000678923 736.96
4.52 -0.0426436 377.449 4.52 0.00170045 293.54
4.53 -0.0428678 332.109 4.53 0.000509496 981.861
4.54 -0.0424335 453.779 4.54 0.00271456 184.692
4.55 -0.0466114 135.217 4.55 0.00264964 188.205
4.56 -0.0448575 186.747 4.56 0.00045426 1100.19
4.57 -0.0409804 6503.36 4.57 0.00173632 288.465
4.58 -0.0449875 199.021 4.58 0.0020481 243.628
4.59 -0.038813 345.839 4.59 0.00013292 3762.16
4.60 -0.0280753 30562.8 4.60 0.000827717 604.571
4.61 -0.0303833 496.998 4.61 4.94093e-05 10120
4.62 -0.0419136 1080.94 4.62 0.00221625 226.106
4.63 -0.0462781 164.838 4.63 0.00436813 114.697
4.64 -0.0372093 128.164 4.64 0.00221066 225.677
4.65 -0.0329835 384.23 4.65 5.78068e-05 8649
4.66 -0.0330286 388.326 4.66 0.00209042 239.687
4.67 -0.0452521 214.585 4.67 8.25283e-05 6058.03
4.68 -0.0418862 2147.57 4.68 0.00205651 243.631
4.69 -0.0463915 179.547 4.69 0.00150708 331.267
4.70 -0.0391896 466.922 4.70 0.000622841 803.273
4.71 -0.04007 336.214 4.71 0.0014831 336.633
4.72 -0.0382206 549.177 4.72 0.000637795 784.451
4.73 -0.0392636 350.535 4.73 0.00275419 182.041
4.74 -0.0472974 157.853 4.74 0.000720519 693.444
4.75 -0.0429773 801.214 4.75 0.00138313 361
4.76 -0.0483339 261.954 4.76 0.000719923 695.018
4.77 -0.0476693 915.439 4.77 0.00130801 381.76
4.78 -0.0318171 1554.92 4.78 0.000786231 636.446
4.79 -0.0479015 833.33 4.79 0.00257354 193.785
4.80 -0.03634 249.527 4.80 0.000488043 1024
4.81 -0.0336889 927.825 4.81 0.000239942 2084.33
4.82 -0.0471466 4975.62 4.82 0.00172092 290.042
4.83 -0.0459683 256.231 4.83 0.000351619 1422.49
4.84 -0.0435191 890.173 4.84 0.00241987 207.123
4.85 -0.0419898 190.422 4.85 0.000849527 588.062
4.86 -0.0378157 1506.29 4.86 0.0012102 413.653
4.87 -0.049237 494.615 4.87 0.00326569 153.607
4.88 -0.0541727 143.144 4.88 0.00531694 94.5391
4.89 -0.0591261 83.8238 4.89 0.00443199 112.316
4.90 -0.0587669 84.184 4.90 0.00238911 208.783
4.91 -0.0541281 145.141 4.91 0.000350382 1426.51
4.92 -0.0494263 520.517 4.92 0.000899778 555.193
4.93 -0.0451879 457.72 4.93 0.000156323 3198.01
4.94 -0.0397189 2054.02 4.94 0.00187002 267.877
4.95 -0.037234 332.136 4.95 5.10178e-05 9801
4.96 -0.0362281 503.529 4.96 0.000475353 1051.35
4.97 -0.0354908 1877.13 4.97 0.00153875 325.44
4.98 -0.0443973 181.606 4.98 0.000243888 2049.62
4.99 -0.0498856 535.978 4.99 0.00176213 284.248
5.00 -0.051265 328.316 5.00 0 inf


==> figures/data/O2/cavity/run_0008/ratio.txt <==
freq ratio
0.01 0.962737
0.02 0.930939
0.03 0.903842
0.04 0.880828
0.05 0.861387
0.06 0.845095
0.07 0.831599
0.08 0.820599
0.09 0.811842
0.1 0.805105
0.11 0.800197
0.12 0.796956
0.13 0.795231
0.14 0.794896
0.15 0.79583
0.16 0.797933
0.17 0.80111
0.18 0.805276
0.19 0.810351
0.2 0.816262
0.21 0.822949
0.22 0.830342
0.23 0.838387
0.24 0.847031
0.25 0.856225
0.26 0.865918
0.27 0.876067
0.28 0.886628
0.29 0.897566
0.3 0.908834
0.31 0.920412
0.32 0.932247
0.33 0.944317
0.34 0.95659
0.35 0.969037
0.36 0.947054
0.37 0.909636
0.38 0.876025
0.39 0.845684
0.4 0.81817
0.41 0.793117
0.42 0.770226
0.43 0.749224
0.44 0.729901
0.45 0.788901
0.46 0.879951
0.47 0.886164
0.48 0.892471
0.49 0.89886
0.5 0.905329
0.51 0.911861
0.52 0.918454
0.53 0.925096
0.54 0.931783
0.55 0.938512
0.56 0.91921
0.57 0.915771
0.58 0.891618
0.59 0.868958
0.6 0.847723
0.61 0.827791
0.62 0.809044
0.63 0.819073
0.64 0.887761
0.65 0.892161
0.66 0.896575
0.67 0.901001
0.68 0.905431
0.69 0.909864
0.7 0.914295
0.71 0.907184
0.72 0.890511
0.73 0.870894
0.74 0.852282
0.75 0.885829
0.76 0.889295
0.77 0.892715
0.78 0.895228
0.79 0.610853
0.8 0.879943
0.81 0.863787
0.82 0.846565
0.83 0.82998
0.84 0.814147
0.85 0.861727
0.86 0.864111
0.87 0.866469
0.88 0.868737
0.89 0.871065
0.9 0.733579
0.91 0.856863
0.92 0.843182
0.93 0.827413
0.94 0.812387
0.95 0.797954
0.96 0.784066
0.97 0.831764
0.98 0.833118
0.99 0.834435
1 0.836062
1.01 0.83517
1.02 0.82063
1.03 0.174894
1.04 0.798103
1.05 0.826106
1.06 0.253359
1.07 0.809482
1.08 0.803294
1.09 0.81238
1.1 0.809756
1.11 0.77315
1.12 0.524766
1.13 0.778765
1.14 0.782117
1.15 0.77142
1.16 0.758354
1.17 0.746198
1.18 0.734344
1.19 0.77338
1.2 0.773236
1.21 0.773057
1.22 0.772829
1.23 0.771181
1.24 0.733649
1.25 -1
1.26 0.715723
1.27 0.537435
1.28 0.550567
1.29 0.698815
1.3 0.71723
1.31 0.715592
1.32 0.72959
1.33 0.69904
1.34 0.560167
1.35 0.390432
1.36 0.660178
1.37 0.690296
1.38 0.699561
1.39 0.714624
1.4 0.677233
1.41 0.46285
1.42 0.5329
1.43 0.661627
1.44 0.65654
1.45 0.533113
1.46 -0.00788111
1.47 0.592445
1.48 0.642278
1.49 0.644309
1.5 0.603074
1.51 0.48313
1.52 -1
1.53 0.425151
1.54 0.561098
1.55 0.595914
1.56 0.575047
1.57 0.453536
1.58 -1
1.59 0.366681
1.6 -1
1.61 0.445133
1.62 0.557809
1.63 0.585987
1.64 0.588891
1.65 0.556434
1.66 0.4861
1.67 0.219092
1.68 -0.427839
1.69 0.399817
1.7 0.496705
1.71 0.528112
1.72 0.526667
1.73 0.512773
1.74 0.465043
1.75 0.364934
1.76 0.0110753
1.77 -1
1.78 0.210063
1.79 0.326527
1.8 -0.737375
1.81 0.0774105
1.82 -1
1.83 0.0726145
1.84 0.320482
1.85 0.396149
1.86 0.428869
1.87 0.418853
1.88 0.347856
1.89 0.178353
1.9 -0.838057
1.91 -0.369643
1.92 0.195528
1.93 0.324945
1.94 0.176305
1.95 -1
1.96 -0.109957
1.97 0.247582
1.98 0.299288
1.99 0.210544
2 0.0013923
2.01 -0.946895
2.02 -1
2.03 -0.0809754
2.04 0.111186
2.05 -0.235351
2.06 -1
2.07 -0.543593
2.08 -0.00232719
2.09 0.151867
2.1 0.173913
2.11 -0.0959564
2.12 -1
2.13 -1
2.14 -1
2.15 -1
2.16 -0.357718
2.17 0.0366156
2.18 0.156933
2.19 0.206107
2.2 0.146211
2.21 0.035942
2.22 -0.206368
2.23 -1
2.24 -1
2.25 -0.539414
2.26 -1
2.27 -1
2.28 -0.455481
2.29 -0.523302
2.3 -1
2.31 -1
2.32 -0.563062
2.33 -0.215699
2.34 -0.260358
2.35 -0.978853
2.36 -1
2.37 -1
2.38 -1
2.39 -0.488684
2.4 -0.222682
2.41 -0.0999888
2.42 -0.0608134
2.43 -0.17775
2.44 -0.395273
2.45 -0.960292
2.46 -1
2.47 -1
2.48 -1
2.49 -1
2.5 -1
2.51 -1
2.52 -1
2.53 -0.925283
2.54 -1
2.55 -1
2.56 -1
2.57 -1
2.58 -1
2.59 -0.875701
2.6 -1
2.61 -1
2.62 -1
2.63 -0.926638
2.64 -0.746957
2.65 -1
2.66 -1
2.67 -1
2.68 -1
2.69 -1
2.7 -1
2.71 -1
2.72 -1
2.73 -0.783078
2.74 -1
2.75 -1
2.76 -1
2.77 -1
2.78 -1
2.79 -1
2.8 -1
2.81 -1
2.82 -1
2.83 -1
2.84 -1
2.85 -1
2.86 -1
2.87 -1
2.88 -1
2.89 -1
2.9 -1
2.91 -1
2.92 -1
2.93 -1
2.94 -1
2.95 -1
2.96 -1
2.97 -1
2.98 -1
2.99 -1
3 -1
3.01 -1
3.02 -1
3.03 -1
3.04 -1
3.05 -1
3.06 -1
3.07 -1
3.08 -1
3.09 -1
3.1 -1
3.11 -1
3.12 -1
3.13 -1
3.14 -1
3.15 -1
3.16 -1
3.17 -1
3.18 -1
3.19 -1
3.2 -1
3.21 -1
3.22 -1
3.23 -1
3.24 -1
3.25 -1
3.26 -1
3.27 -1
3.28 -1
3.29 -1
3.3 -1
3.31 -1
3.32 -1
3.33 -1
3.34 -1
3.35 -1
3.36 -1
3.37 -1
3.38 -1
3.39 -1
3.4 -1
3.41 -1
3.42 -1
3.43 -1
3.44 -1
3.45 -1
3.46 -1
3.47 -1
3.48 -1
3.49 -1
3.5 -1
3.51 -1
3.52 -1
3.53 -1
3.54 -1
3.55 -1
3.56 -1
3.57 -1
3.58 -1
3.59 -1
3.6 -1
3.61 -1
3.62 -1
3.63 -1
3.64 -1
3.65 -1
3.66 -1
3.67 -1
3.68 -1
3.69 -1
3.7 -1
3.71 -1
3.72 -1
3.73 -1
3.74 -1
3.75 -1
3.76 -1
3.77 -1
3.78 -1
3.79 -1
3.8 -1
3.81 -1
3.82 -1
3.83 -1
3.84 -1
3.85 -1
3.86 -1
3.87 -1
3.88 -1
3.89 -1
3.9 -1
3.91 -1
3.92 -1
3.93 -1
3.94 -1
3.95 -1
3.96 -1
3.97 -1
3.98 -1
3.99 -1
4 -1
4.01 -1
4.02 -1
4.03 -1
4.04 -1
4.05 -1
4.06 -1
4.07 -1
4.08 -1
4.09 -1
4.1 -1
4.11 -1
4.12 -1
4.13 -1
4.14 -1
4.15 -1
4.16 -1
4.17 -1
4.18 -1
4.19 -1
4.2 -1
4.21 -1
4.22 -1
4.23 -1
4.24 -1
4.25 -1
4.26 -1
4.27 -1
4.28 -1
4.29 -1
4.3 -1
4.31 -1
4.32 -1
4.33 -1
4.34 -1
4.35 -1
4.36 -1
4.37 -1
4.38 -1
4.39 -1
4.4 -1
4.41 -1
4.42 -1
4.43 -1
4.44 -1
4.45 -1
4.46 -1
4.47 -1
4.48 -1
4.49 -1
4.5 -1
4.51 -1
4.52 -1
4.53 -1
4.54 -1
4.55 -1
4.56 -1
4.57 -1
4.58 -1
4.59 -1
4.6 -1
4.61 -1
4.62 -1
4.63 -1
4.64 -1
4.65 -1
4.66 -1
4.67 -1
4.68 -1
4.69 -1
4.7 -1
4.71 -1
4.72 -1
4.73 -1
4.74 -1
4.75 -1
4.76 -1
4.77 -1
4.78 -1
4.79 -1
4.8 -1
4.81 -1
4.82 -1
4.83 -1
4.84 -1
4.85 -1
4.86 -1
4.87 -1
4.88 -1
4.89 -1
4.9 -1
4.91 -1
4.92 -1
4.93 -1
4.94 -1
4.95 -1
4.96 -1
4.97 -1
4.98 -1
4.99 -1
5 -1
5 -1


==> figures/data/O2/cavity/run_0016/data.txt <==
freq gamma theta
0.01 0.961341 0.0200187
0.02 0.925294 0.0401818
0.03 0.891373 0.0606361
0.04 0.859181 0.0815324
0.05 0.828392 0.103029
0.06 0.798737 0.125292
0.07 0.769991 0.148501
0.08 0.741967 0.172851
0.09 0.714506 0.198557
0.10 0.687475 0.225859
0.11 0.660763 0.255027
0.12 0.634275 0.286369
0.13 0.607933 0.320241
0.14 0.581671 0.357059
0.15 0.555434 0.397312
0.16 0.529178 0.441586
0.17 0.502866 0.490584
0.18 0.47647 0.545171
0.19 0.449969 0.606413
0.20 0.423347 0.67565
0.21 0.396592 0.75459
0.22 0.369698 0.845449
0.23 0.342663 0.951151
0.24 0.315488 1.07565
0.25 0.288178 1.22442
0.26 0.260738 1.40527
0.27 0.233179 1.62974
0.28 0.20551 1.91565
0.29 0.177744 2.29203
0.30 0.149896 2.80958
0.31 0.121979 3.56555
0.32 0.0940104 4.77315
0.33 0.0660056 7.00764
0.34 0.0379817 12.542
0.35 0.00995587 49.2362
0.36 0.0174192 27.9153
0.37 0.0421142 11.2484
0.38 0.0643388 7.18703
0.39 0.0844316 5.35528
0.40 0.102672 4.31304
0.41 0.119293 3.64069
0.42 0.134489 3.17122
0.43 0.148427 2.82502
0.44 0.161248 2.55929
0.45 0.173071 2.34901
0.46 0.174018 2.33221
0.47 0.156487 2.64803
0.48 0.138936 3.04405
0.49 0.121367 3.55514
0.50 0.103785 4.2398
0.51 0.0861953 5.20426
0.52 0.0686013 6.66366
0.53 0.0510076 9.12971
0.54 0.0334188 14.1905
0.55 0.0158394 30.4786
0.56 0.0017192 284.65
0.57 0.0185437 25.933
0.58 0.0342259 13.8138
0.59 0.0488735 9.51844
0.60 0.0625806 7.31978
0.61 0.0754301 5.98407
0.62 0.0874956 5.08677
0.63 0.0988424 4.44261
0.64 0.0926603 4.76932
0.65 0.0788318 5.69003
0.66 0.065007 7.00201
0.67 0.0511879 9.02161
0.68 0.0373771 12.532
0.69 0.0235768 20.1474
0.70 0.00978935 49.1966
0.71 0.00395056 122.57
0.72 0.017113 27.8929
0.73 0.0295569 15.9285
0.74 0.0413363 11.2394
0.75 0.0498185 9.23425
0.76 0.0375199 12.4165
0.77 0.0252324 18.6937
0.78 0.0129577 36.8504
0.79 0.00067827 692.766
0.80 0.0112767 42.3592
0.81 0.0226569 20.8171
0.82 0.0334824 13.9148
0.83 0.0437902 10.5139
0.84 0.0536143 8.4893
0.85 0.0549803 8.25961
0.86 0.0442561 10.3743
0.87 0.0335427 13.837
0.88 0.0228415 20.5382
0.89 0.0121534 39.0097
0.90 0.00146912 323.686
0.91 0.00900508 52.7409
0.92 0.0190313 24.6733
0.93 0.0286214 16.2255
0.94 0.0378014 12.1538
0.95 0.046595 9.75758
0.96 0.0550244 8.17924
0.97 0.0563674 7.96561
0.98 0.0470616 9.63129
0.99 0.037767 12.1142
1.00 0.0284843 16.2111
1.01 0.0192143 24.2524
1.02 0.00995537 47.2187
1.03 0.000663371 661.801
1.04 0.00835471 56.2496
1.05 0.00954985 49.1308
1.06 0.000554063 800.886
1.07 0.00820813 57.1442
1.08 0.0166715 27.8556
1.09 0.0237456 19.3903
1.10 0.0152623 30.4174
1.11 0.00678964 68.8972
1.12 0.00161497 284.08
1.13 0.00988619 47.0915
1.14 0.0178211 25.881
1.15 0.0254697 17.9415
1.16 0.0328471 13.7861
1.17 0.0399661 11.2302
1.18 0.0468387 9.49934
1.19 0.045049 9.88651
1.20 0.0375084 11.9624
1.21 0.02998 15.0764
1.22 0.0224645 20.2669
1.23 0.0149623 30.6482
1.24 0.00747334 61.7932
1.25 -8.38569e-05 7.07791e+07
1.26 0.00733509 62.79
1.27 0.00341897 133.083
1.28 0.00374578 121.595
1.29 0.0108466 42.1625
1.30 0.0176863 25.6594
1.31 0.0242985 18.5214
1.32 0.0180998 25.0074
1.33 0.0111982 40.6621
1.34 0.00428161 106.085
1.35 0.00245528 181.296
1.36 0.00919968 49.4117
1.37 0.0156786 28.7814
1.38 0.0216414 20.6931
1.39 0.0157538 28.5812
1.40 0.00923765 49.0387
1.41 0.00269354 166.601
1.42 0.00370427 122.177
1.43 0.0100011 45.0991
1.44 0.0111331 40.4072
1.45 0.00482265 93.2682
1.46 0.00130298 321.258
1.47 0.00753406 59.6696
1.48 0.0134953 33.0905
1.49 0.0183572 24.1559
1.50 0.0123472 36.07
1.51 0.00631608 70.2738
1.52 0.000203182 1094.89
1.53 0.00539078 81.7705
1.54 0.0111726 39.681
1.55 0.0167497 26.3128
1.56 0.0120486 36.7026
1.57 0.00628591 70.0979
1.58 0.000440131 689.941
1.59 0.00488748 89.2395
1.60 0.0002798 1018.58
1.61 0.00508021 86.8429
1.62 0.0104994 41.916
1.63 0.0157492 27.7413
1.64 0.0197411 22.0001
1.65 0.0143888 30.3157
1.66 0.0090372 48.3855
1.67 0.00361772 117.711
1.68 0.00136515 283.139
1.69 0.00669316 64.8649
1.70 0.0117911 36.8172
1.71 0.0167265 25.7946
1.72 0.0215236 19.9051
1.73 0.0188484 22.7521
1.74 0.013814 31.124
1.75 0.00875769 48.9204
1.76 0.00364379 112.543
1.77 0.00079433 393.702
1.78 0.00581922 72.2697
1.79 0.0061474 69.5688
1.80 0.00113032 321.985
1.81 0.00332487 124.404
1.82 -0.000343625 32613.5
1.83 0.00451664 91.1062
1.84 0.00924527 45.739
1.85 0.0137966 30.6448
1.86 0.018212 23.1031
1.87 0.015417 27.3338
1.88 0.0108213 38.9562
1.89 0.00617389 67.2497
1.90 0.00148134 239.037
1.91 0.00244637 156.464
1.92 0.00699216 59.3272
1.93 0.00986987 42.4225
1.94 0.00541909 76.5853
1.95 0.000859654 377.376
1.96 0.00304364 130.694
1.97 0.00744761 56.0286
1.98 0.011575 35.7894
1.99 0.0106389 38.5844
2.00 0.00628842 63.6913
2.01 0.00191656 179.032
2.02 0.0014063 225.76
2.03 0.00566442 69.7067
2.04 0.00862425 46.8965
2.05 0.00438338 87.9156
2.06 0.000131783 657.062
2.07 0.0030157 121.425
2.08 0.00710964 55.869
2.09 0.0110797 36.4037
2.10 0.00834424 48.7758
2.11 0.00426147 92.2981
2.12 0.000157744 794.925
2.13 0.00189274 175.729
2.14 0.00106667 265.004
2.15 -0.000200378 1829.73
2.16 0.00330609 113.54
2.17 0.00718472 55.3246
2.18 0.0109164 36.6872
2.19 0.0144964 27.5061
2.20 0.0131668 30.1735
2.21 0.0093908 41.9371
2.22 0.00557568 68.3429
2.23 0.00175083 181.772
2.24 0.000921967 281.858
2.25 0.00449993 79.8593
2.26 0.000710141 290.494
2.27 0.00155155 182.467
2.28 0.00519932 69.8084
2.29 0.00471773 76.0433
2.30 0.00104577 232.663
2.31 0.00111017 223.33
2.32 0.00468006 75.8856
2.33 0.00816235 45.8655
2.34 0.00597517 62.5073
2.35 0.00241417 136.659
2.36 -7.5531e-05 775.358
2.37 -0.000163023 684.832
2.38 0.00211946 141.823
2.39 0.0055268 64.5535
2.40 0.00885092 41.9104
2.41 0.0120843 31.0944
2.42 0.0133295 28.2935
2.43 0.00999936 37.2285
2.44 0.00665062 54.2076
2.45 0.00329813 98.9851
2.46 -5.09183e-05 547.894
2.47 0.00101118 250.046
2.48 0.00107828 238.778
2.49 0.00260816 122.829
2.50 -0.000667654 1.10077e+06
2.51 -0.000204801 500.987
2.52 0.00140612 165.12
2.53 0.00455089 71.201
2.54 0.00200839 131.667
2.55 -0.000866423 2578.89
2.56 0.00226071 120.365
2.57 0.00039581 324.069
2.58 0.00105841 208.814
2.59 0.0041067 79.3474
2.60 0.00205912 127.109
2.61 -0.00101628 16183.7
2.62 0.00195845 130.139
2.63 0.00491656 65.0575
2.64 0.00449175 74.134
2.65 0.00149098 173.134
2.66 -3.33756e-05 532.093
2.67 0.00289651 105.516
2.68 0.00262377 104.832
2.69 -0.000311342 512.197
2.70 0.000324772 319.042
2.71 0.000790921 228.631
2.72 0.00362193 84.5534
2.73 0.00621311 52.0153
2.74 0.00469311 63.146
2.75 0.0018636 119.238
2.76 -0.000959528 1009.26
2.77 0.00106143 157.441
2.78 0.00282702 90.6121
2.79 5.58905e-05 269.764
2.80 -1.15564e-05 279.899
2.81 0.00267825 92.6178
2.82 0.00138109 164.425
2.83 -0.000483641 885.633
2.84 0.00142672 133.649
2.85 -0.00124782 3173.29
2.86 0.00114143 147.019
2.87 0.00372079 72.1022
2.88 0.00624586 47.8759
2.89 0.0054339 55.688
2.90 0.00283738 91.979
2.91 0.000249625 260.721
2.92 -1.22198e-05 317.172
2.93 -0.000437069 376.623
2.94 0.00206179 104.443
2.95 0.00450957 60.801
2.96 0.00690625 42.9683
2.97 0.00821023 36.0484
2.98 0.00573828 48.0663
2.99 0.00327298 71.8652
3.00 0.000815467 141.421
3.01 -0.00161231 3668.59
3.02 -0.00125993 1928.45
3.03 0.000756302 160.925
3.04 -0.00141417 1071.64
3.05 -0.000854272 909.454
3.06 0.000714442 179.475
3.07 0.00284422 81.9693
3.08 0.00111166 122.282
3.09 -0.00122655 647.171
3.10 -1.73162e-05 198.23
3.11 0.00223271 86.266
3.12 0.00134885 122.222
3.13 -0.000933995 613.43
3.14 0.000176662 204.927
3.15 0.000952158 125.461
3.16 -0.00129304 675.93
3.17 -0.000110195 201.176
3.18 -0.00084863 783.465
3.19 0.000454694 194.745
3.20 -0.00102238 998.132
3.21 0.000445874 186.209
3.22 0.00255615 85.4491
3.23 0.00242408 78.901
3.24 0.000283792 158.201
3.25 -0.00184693 141713
3.26 -0.00217911 4045.13
3.27 -5.12533e-05 153.81
3.28 -0.000493298 194.183
3.29 -0.00185576 920.058
3.30 0.000170478 137.254
3.31 0.00215616 74.3654
3.32 0.000893973 105.036
3.33 -0.00113921 299.268
3.34 -0.00133231 357.071
3.35 -0.0010842 397.426
3.36 -0.000855204 480.29
3.37 -0.000248104 249.708
3.38 0.00139297 99.4492
3.39 -0.000249643 159.318
3.40 -0.00215544 4393.48
3.41 -0.000448902 172.879
3.42 0.00141521 85.0178
3.43 0.00324141 56.4808
3.44 0.00422766 50.6001
3.45 0.0023423 72.6916
3.46 0.000464148 128.447
3.47 -0.00140335 541.063
3.48 -0.00193037 801.237
3.49 -0.000895514 215.668
3.50 -0.00110259 190.594
3.51 -0.0025485 1618.53
3.52 -0.000777828 155.06
3.53 -0.0017509 309.838
3.54 -0.00198147 387.085
3.55 -0.00128544 543.281
3.56 -0.000666092 254.014
3.57 -0.001122 183.278
3.58 -0.00273369 3321.38
3.59 -0.000999409 165.944
3.60 -0.00113617 314.432
3.61 -0.00134631 395.994
3.62 0.000309588 121.96
3.63 -0.00112192 174.961
3.64 -0.00280644 21003.9
3.65 -0.00120235 178.913
3.66 0.000396789 89.3227
3.67 0.00100836 83.9544
3.68 -0.000631685 159.156
3.69 -0.00226079 1458.81
3.70 -0.00107342 204.839
3.71 -0.00181716 275.647
3.72 -0.00234184 520.701
3.73 -0.00079097 134.437
3.74 -0.00066794 181.098
3.75 -0.00223351 96024.5
3.76 -0.00310833 1117.08
3.77 -0.00160584 157.232
3.78 -0.00287897 567.529
3.79 -0.00236772 271.502
3.80 -0.00173751 232.579
3.81 -0.00262665 887.754
3.82 -0.00249235 475.876
3.83 -0.00258039 326.189
3.84 -0.00115611 118.608
3.85 0.00023842 72.6289
3.86 -0.000394936 88.6154
3.87 -0.00184719 168.955
3.88 -0.00328866 1722.95
3.89 -0.00221543 2112.7
3.90 -0.00170869 366.57
3.91 -0.00256964 599.68
3.92 -0.00208126 277.099
3.93 -0.000745315 112.888
3.94 -0.00172558 147.974
3.95 -0.00308057 664.133
3.96 -0.00257061 268.425
3.97 -0.00126543 112.062
3.98 -0.000340397 70.935
3.99 -0.00169079 107.873
4.00 -0.00302085 245.522
4.01 -0.00378914 910.466
4.02 -0.00261738 173.813
4.03 -0.00383186 1665.44
4.04 -0.00342913 1815.64
4.05 -0.0021968 176.585
4.06 -0.00286489 201.235
4.07 -0.00408328 8727.83
4.08 -0.00289013 191.801
4.09 -0.00161664 190.774
4.10 -0.0028455 5824.98
4.11 -0.00187187 205.179
4.12 -0.0037694 625.152
4.13 -0.00336204 291.909
4.14 -0.00344749 1168.38
4.15 -0.00214472 183.87
4.16 -0.00314603 2293.83
4.17 -0.00222113 220.133
4.18 -0.00295916 185.725
4.19 -0.00411321 2405
4.20 -0.00320441 220.798
4.21 -0.00213097 105.816
4.22 -0.000844034 89.504
4.23 -0.00163014 160.469
4.24 -0.00273453 761.011
4.25 -0.00374082 33762.5
4.26 -0.00450844 817.012
4.27 -0.00405407 986.576
4.28 -0.00481245 3512.09
4.29 -0.00379666 194.877
4.30 -0.00329686 1702.41
4.31 -0.00430281 358.663
4.32 -0.0044864 491.326
4.33 -0.00351048 146.274
4.34 -0.00255803 86.0921
4.35 -0.00331799 129.354
4.36 -0.00431579 340.61
4.37 -0.00393305 639.259
4.38 -0.00324547 312.832
4.39 -0.00232212 126.011
4.40 -0.0016186 91.6959
4.41 -0.0022094 162.574
4.42 -0.00316077 705.237
4.43 -0.00499837 17075
4.44 -0.00413173 215.58
4.45 -0.00354416 1801.38
4.46 -0.00288204 242.402
4.47 -0.00426465 961.683
4.48 -0.00379983 276.085
4.49 -0.00418566 126.596
4.50 -0.00504911 307.528
4.51 -0.00555599 734.175
4.52 -0.00507608 275.772
4.53 -0.0055833 1006.46
4.54 -0.00478033 178.795
4.55 -0.00476066 177.989
4.56 -0.00560699 979.035
4.57 -0.00518605 281.265
4.58 -0.00382325 230.692
4.59 -0.00455721 4289.15
4.60 -0.00488915 597.304
4.61 -0.00583704 32670.3
4.62 -0.0051295 217.849
4.63 -0.00439343 109.789
4.64 -0.00347259 213.885
4.65 -0.004238 6256.38
4.66 -0.00466713 230.608
4.67 -0.00586208 4042.66
4.68 -0.00524766 236.405
4.69 -0.00474885 310.39
4.70 -0.00508525 802.508
4.71 -0.00425509 316.261
4.72 -0.00456795 775.691
4.73 -0.00477034 174.78
4.74 -0.00572906 629.335
4.75 -0.00589849 353.118
4.76 -0.00651767 707.461
4.77 -0.00618152 358.529
4.78 -0.00652346 644.207
4.79 -0.0054513 183.157
4.80 -0.00438585 934.536
4.81 -0.0067237 2466.41
4.82 -0.00553246 270.288
4.83 -0.00598128 1515.07
4.84 -0.00541295 199.927
4.85 -0.00640047 543.207
4.86 -0.00652012 409.038
4.87 -0.00599513 147.542
4.88 -0.0054701 90.2309
4.89 -0.00561798 105.769
4.90 -0.00620604 194.607
4.91 -0.00678206 1190.35
4.92 -0.00592029 505.488
4.93 -0.00551652 2525.33
4.94 -0.00511811 258.398
4.95 -0.00476842 17050.1
4.96 -0.00476317 948.738
4.97 -0.00453696 313.378
4.98 -0.00689642 1615.21
4.99 -0.00658189 277.179
5.00 -0.0052264 16984.3


==> figures/data/O2/cavity/run_0016/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.961341 0.0200187 0.01 0.998401 0.000800641
0.02 0.925294 0.0401818 0.02 0.99362 0.00321027
0.03 0.891373 0.0606361 0.03 0.985703 0.00725222
0.04 0.859181 0.0815324 0.04 0.974724 0.012966
0.05 0.828392 0.103029 0.05 0.960784 0.0204082
0.06 0.798737 0.125292 0.06 0.944012 0.029654
0.07 0.769991 0.148501 0.07 0.924557 0.0407993
0.08 0.741967 0.172851 0.08 0.902588 0.0539629
0.09 0.714506 0.198557 0.09 0.878287 0.06929
0.10 0.687475 0.225859 0.10 0.851852 0.0869565
0.11 0.660763 0.255027 0.11 0.823487 0.107174
0.12 0.634275 0.286369 0.12 0.7934 0.130199
0.13 0.607933 0.320241 0.13 0.761804 0.156337
0.14 0.581671 0.357059 0.14 0.728907 0.185958
0.15 0.555434 0.397312 0.15 0.694915 0.219512
0.16 0.529178 0.441586 0.16 0.660027 0.257545
0.17 0.502866 0.490584 0.17 0.624431 0.300728
0.18 0.47647 0.545171 0.18 0.58831 0.349892
0.19 0.449969 0.606413 0.19 0.551831 0.406074
0.20 0.423347 0.67565 0.20 0.515152 0.470588
0.21 0.396592 0.75459 0.21 0.478415 0.545117
0.22 0.369698 0.845449 0.22 0.441753 0.631854
0.23 0.342663 0.951151 0.23 0.405284 0.733703
0.24 0.315488 1.07565 0.24 0.369113 0.854599
0.25 0.288178 1.22442 0.25 0.333333 1
0.26 0.260738 1.40527 0.26 0.298027 1.1777
0.27 0.233179 1.62974 0.27 0.263264 1.39923
0.28 0.20551 1.91565 0.28 0.229105 1.6824
0.29 0.177744 2.29203 0.29 0.1956 2.05623
0.30 0.149896 2.80958 0.30 0.162791 2.57143
0.31 0.121979 3.56555 0.31 0.13071 3.32526
0.32 0.0940104 4.77315 0.32 0.0993843 4.53097
0.33 0.0660056 7.00764 0.33 0.0688328 6.76398
0.34 0.0379817 12.542 0.34 0.039069 12.2979
0.35 0.00995587 49.2362 0.35 0.010101 49
0.36 0.0174192 27.9153 0.36 0.0180676 28.1739
0.37 0.0421142 11.2484 0.37 0.0454372 11.5042
0.38 0.0643388 7.18703 0.38 0.0720119 7.4433
0.39 0.0844316 5.35528 0.39 0.0977986 5.61255
0.40 0.102672 4.31304 0.40 0.122807 4.57143
0.41 0.119293 3.64069 0.41 0.147049 3.90023
0.42 0.134489 3.17122 0.42 0.170537 3.43191
0.43 0.148427 2.82502 0.43 0.193288 3.08681
0.44 0.161248 2.55929 0.44 0.215317 2.82216
0.45 0.173071 2.34901 0.45 0.213592 2.6129
0.46 0.174018 2.33221 0.46 0.192521 2.44342
0.47 0.156487 2.64803 0.47 0.171729 2.41157
0.48 0.138936 3.04405 0.48 0.151225 2.80633
0.49 0.121367 3.55514 0.49 0.131017 3.3163
0.50 0.103785 4.2398 0.50 0.111111 4
0.51 0.0861953 5.20426 0.51 0.0915124 4.96374
0.52 0.0686013 6.66366 0.52 0.0722251 6.4228
0.53 0.0510076 9.12971 0.53 0.0532524 8.88924
0.54 0.0334188 14.1905 0.54 0.0345969 13.9522
0.55 0.0158394 30.4786 0.55 0.0162602 30.25
0.56 0.0017192 284.65 0.56 0.00175691 285.091
0.57 0.0185437 25.933 0.57 0.019454 26.2016
0.58 0.0342259 13.8138 0.58 0.0368316 14.0753
0.59 0.0488735 9.51844 0.59 0.0538904 9.77809
0.60 0.0625806 7.31978 0.60 0.070632 7.57895
0.61 0.0754301 5.98407 0.61 0.0870581 6.24329
0.62 0.0874956 5.08677 0.62 0.103171 5.34631
0.63 0.0988424 4.44261 0.63 0.114951 4.70261
0.64 0.0926603 4.76932 0.64 0.0993843 4.53097
0.65 0.0788318 5.69003 0.65 0.0840108 5.45161
0.66 0.065007 7.00201 0.66 0.0688328 6.76398
0.67 0.0511879 9.02161 0.67 0.0538518 8.78474
0.68 0.0373771 12.532 0.68 0.039069 12.2979
0.69 0.0235768 20.1474 0.69 0.0244852 19.9205
0.70 0.00978935 49.1966 0.70 0.010101 49
0.71 0.00395056 122.57 0.71 0.00408326 122.951
0.72 0.017113 27.8929 0.72 0.0180676 28.1739
0.73 0.0295569 15.9285 0.73 0.0318521 16.1976
0.74 0.0413363 11.2394 0.74 0.0454372 11.5042
0.75 0.0498185 9.23425 0.75 0.0526316 9
0.76 0.0375199 12.4165 0.76 0.0394146 12.1857
0.77 0.0252324 18.6937 0.77 0.0263568 18.4704
0.78 0.0129577 36.8504 0.78 0.0134587 36.6506
0.79 0.00067827 692.766 0.79 0.000720519 693.444
0.80 0.0112767 42.3592 0.80 0.0118577 42.6667
0.81 0.0226569 20.8171 0.81 0.024276 21.0965
0.82 0.0334824 13.9148 0.82 0.0365346 14.1857
0.83 0.0437902 10.5139 0.83 0.0486338 10.7809
0.84 0.0536143 8.4893 0.84 0.0605742 8.75434
0.85 0.0549803 8.25961 0.85 0.0586319 8.02778
0.86 0.0442561 10.3743 0.86 0.0469686 10.1454
0.87 0.0335427 13.837 0.87 0.0354276 13.6133
0.88 0.0228415 20.5382 0.88 0.0240091 20.3255
0.89 0.0121534 39.0097 0.89 0.0127134 38.8284
0.90 0.00146912 323.686 0.90 0.00154083 324
0.91 0.00900508 52.7409 0.91 0.00950872 53.0833
0.92 0.0190313 24.6733 0.92 0.0204352 24.9676
0.93 0.0286214 16.2255 0.93 0.0312388 16.5057
0.94 0.0378014 12.1538 0.94 0.0419197 12.4276
0.95 0.046595 9.75758 0.95 0.0524781 10.0278
0.96 0.0550244 8.17924 0.96 0.0629145 8.4473
0.97 0.0563674 7.96561 0.97 0.0606968 7.73766
0.98 0.0470616 9.63129 0.98 0.0504721 9.40646
0.99 0.037767 12.1142 0.99 0.0403407 11.8944
1.00 0.0284843 16.2111 1.00 0.030303 16
1.01 0.0192143 24.2524 1.01 0.0203592 24.059
1.02 0.00995537 47.2187 1.02 0.0105093 47.0769
1.03 0.000663371 661.801 1.03 0.000753509 663.062
1.04 0.00835471 56.2496 1.04 0.00890817 56.6283
1.05 0.00954985 49.1308 1.05 0.010101 49
1.06 0.000554063 800.886 1.06 0.00062261 802.571
1.07 0.00820813 57.1442 1.07 0.00876691 57.5327
1.08 0.0166715 27.8556 1.08 0.0180676 28.1739
1.09 0.0237456 19.3903 1.09 0.0253886 19.1939
1.10 0.0152623 30.4174 1.10 0.0162602 30.25
1.11 0.00678964 68.8972 1.11 0.00721164 68.8324
1.12 0.00161497 284.08 1.12 0.00175691 285.091
1.13 0.00988619 47.0915 1.13 0.0106455 47.4684
1.14 0.0178211 25.881 1.14 0.019454 26.2016
1.15 0.0254697 17.9415 1.15 0.0281827 18.2414
1.16 0.0328471 13.7861 1.16 0.0368316 14.0753
1.17 0.0399661 11.2302 1.17 0.0454007 11.513
1.18 0.0468387 9.49934 1.18 0.0538904 9.77809
1.19 0.045049 9.88651 1.19 0.0491506 9.67281
1.20 0.0375084 11.9624 1.20 0.0407993 11.7551
1.21 0.02998 15.0764 1.21 0.0325117 14.8791
1.22 0.0224645 20.2669 1.22 0.0242879 20.0864
1.23 0.0149623 30.6482 1.23 0.016128 30.502
1.24 0.00747334 61.7932 1.24 0.008032 61.751
1.25 -8.38569e-05 7.07791e+07 1.25 0 inf
1.26 0.00733509 62.79 1.26 0.007968 63.251
1.27 0.00341897 133.083 1.27 0.00373699 133.298
1.28 0.00374578 121.595 1.28 0.00410615 122.269
1.29 0.0108466 42.1625 1.29 0.0118878 42.5601
1.30 0.0176863 25.6594 1.30 0.0196078 26
1.31 0.0242985 18.5214 1.31 0.0272665 18.8375
1.32 0.0180998 25.0074 1.32 0.0197193 24.8559
1.33 0.0111982 40.6621 1.33 0.012174 40.5711
1.34 0.00428161 106.085 1.34 0.00468391 106.249
1.35 0.00245528 181.296 1.35 0.00275103 182.25
1.36 0.00919968 49.4117 1.36 0.0101308 49.8544
1.37 0.0156786 28.7814 1.37 0.0174554 29.1444
1.38 0.0216414 20.6931 1.38 0.0244852 20.7225
1.39 0.0157538 28.5812 1.39 0.0172681 28.4551
1.40 0.00923765 49.0387 1.40 0.010101 49
1.41 0.00269354 166.601 1.41 0.00298388 167.067
1.42 0.00370427 122.177 1.42 0.00408326 122.951
1.43 0.0100011 45.0991 1.43 0.0111004 45.5434
1.44 0.0111331 40.4072 1.44 0.0122422 40.3424
1.45 0.00482265 93.2682 1.45 0.00532229 93.4444
1.46 0.00130298 321.258 1.46 0.00155053 322.97
1.47 0.00753406 59.6696 1.47 0.0083763 60.1922
1.48 0.0134953 33.0905 1.48 0.015155 33.4924
1.49 0.0183572 24.1559 1.49 0.0203857 24.0271
1.50 0.0123472 36.07 1.50 0.0136986 36
1.51 0.00631608 70.2738 1.51 0.00705483 70.3735
1.52 0.000203182 1094.89 1.52 0.00045426 1100.19
1.53 0.00539078 81.7705 1.53 0.00610306 82.4261
1.54 0.0111726 39.681 1.54 0.0126172 40.1286
1.55 0.0167497 26.3128 1.55 0.019088 26.6944
1.56 0.0120486 36.7026 1.56 0.0134587 36.6506
1.57 0.00628591 70.0979 1.57 0.00706963 70.2251
1.58 0.000440131 689.941 1.58 0.000720519 693.444
1.59 0.00488748 89.2395 1.59 0.00558859 89.968
1.60 0.0002798 1018.58 1.60 0.000488043 1024
1.61 0.00508021 86.8429 1.61 0.00574244 87.5709
1.62 0.0104994 41.916 1.62 0.0119339 42.3974
1.63 0.0157492 27.7413 1.63 0.0180864 28.1451
1.64 0.0197411 22.0001 1.64 0.0223369 21.8845
1.65 0.0143888 30.3157 1.65 0.0162602 30.25
1.66 0.0090372 48.3855 1.66 0.0102189 48.4288
1.67 0.00361772 117.711 1.67 0.00421323 118.174
1.68 0.00136515 283.139 1.68 0.00175691 285.091
1.69 0.00669316 64.8649 1.69 0.00769149 65.5069
1.70 0.0117911 36.8172 1.70 0.0135905 37.2903
1.71 0.0167265 25.7946 1.71 0.019454 26.2016
1.72 0.0215236 19.9051 1.72 0.025282 20.2769
1.73 0.0188484 22.7521 1.73 0.0215924 22.6563
1.74 0.013814 31.124 1.74 0.0158307 31.0842
1.75 0.00875769 48.9204 1.75 0.010101 49
1.76 0.00364379 112.543 1.76 0.0044033 113.051
1.77 0.00079433 393.702 1.77 0.0012624 396.57
1.78 0.00581922 72.2697 1.78 0.00689611 73.0046
1.79 0.0061474 69.5688 1.79 0.00711176 69.8061
1.80 0.00113032 321.985 1.80 0.00154083 324
1.81 0.00332487 124.404 1.81 0.00399933 125.521
1.82 -0.000343625 32613.5 1.82 1.50946e-05 33124
1.83 0.00451664 91.1062 1.83 0.00546432 92.0027
1.84 0.00924527 45.739 1.84 0.0109135 46.3146
1.85 0.0137966 30.6448 1.85 0.0163326 31.1136
1.86 0.018212 23.1031 1.86 0.0217215 23.5187
1.87 0.015417 27.3338 1.87 0.0179868 27.2982
1.88 0.0108213 38.9562 1.88 0.0126547 39.011
1.89 0.00617389 67.2497 1.89 0.00735018 67.5255
1.90 0.00148134 239.037 1.90 0.00207326 240.667
1.91 0.00244637 156.464 1.91 0.00317609 157.926
1.92 0.00699216 59.3272 1.92 0.00839784 60.0391
1.93 0.00986987 42.4225 1.93 0.011622 42.5217
1.94 0.00541909 76.5853 1.94 0.00645451 76.9652
1.95 0.000859654 377.376 1.95 0.0013132 380.25
1.96 0.00304364 130.694 1.96 0.00380188 132.014
1.97 0.00744761 56.0286 1.97 0.00889074 56.7383
1.98 0.011575 35.7894 1.98 0.0139534 36.3336
1.99 0.0106389 38.5844 1.99 0.0127639 38.6729
2.00 0.00628842 63.6913 2.00 0.00775194 64
2.01 0.00191656 179.032 2.01 0.00276454 180.362
2.02 0.0014063 225.76 2.02 0.00219823 227.955
2.03 0.00566442 69.7067 2.03 0.0071364 70.5634
2.04 0.00862425 46.8965 2.04 0.0105093 47.0769
2.05 0.00438338 87.9156 2.05 0.00561964 88.4737
2.06 0.000131783 657.062 2.06 0.000753509 663.062
2.07 0.0030157 121.425 2.07 0.00408909 122.777
2.08 0.00710964 55.869 2.08 0.00890817 56.6283
2.09 0.0110797 36.4037 2.09 0.0137037 36.9865
2.10 0.00834424 48.7758 2.10 0.010101 49
2.11 0.00426147 92.2981 2.11 0.0053507 92.9457
2.12 0.000157744 794.925 2.12 0.00062261 802.571
2.13 0.00189274 175.729 2.13 0.00281337 177.223
2.14 0.00106667 265.004 2.14 0.00187047 267.813
2.15 -0.000200378 1829.73 2.15 0.000270343 1849
2.16 0.00330609 113.54 2.16 0.00437001 114.916
2.17 0.00718472 55.3246 2.17 0.00898874 56.1251
2.18 0.0109164 36.6872 2.18 0.0135859 37.303
2.19 0.0144964 27.5061 2.19 0.0181614 28.031
2.20 0.0131668 30.1735 2.20 0.0162602 30.25
2.21 0.0093908 41.9371 2.21 0.0117259 42.1406
2.22 0.00557568 68.3429 2.22 0.00721164 68.8324
2.23 0.00175083 181.772 2.23 0.00271736 183.502
2.24 0.000921967 281.858 2.24 0.00175691 285.091
2.25 0.00449993 79.8593 2.25 0.00613497 81
2.26 0.000710141 290.494 2.26 0.00170045 293.54
2.27 0.00155155 182.467 2.27 0.00271456 184.692
2.28 0.00519932 69.8084 2.28 0.00711006 70.8229
2.29 0.00471773 76.0433 2.29 0.00647936 76.6681
2.30 0.00104577 232.663 2.30 0.00212214 235.111
2.31 0.00111017 223.33 2.31 0.00221625 226.106
2.32 0.00468006 75.8856 2.32 0.00653583 77.0014
2.33 0.00816235 45.8655 2.33 0.0108366 46.64
2.34 0.00597517 62.5073 2.34 0.00787273 63.0104
2.35 0.00241417 136.659 2.35 0.00360848 138.062
2.36 -7.5531e-05 775.358 2.36 0.000637795 784.451
2.37 -0.000163023 684.832 2.37 0.000720519 693.444
2.38 0.00211946 141.823 2.38 0.00349 143.766
2.39 0.0055268 64.5535 2.39 0.00768274 65.5809
2.40 0.00885092 41.9104 2.40 0.0118577 42.6667
2.41 0.0120843 31.0944 2.41 0.0160149 31.7209
2.42 0.0133295 28.2935 2.42 0.0172919 28.4153
2.43 0.00999936 37.2285 2.43 0.0131691 37.4676
2.44 0.00665062 54.2076 2.44 0.00906284 54.6703
2.45 0.00329813 98.9851 2.45 0.00497306 100.042
2.46 -5.09183e-05 547.894 2.46 0.000899778 555.193
2.47 0.00101118 250.046 2.47 0.00197123 253.149
2.48 0.00107828 238.778 2.48 0.00206918 242.142
2.49 0.00260816 122.829 2.49 0.004008 124.251
2.50 -0.000667654 1.10077e+06 2.50 0 inf
2.51 -0.000204801 500.987 2.51 0.000983144 508.073
2.52 0.00140612 165.12 2.52 0.002993 167.557
2.53 0.00455089 71.201 2.53 0.00695329 72.4084
2.54 0.00200839 131.667 2.54 0.00373699 133.298
2.55 -0.000866423 2578.89 2.55 0.000192271 2601
2.56 0.00226071 120.365 2.56 0.00410615 122.269
2.57 0.00039581 324.069 2.57 0.00151929 328.602
2.58 0.00105841 208.814 2.58 0.00236421 211.987
2.59 0.0041067 79.3474 2.59 0.00623261 80.7232
2.60 0.00205912 127.109 2.60 0.00386812 128.762
2.61 -0.00101628 16183.7 2.61 2.93587e-05 17030.3
2.62 0.00195845 130.139 2.62 0.00379472 132.262
2.63 0.00491656 65.0575 2.63 0.00760412 66.2538
2.64 0.00449175 74.134 2.64 0.00662053 75.0226
2.65 0.00149098 173.134 2.65 0.0028399 175.562
2.66 -3.33756e-05 532.093 2.66 0.000926574 540.122
2.67 0.00289651 105.516 2.67 0.00467889 107.363
2.68 0.00262377 104.832 2.68 0.00468391 106.249
2.69 -0.000311342 512.197 2.69 0.000959541 520.583
2.70 0.000324772 319.042 2.70 0.00154083 324
2.71 0.000790921 228.631 2.71 0.00215603 232.408
2.72 0.00362193 84.5534 2.72 0.00583921 86.1281
2.73 0.00621311 52.0153 2.73 0.00950872 53.0833
2.74 0.00469311 63.146 2.74 0.00775809 63.9489
2.75 0.0018636 119.238 2.75 0.00411523 121
2.76 -0.000959528 1009.26 2.76 0.000485481 1029.41
2.77 0.00106143 157.441 2.77 0.00313115 160.186
2.78 0.00282702 90.6121 2.78 0.00541153 91.8954
2.79 5.58905e-05 269.764 2.79 0.00182091 274.088
2.80 -1.15564e-05 279.899 2.80 0.00175691 285.091
2.81 0.00267825 92.6178 2.81 0.00532193 94.451
2.82 0.00138109 164.425 2.82 0.00298388 167.067
2.83 -0.000483641 885.633 2.83 0.000555941 899.876
2.84 0.00142672 133.649 2.84 0.0036688 135.785
2.85 -0.00124782 3173.29 2.85 0.00015387 3249
2.86 0.00114143 147.019 2.86 0.00334875 149.81
2.87 0.00372079 72.1022 2.87 0.00683906 73.6095
2.88 0.00624586 47.8759 2.88 0.0103171 48.9634
2.89 0.0054339 55.688 2.89 0.00877635 56.4713
2.90 0.00283738 91.979 2.90 0.00532229 93.4444
2.91 0.000249625 260.721 2.91 0.00188 265.458
2.92 -1.22198e-05 317.172 2.92 0.00155053 322.97
2.93 -0.000437069 376.623 2.93 0.00130632 383.254
2.94 0.00206179 104.443 2.94 0.00471344 106.58
2.95 0.00450957 60.801 2.95 0.00810889 62.1607
2.96 0.00690625 42.9683 2.96 0.0114927 44.006
2.97 0.00821023 36.0484 2.97 0.0135097 36.5103
2.98 0.00573828 48.0663 2.98 0.0101489 48.7666
2.99 0.00327298 71.8652 2.99 0.00679902 73.04
3.00 0.000815467 141.421 3.00 0.00346021 144
3.01 -0.00161231 3668.59 3.01 0.000132431 3775.04
3.02 -0.00125993 1928.45 3.02 0.000252118 1982.7
3.03 0.000756302 160.925 3.03 0.00305366 164.238
3.04 -0.00141417 1071.64 3.04 0.00045426 1100.19
3.05 -0.000854272 909.454 3.05 0.000537201 930.25
3.06 0.000714442 179.475 3.06 0.00273612 183.241
3.07 0.00284422 81.9693 3.07 0.0059987 83.8514
3.08 0.00111166 122.282 3.08 0.00399498 124.657
3.09 -0.00122655 647.171 3.09 0.000753509 663.063
3.10 -1.73162e-05 198.23 3.10 0.00247751 202.316
3.11 0.00223271 86.266 3.11 0.00569806 88.2491
3.12 0.00134885 122.222 3.12 0.00399552 124.64
3.13 -0.000933995 613.43 3.13 0.000795537 628.006
3.14 0.000176662 204.927 3.14 0.00239425 209.333
3.15 0.000952158 125.461 3.15 0.00389007 128.032
3.16 -0.00129304 675.93 3.16 0.000720519 693.444
3.17 -0.000110195 201.176 3.17 0.00243904 205.499
3.18 -0.00084863 783.465 3.18 0.00062261 802.571
3.19 0.000454694 194.745 3.19 0.0025171 199.141
3.20 -0.00102238 998.132 3.20 0.000488043 1024
3.21 0.000445874 186.209 3.21 0.00263208 190.464
3.22 0.00255615 85.4491 3.22 0.00574244 87.5709
3.23 0.00242408 78.901 3.23 0.00617278 80.5008
3.24 0.000283792 158.201 3.24 0.00308166 161.75
3.25 -0.00184693 141713 3.25 6.81591e-17 7.33578e+15
3.26 -0.00217911 4045.13 3.26 0.000122338 4087.54
3.27 -5.12533e-05 153.81 3.27 0.00318512 157.48
3.28 -0.000493298 194.183 3.28 0.00250801 198.861
3.29 -0.00185576 920.058 3.29 0.000536129 933.112
3.30 0.000170478 137.254 3.30 0.00357102 140.516
3.31 0.00215616 74.3654 3.31 0.00659666 76.296
3.32 0.000893973 105.036 3.32 0.0046326 107.431
3.33 -0.00113921 299.268 3.33 0.00162511 307.172
3.34 -0.00133231 357.071 3.34 0.00137339 364.562
3.35 -0.0010842 397.426 3.35 0.00122372 408.091
3.36 -0.000855204 480.29 3.36 0.00101318 492.996
3.37 -0.000248104 249.708 3.37 0.00195859 255.786
3.38 0.00139297 99.4492 3.38 0.00492152 102.095
3.39 -0.000249643 159.318 3.39 0.00305362 163.24
3.40 -0.00215544 4393.48 3.40 0.00010812 4624
3.41 -0.000448902 172.879 3.41 0.00282873 177.258
3.42 0.00141521 85.0178 3.42 0.00575694 87.3518
3.43 0.00324141 56.4808 3.43 0.00867649 58.127
3.44 0.00422766 50.6001 3.44 0.00957897 51.6977
3.45 0.0023423 72.6916 3.45 0.0066764 74.3906
3.46 0.000464148 128.447 3.46 0.00378213 131.701
3.47 -0.00140335 541.063 3.47 0.000896139 557.449
3.48 -0.00193037 801.237 3.48 0.000602425 829.479
3.49 -0.000895514 215.668 3.49 0.00226701 221.054
3.50 -0.00110259 190.594 3.50 0.00254453 196
3.51 -0.0025485 1618.53 3.51 0.000308534 1621.07
3.52 -0.000777828 155.06 3.52 0.00315348 159.055
3.53 -0.0017509 309.838 3.53 0.00156645 318.693
3.54 -0.00198147 387.085 3.54 0.0012624 396.57
3.55 -0.00128544 543.281 3.55 0.000891884 560.111
3.56 -0.000666092 254.014 3.56 0.00192105 260.774
3.57 -0.001122 183.278 3.57 0.00264503 188.534
3.58 -0.00273369 3321.38 3.58 0.000152172 3286.26
3.59 -0.000999409 165.944 3.59 0.00294157 170.478
3.60 -0.00113617 314.432 3.60 0.00154083 324
3.61 -0.00134631 395.994 3.61 0.00123309 405.984
3.62 0.000309588 121.96 3.62 0.00399933 125.521
3.63 -0.00112192 174.961 3.63 0.00276612 180.259
3.64 -0.00280644 21003.9 3.64 1.50946e-05 33124
3.65 -0.00120235 178.913 3.65 0.00272838 183.759
3.66 0.000396789 89.3227 3.66 0.00546432 92.0027
3.67 0.00100836 83.9544 3.67 0.00576144 86.2838
3.68 -0.000631685 159.156 3.68 0.00304041 163.952
3.69 -0.00226079 1458.81 3.69 0.000326712 1529.9
3.70 -0.00107342 204.839 3.70 0.00237964 210.615
3.71 -0.00181716 275.647 3.71 0.00175511 284.382
3.72 -0.00234184 520.701 3.72 0.000936678 534.301
3.73 -0.00079097 134.437 3.73 0.00362123 138.575
3.74 -0.00066794 181.098 3.74 0.00267022 186.75
3.75 -0.00223351 96024.5 3.75 1.0239e-16 4.88329e+15
3.76 -0.00310833 1117.08 3.76 0.000445819 1122.03
3.77 -0.00160584 157.232 3.77 0.00310185 161.694
3.78 -0.00287897 567.529 3.78 0.000842631 592.88
3.79 -0.00236772 271.502 3.79 0.00179938 278.374
3.80 -0.00173751 232.579 3.80 0.00207326 240.667
3.81 -0.00262665 887.754 3.81 0.000554864 901.621
3.82 -0.00249235 475.876 3.82 0.00102556 488.04
3.83 -0.00258039 326.189 3.83 0.00149861 334.144
3.84 -0.00115611 118.608 3.84 0.00410615 122.269
3.85 0.00023842 72.6289 3.85 0.00670685 75.0506
3.86 -0.000394936 88.6154 3.86 0.00543687 91.4647
3.87 -0.00184719 168.955 3.87 0.00284959 174.964
3.88 -0.00328866 1722.95 3.88 0.000268952 1858.57
3.89 -0.00221543 2112.7 3.89 0.000234656 2131.28
3.90 -0.00170869 366.57 3.90 0.0013132 380.25
3.91 -0.00256964 599.68 3.91 0.00079737 626.561
3.92 -0.00208126 277.099 3.92 0.00175691 285.091
3.93 -0.000745315 112.888 3.93 0.00430466 116.653
3.94 -0.00172558 147.974 3.94 0.00325536 153.093
3.95 -0.00308057 664.133 3.95 0.000720519 693.444
3.96 -0.00257061 268.425 3.96 0.00180793 277.06
3.97 -0.00126543 112.062 3.97 0.00432997 115.974
3.98 -0.000340397 70.935 3.98 0.00684561 73.5395
3.99 -0.00169079 107.873 3.99 0.00445242 111.798
4.00 -0.00302085 245.522 4.00 0.00194932 256
4.01 -0.00378914 910.466 4.01 0.00054756 913.642
4.02 -0.00261738 173.813 4.02 0.00276454 180.362
4.03 -0.00383186 1665.44 4.03 0.000280078 1784.71
4.04 -0.00342913 1815.64 4.04 0.000278849 1793.58
4.05 -0.0021968 176.585 4.05 0.00275103 182.25
4.06 -0.00286489 201.235 4.06 0.00238757 208.918
4.07 -0.00408328 8727.83 4.07 7.24476e-05 6902.04
4.08 -0.00289013 191.801 4.08 0.00252643 198.408
4.09 -0.00161664 190.774 4.09 0.00251635 198.2
4.10 -0.0028455 5824.98 4.10 7.4355e-05 6724
4.11 -0.00187187 205.179 4.11 0.0023617 212.212
4.12 -0.0037694 625.152 4.12 0.000753509 663.062
4.13 -0.00336204 291.909 4.13 0.00167073 299.77
4.14 -0.00344749 1168.38 4.14 0.000426096 1173.95
4.15 -0.00214472 183.87 4.15 0.00260605 191.361
4.16 -0.00314603 2293.83 4.16 0.000199318 2508.06
4.17 -0.00222113 220.133 4.17 0.00220164 227.603
4.18 -0.00295916 185.725 4.18 0.00257172 193.922
4.19 -0.00411321 2405 4.19 0.00018224 2743.14
4.20 -0.00320441 220.798 4.20 0.00220155 227.613
4.21 -0.00213097 105.816 4.21 0.00457964 109.679
4.22 -0.000844034 89.504 4.22 0.0053507 92.9457
4.23 -0.00163014 160.469 4.23 0.00298388 167.067
4.24 -0.00273453 761.011 4.24 0.00062261 802.571
4.25 -0.00374082 33762.5 4.25 0 inf
4.26 -0.00450844 817.012 4.26 0.00062306 802.991
4.27 -0.00405407 986.576 4.27 0.000468713 1066.25
4.28 -0.00481245 3512.09 4.28 0.000161066 3104.81
4.29 -0.00379666 194.877 4.29 0.00249478 200.918
4.30 -0.00329686 1702.41 4.30 0.000270343 1849
4.31 -0.00430281 358.663 4.31 0.00131448 379.879
4.32 -0.0044864 491.326 4.32 0.00100302 498.995
4.33 -0.00351048 146.274 4.33 0.00331515 151.323
4.34 -0.00255803 86.0921 4.34 0.00562191 89.4378
4.35 -0.00331799 129.354 4.35 0.00368567 135.161
4.36 -0.00431579 340.61 4.36 0.00138947 359.35
4.37 -0.00393305 639.259 4.37 0.000735181 679.605
4.38 -0.00324547 312.832 4.38 0.00155053 322.97
4.39 -0.00232212 126.011 4.39 0.00383102 131.014
4.40 -0.0016186 91.6959 4.40 0.00520265 95.6049
4.41 -0.0022094 162.574 4.41 0.00293254 170.001
4.42 -0.00316077 705.237 4.42 0.000667538 748.521
4.43 -0.00499837 17075 4.43 2.54778e-06 196249
4.44 -0.00413173 215.58 4.44 0.00225224 222.501
4.45 -0.00354416 1801.38 4.45 0.00025243 1980.25
4.46 -0.00288204 242.402 4.46 0.00199224 251.474
4.47 -0.00426465 961.683 4.47 0.000477728 1046.12
4.48 -0.00379983 276.085 4.48 0.00175691 285.091
4.49 -0.00418566 126.596 4.49 0.00376551 132.284
4.50 -0.00504911 307.528 4.50 0.00154083 324
4.51 -0.00555599 734.175 4.51 0.000678923 736.96
4.52 -0.00507608 275.772 4.52 0.00170045 293.54
4.53 -0.0055833 1006.46 4.53 0.000509496 981.861
4.54 -0.00478033 178.795 4.54 0.00271456 184.692
4.55 -0.00476066 177.989 4.55 0.00264964 188.205
4.56 -0.00560699 979.035 4.56 0.00045426 1100.19
4.57 -0.00518605 281.265 4.57 0.00173632 288.465
4.58 -0.00382325 230.692 4.58 0.0020481 243.628
4.59 -0.00455721 4289.15 4.59 0.00013292 3762.16
4.60 -0.00488915 597.304 4.60 0.000827717 604.571
4.61 -0.00583704 32670.3 4.61 4.94093e-05 10120
4.62 -0.0051295 217.849 4.62 0.00221625 226.106
4.63 -0.00439343 109.789 4.63 0.00436813 114.697
4.64 -0.00347259 213.885 4.64 0.00221066 225.677
4.65 -0.004238 6256.38 4.65 5.78068e-05 8649
4.66 -0.00466713 230.608 4.66 0.00209042 239.687
4.67 -0.00586208 4042.66 4.67 8.25283e-05 6058.03
4.68 -0.00524766 236.405 4.68 0.00205651 243.631
4.69 -0.00474885 310.39 4.69 0.00150708 331.267
4.70 -0.00508525 802.508 4.70 0.000622841 803.273
4.71 -0.00425509 316.261 4.71 0.0014831 336.633
4.72 -0.00456795 775.691 4.72 0.000637795 784.451
4.73 -0.00477034 174.78 4.73 0.00275419 182.041
4.74 -0.00572906 629.335 4.74 0.000720519 693.444
4.75 -0.00589849 353.118 4.75 0.00138313 361
4.76 -0.00651767 707.461 4.76 0.000719923 695.018
4.77 -0.00618152 358.529 4.77 0.00130801 381.76
4.78 -0.00652346 644.207 4.78 0.000786231 636.446
4.79 -0.0054513 183.157 4.79 0.00257354 193.785
4.80 -0.00438585 934.536 4.80 0.000488043 1024
4.81 -0.0067237 2466.41 4.81 0.000239942 2084.33
4.82 -0.00553246 270.288 4.82 0.00172092 290.042
4.83 -0.00598128 1515.07 4.83 0.000351619 1422.49
4.84 -0.00541295 199.927 4.84 0.00241987 207.123
4.85 -0.00640047 543.207 4.85 0.000849527 588.062
4.86 -0.00652012 409.038 4.86 0.0012102 413.653
4.87 -0.00599513 147.542 4.87 0.00326569 153.607
4.88 -0.0054701 90.2309 4.88 0.00531694 94.5391
4.89 -0.00561798 105.769 4.89 0.00443199 112.316
4.90 -0.00620604 194.607 4.90 0.00238911 208.783
4.91 -0.00678206 1190.35 4.91 0.000350382 1426.51
4.92 -0.00592029 505.488 4.92 0.000899778 555.193
4.93 -0.00551652 2525.33 4.93 0.000156323 3198.01
4.94 -0.00511811 258.398 4.94 0.00187002 267.877
4.95 -0.00476842 17050.1 4.95 5.10178e-05 9801
4.96 -0.00476317 948.738 4.96 0.000475353 1051.35
4.97 -0.00453696 313.378 4.97 0.00153875 325.44
4.98 -0.00689642 1615.21 4.98 0.000243888 2049.62
4.99 -0.00658189 277.179 4.99 0.00176213 284.248
5.00 -0.0052264 16984.3 5.00 0 inf


==> figures/data/O2/cavity/run_0016/ratio.txt <==
freq ratio
0.01 0.962881
0.02 0.931235
0.03 0.904302
0.04 0.881461
0.05 0.862204
0.06 0.846109
0.07 0.832822
0.08 0.822044
0.09 0.813522
0.1 0.807036
0.11 0.802396
0.12 0.799439
0.13 0.798018
0.14 0.798004
0.15 0.799283
0.16 0.801752
0.17 0.805319
0.18 0.809896
0.19 0.815411
0.2 0.82179
0.21 0.828971
0.22 0.836888
0.23 0.845489
0.24 0.854719
0.25 0.864535
0.26 0.87488
0.27 0.885723
0.28 0.897012
0.29 0.908712
0.3 0.920788
0.31 0.933203
0.32 0.945928
0.33 0.958927
0.34 0.97217
0.35 0.985632
0.36 0.964113
0.37 0.926866
0.38 0.893447
0.39 0.863321
0.4 0.836044
0.41 0.811247
0.42 0.788621
0.43 0.767906
0.44 0.748887
0.45 0.810288
0.46 0.903891
0.47 0.911244
0.48 0.918737
0.49 0.926345
0.5 0.934066
0.51 0.941897
0.52 0.949826
0.53 0.957846
0.54 0.965948
0.55 0.974121
0.56 0.978536
0.57 0.953208
0.58 0.929254
0.59 0.906905
0.6 0.886009
0.61 0.866434
0.62 0.848064
0.63 0.859866
0.64 0.932343
0.65 0.938353
0.66 0.944419
0.67 0.950533
0.68 0.956695
0.69 0.9629
0.7 0.969147
0.71 0.967501
0.72 0.947165
0.73 0.927942
0.74 0.909746
0.75 0.946551
0.76 0.951929
0.77 0.957339
0.78 0.962775
0.79 0.941363
0.8 0.951002
0.81 0.933304
0.82 0.916457
0.83 0.900407
0.84 0.885101
0.85 0.93772
0.86 0.942249
0.87 0.946796
0.88 0.951368
0.89 0.955952
0.9 0.95346
0.91 0.947034
0.92 0.9313
0.93 0.916213
0.94 0.901757
0.95 0.887894
0.96 0.87459
0.97 0.928672
0.98 0.932428
0.99 0.936201
1 0.939983
1.01 0.943765
1.02 0.947291
1.03 0.880376
1.04 0.937871
1.05 0.945436
1.06 0.889904
1.07 0.936263
1.08 0.922729
1.09 0.935286
1.1 0.938629
1.11 0.941483
1.12 0.91921
1.13 0.928673
1.14 0.916064
1.15 0.903735
1.16 0.891818
1.17 0.880297
1.18 0.869147
1.19 0.91655
1.2 0.919339
1.21 0.92213
1.22 0.924926
1.23 0.927722
1.24 0.930446
1.25 -1
1.26 0.920569
1.27 0.914899
1.28 0.912237
1.29 0.912414
1.3 0.902003
1.31 0.891148
1.32 0.917872
1.33 0.919846
1.34 0.91411
1.35 0.892495
1.36 0.90809
1.37 0.898209
1.38 0.883856
1.39 0.912307
1.4 0.914528
1.41 0.902697
1.42 0.907184
1.43 0.900968
1.44 0.909404
1.45 0.906123
1.46 0.840345
1.47 0.89945
1.48 0.890485
1.49 0.900494
1.5 0.901348
1.51 0.895285
1.52 0.447281
1.53 0.883291
1.54 0.885506
1.55 0.877499
1.56 0.895228
1.57 0.889143
1.58 0.610853
1.59 0.874546
1.6 0.57331
1.61 0.884678
1.62 0.879796
1.63 0.870776
1.64 0.883789
1.65 0.884909
1.66 0.884361
1.67 0.858657
1.68 0.777018
1.69 0.870203
1.7 0.867599
1.71 0.859797
1.72 0.851341
1.73 0.872918
1.74 0.872608
1.75 0.867012
1.76 0.827513
1.77 0.629222
1.78 0.843841
1.79 0.864399
1.8 0.733579
1.81 0.831357
1.82 -1
1.83 0.826569
1.84 0.847141
1.85 0.844728
1.86 0.838432
1.87 0.857129
1.88 0.855121
1.89 0.839964
1.9 0.714498
1.91 0.770246
1.92 0.832614
1.93 0.84924
1.94 0.839582
1.95 0.654625
1.96 0.800562
1.97 0.837682
1.98 0.829547
1.99 0.833515
2 0.811206
2.01 0.693265
2.02 0.639742
2.03 0.793736
2.04 0.82063
2.05 0.780011
2.06 0.174892
2.07 0.737499
2.08 0.798103
2.09 0.808519
2.1 0.826081
2.11 0.796432
2.12 0.253359
2.13 0.672766
2.14 0.570268
2.15 -0.741199
2.16 0.756541
2.17 0.799302
2.18 0.80351
2.19 0.798198
2.2 0.809756
2.21 0.80086
2.22 0.77315
2.23 0.644313
2.24 0.524766
2.25 0.733489
2.26 0.417619
2.27 0.571566
2.28 0.731262
2.29 0.728117
2.3 0.49279
2.31 0.500923
2.32 0.716062
2.33 0.753221
2.34 0.758971
2.35 0.669027
2.36 -0.118425
2.37 -0.226258
2.38 0.607295
2.39 0.719379
2.4 0.746428
2.41 0.754566
2.42 0.770852
2.43 0.759305
2.44 0.733834
2.45 0.663199
2.46 -0.0565898
2.47 0.512969
2.48 0.521115
2.49 0.650739
2.5 -1
2.51 -0.208312
2.52 0.469803
2.53 0.654494
2.54 0.537435
2.55 -1
2.56 0.550567
2.57 0.260523
2.58 0.44768
2.59 0.658905
2.6 0.532331
2.61 -1
2.62 0.516099
2.63 0.646565
2.64 0.678458
2.65 0.525011
2.66 -0.0360204
2.67 0.619059
2.68 0.560167
2.69 -0.32447
2.7 0.210777
2.71 0.366841
2.72 0.620277
2.73 0.653412
2.74 0.604931
2.75 0.452854
2.76 -1
2.77 0.33899
2.78 0.522407
2.79 0.0306937
2.8 -0.00657768
2.81 0.503248
2.82 0.46285
2.83 -0.86995
2.84 0.388879
2.85 -1
2.86 0.340853
2.87 0.54405
2.88 0.605389
2.89 0.619153
2.9 0.533113
2.91 0.132779
2.92 -0.00788105
2.93 -0.33458
2.94 0.437428
2.95 0.556127
2.96 0.600925
2.97 0.607729
2.98 0.565409
2.99 0.48139
3 0.23567
3.01 -1
3.02 -1
3.03 0.247671
3.04 -1
3.05 -1
3.06 0.261115
3.07 0.474139
3.08 0.278264
3.09 -1
3.1 -0.00698936
3.11 0.391837
3.12 0.337591
3.13 -1
3.14 0.0737859
3.15 0.244766
3.16 -1
3.17 -0.0451797
3.18 -1
3.19 0.180642
3.2 -1
3.21 0.1694
3.22 0.445133
3.23 0.392705
3.24 0.0920906
3.25 -1
3.26 -1
3.27 -0.0160915
3.28 -0.196689
3.29 -1
3.3 0.0477393
3.31 0.326856
3.32 0.192974
3.33 -0.701005
3.34 -0.970089
3.35 -0.885987
3.36 -0.844079
3.37 -0.126675
3.38 0.283037
3.39 -0.0817531
3.4 -1
3.41 -0.158694
3.42 0.245827
3.43 0.373585
3.44 0.441348
3.45 0.350833
3.46 0.122721
3.47 -1
3.48 -1
3.49 -0.39502
3.5 -0.433318
3.51 -1
3.52 -0.246657
3.53 -1
3.54 -1
3.55 -1
3.56 -0.346733
3.57 -0.424192
3.58 -1
3.59 -0.339754
3.6 -0.737375
3.61 -1
3.62 0.07741
3.63 -0.405593
3.64 -1
3.65 -0.440683
3.66 0.0726145
3.67 0.175019
3.68 -0.207763
3.69 -1
3.7 -0.451085
3.71 -1
3.72 -1
3.73 -0.218426
3.74 -0.250144
3.75 -1
3.76 -1
3.77 -0.517704
3.78 -1
3.79 -1
3.8 -0.838057
3.81 -1
3.82 -1
3.83 -1
3.84 -0.281556
3.85 0.0355487
3.86 -0.0726403
3.87 -0.64823
3.88 -1
3.89 -1
3.9 -1
3.91 -1
3.92 -1
3.93 -0.173141
3.94 -0.530073
3.95 -1
3.96 -1
3.97 -0.292249
3.98 -0.0497249
3.99 -0.379746
4 -1
4.01 -1
4.02 -0.946769
4.03 -1
4.04 -1
4.05 -0.798537
4.06 -1
4.07 -1
4.08 -1
4.09 -0.642454
4.1 -1
4.11 -0.792594
4.12 -1
4.13 -1
4.14 -1
4.15 -0.822977
4.16 -1
4.17 -1
4.18 -1
4.19 -1
4.2 -1
4.21 -0.465314
4.22 -0.157743
4.23 -0.546316
4.24 -1
4.25 -1
4.26 -1
4.27 -1
4.28 -1
4.29 -1
4.3 -1
4.31 -1
4.32 -1
4.33 -1
4.34 -0.455011
4.35 -0.900241
4.36 -1
4.37 -1
4.38 -1
4.39 -0.606136
4.4 -0.311111
4.41 -0.753408
4.42 -1
4.43 -1
4.44 -1
4.45 -1
4.46 -1
4.47 -1
4.48 -1
4.49 -1
4.5 -1
4.51 -1
4.52 -1
4.53 -1
4.54 -1
4.55 -1
4.56 -1
4.57 -1
4.58 -1
4.59 -1
4.6 -1
4.61 -1
4.62 -1
4.63 -1
4.64 -1
4.65 -1
4.66 -1
4.67 -1
4.68 -1
4.69 -1
4.7 -1
4.71 -1
4.72 -1
4.73 -1
4.74 -1
4.75 -1
4.76 -1
4.77 -1
4.78 -1
4.79 -1
4.8 -1
4.81 -1
4.82 -1
4.83 -1
4.84 -1
4.85 -1
4.86 -1
4.87 -1
4.88 -1
4.89 -1
4.9 -1
4.91 -1
4.92 -1
4.93 -1
4.94 -1
4.95 -1
4.96 -1
4.97 -1
4.98 -1
4.99 -1
5 -1
5 -1


==> figures/data/O2/cavity/run_0032/data.txt <==
freq gamma theta
0.01 0.961416 0.0200227
0.02 0.925443 0.0401899
0.03 0.891595 0.0606482
0.04 0.859475 0.0815488
0.05 0.828757 0.103049
0.06 0.799172 0.125317
0.07 0.770494 0.14853
0.08 0.742535 0.172886
0.09 0.715137 0.198597
0.10 0.688167 0.225905
0.11 0.661512 0.255078
0.12 0.635079 0.286427
0.13 0.608787 0.320306
0.14 0.58257 0.357131
0.15 0.556374 0.397392
0.16 0.530154 0.441674
0.17 0.503872 0.490683
0.18 0.477501 0.54528
0.19 0.451017 0.606535
0.20 0.424405 0.675786
0.21 0.397652 0.754742
0.22 0.370754 0.845618
0.23 0.343705 0.951342
0.24 0.316508 1.07586
0.25 0.289165 1.22466
0.26 0.261684 1.40555
0.27 0.234072 1.63006
0.28 0.20634 1.91604
0.29 0.178501 2.29249
0.30 0.150566 2.81014
0.31 0.122552 3.56627
0.32 0.0944736 4.77411
0.33 0.0663462 7.00905
0.34 0.0381868 12.5445
0.35 0.0100121 49.2461
0.36 0.017522 27.9209
0.37 0.0423738 11.2507
0.38 0.0647528 7.18847
0.39 0.0849979 5.35636
0.40 0.103389 4.3139
0.41 0.12016 3.64142
0.42 0.135506 3.17186
0.43 0.149593 2.82558
0.44 0.162562 2.55981
0.45 0.174534 2.34948
0.46 0.175498 2.33338
0.47 0.157865 2.64936
0.48 0.140202 3.04558
0.49 0.122511 3.55693
0.50 0.104796 4.24193
0.51 0.0870626 5.20687
0.52 0.0693139 6.667
0.53 0.0515544 9.13429
0.54 0.0337883 14.1976
0.55 0.01602 30.4939
0.56 0.00174009 284.793
0.57 0.0187684 25.9461
0.58 0.0346536 13.8207
0.59 0.0495028 9.52322
0.60 0.0634104 7.32346
0.61 0.0764598 5.98707
0.62 0.0887245 5.08933
0.63 0.10027 4.44484
0.64 0.0940098 4.77315
0.65 0.0800109 5.6946
0.66 0.0660051 7.00764
0.67 0.0519946 9.02886
0.68 0.0379814 12.542
0.69 0.0239678 20.1636
0.70 0.00995579 49.2362
0.71 0.00401944 122.668
0.72 0.0174191 27.9153
0.73 0.0300991 15.9413
0.74 0.0421139 11.2484
0.75 0.0507692 9.24353
0.76 0.0382528 12.429
0.77 0.0257369 18.7125
0.78 0.0132228 36.8874
0.79 0.00071172 693.462
0.80 0.0115184 42.4017
0.81 0.0231538 20.838
0.82 0.0342337 13.9287
0.83 0.0447954 10.5244
0.84 0.0548728 8.49782
0.85 0.0562834 8.2704
0.86 0.0453274 10.3879
0.87 0.0343719 13.855
0.88 0.023418 20.565
0.89 0.0124667 39.0606
0.90 0.00151897 324.109
0.91 0.00924717 52.8098
0.92 0.0195533 24.7055
0.93 0.0294229 16.2467
0.94 0.0388819 12.1697
0.95 0.0479543 9.77033
0.96 0.0566622 8.18992
0.97 0.0580565 7.97921
0.98 0.048499 9.64774
0.99 0.0389425 12.1349
1.00 0.0293877 16.2388
1.01 0.0198354 24.2939
1.02 0.0102862 47.2993
1.03 0.000738121 662.935
1.04 0.00864499 56.3457
1.05 0.00988153 49.2197
1.06 0.000611305 802.338
1.07 0.00850351 57.2476
1.08 0.0172827 27.906
1.09 0.0246274 19.4292
1.10 0.0158393 30.4786
1.11 0.00705464 69.0357
1.12 0.00171927 284.65
1.13 0.0102816 47.1861
1.14 0.0185435 25.933
1.15 0.0265201 17.9776
1.16 0.0342255 13.8138
1.17 0.0416723 11.2527
1.18 0.0488729 9.51844
1.19 0.0470155 9.91137
1.20 0.0391725 11.9925
1.21 0.0313317 15.1143
1.22 0.0234937 20.3178
1.23 0.0156588 30.7253
1.24 0.00782741 61.9486
1.25 -1.04883e-05 4.53584e+09
1.26 0.00769974 62.9478
1.27 0.00364637 133.431
1.28 0.00398851 121.912
1.29 0.0114117 42.2726
1.30 0.0186059 25.7264
1.31 0.025579 18.5711
1.32 0.0190645 25.0803
1.33 0.0118101 40.7807
1.34 0.00455914 106.395
1.35 0.00267094 181.823
1.36 0.0097309 49.5557
1.37 0.0165822 28.8653
1.38 0.0232422 20.4443
1.39 0.0166811 28.6733
1.40 0.0097892 49.1966
1.41 0.00290113 167.138
1.42 0.0039505 122.57
1.43 0.010625 45.2443
1.44 0.0118376 40.5455
1.45 0.00516245 93.5875
1.46 0.00150117 322.353
1.47 0.00804014 59.8735
1.48 0.0143977 33.2036
1.49 0.0196032 24.2457
1.50 0.013212 36.2043
1.51 0.00682404 70.5356
1.52 0.000418755 1099.08
1.53 0.0058659 82.074
1.54 0.0120087 39.8285
1.55 0.0179904 26.4105
1.56 0.0129575 36.8504
1.57 0.00682575 70.3803
1.58 0.00067825 692.766
1.59 0.00536638 89.5976
1.60 0.000457299 1022.84
1.61 0.00550891 87.2008
1.62 0.0113403 42.0889
1.63 0.0170266 27.8558
1.64 0.0213556 22.0997
1.65 0.0155868 30.4531
1.66 0.00982149 48.6049
1.67 0.00405829 118.245
1.68 0.00168298 284.412
1.69 0.00733723 65.1582
1.70 0.0128481 36.9837
1.71 0.0182278 25.9114
1.72 0.0234809 19.9952
1.73 0.0205878 22.8667
1.74 0.0151315 31.2808
1.75 0.00967867 49.167
1.76 0.00422409 113.111
1.77 0.00118616 395.657
1.78 0.00656969 72.6325
1.79 0.00681477 69.9338
1.80 0.00146912 323.686
1.81 0.00381739 125.053
1.82 -3.00705e-05 33061.2
1.83 0.00520018 91.5899
1.84 0.0103059 45.9823
1.85 0.0152958 30.8079
1.86 0.0201759 23.2261
1.87 0.0170935 27.4936
1.88 0.0120532 39.1841
1.89 0.00701592 67.6436
1.90 0.00196681 240.449
1.91 0.00301804 157.371
1.92 0.00793624 59.6726
1.93 0.0110543 42.6837
1.94 0.00615248 77.0573
1.95 0.00123737 379.723
1.96 0.00361192 131.495
1.97 0.0083799 56.3725
1.98 0.0130485 36.0092
1.99 0.0121049 38.8375
2.00 0.007362 64.1099
2.01 0.00260836 180.219
2.02 0.00205682 227.211
2.03 0.00672157 70.1601
2.04 0.00995775 47.2187
2.05 0.005328 88.5216
2.06 0.000663374 661.801
2.07 0.00385255 122.248
2.08 0.00835709 56.2496
2.09 0.0127632 36.6521
2.10 0.00954984 49.1308
2.11 0.00506815 92.971
2.12 0.00055406 800.886
2.13 0.0026426 177.039
2.14 0.0017322 266.911
2.15 0.000206762 1844.65
2.16 0.0041123 114.382
2.17 0.00840195 55.7364
2.18 0.0126078 36.9605
2.19 0.0167339 27.7111
2.20 0.0152623 30.4174
2.21 0.0110262 42.2765
2.22 0.006788 68.8972
2.23 0.00253968 183.26
2.24 0.00161497 284.08
2.25 0.00581685 80.235
2.26 0.00154191 292.984
2.27 0.00250405 183.937
2.28 0.00662059 70.3792
2.29 0.0060745 76.6991
2.30 0.00194207 234.692
2.31 0.00202569 225.215
2.32 0.0060781 76.533
2.33 0.0100245 46.2576
2.34 0.00737247 63.0716
2.35 0.00337232 137.901
2.36 0.000534858 781.875
2.37 0.000594445 691.6
2.38 0.00322317 143.085
2.39 0.00711582 65.1341
2.40 0.0109242 42.2884
2.41 0.0146568 31.3753
2.42 0.0160625 28.5713
2.43 0.0122507 37.5945
2.44 0.00843942 54.7417
2.45 0.00462359 99.9661
2.46 0.000760022 553.636
2.47 0.00180578 252.569
2.48 0.00189355 241.1
2.49 0.00372683 124.084
2.50 -8.38575e-05 7.07791e+07
2.51 0.000810562 506.6
2.52 0.00270893 166.743
2.53 0.00638871 71.9147
2.54 0.00341897 133.083
2.55 5.46494e-05 2591.94
2.56 0.00374579 121.595
2.57 0.00134027 327.685
2.58 0.00213443 210.988
2.59 0.00572384 80.188
2.60 0.00353195 128.541
2.61 -0.00010298 16958.6
2.62 0.00344403 131.532
2.63 0.00695236 65.7632
2.64 0.00611041 74.9879
2.65 0.00259493 175.148
2.66 0.000781395 537.839
2.67 0.00429253 106.708
2.68 0.00428161 106.085
2.69 0.000773915 518.805
2.70 0.00134612 322.98
2.71 0.00192068 231.252
2.72 0.00533359 85.5422
2.73 0.00863408 52.6263
2.74 0.00709272 63.9367
2.75 0.00370427 120.755
2.76 0.000289927 1025.4
2.77 0.00276748 159.286
2.78 0.00490687 91.76
2.79 0.00154496 273.19
2.80 0.00147978 283.655
2.81 0.00478634 93.8078
2.82 0.00269355 166.601
2.83 0.000409032 895.8
2.84 0.00326861 135.443
2.85 -2.83028e-05 3234.76
2.86 0.00295356 148.911
2.87 0.00615451 73.0407
2.88 0.0092751 48.5013
2.89 0.00798406 56.4629
2.90 0.00482265 93.2682
2.91 0.00161537 264.498
2.92 0.00130298 321.258
2.93 0.00104391 381.262
2.94 0.00419502 105.844
2.95 0.00727141 61.6273
2.96 0.0102749 43.5553
2.97 0.0121977 36.5814
2.98 0.00915324 48.7785
2.99 0.00609202 72.9345
3.00 0.0030053 143.55
3.01 -9.48757e-05 3756.44
3.02 5.31226e-05 1973.02
3.03 0.00264905 163.19
3.04 0.00020318 1094.89
3.05 0.00034391 925.827
3.06 0.00237936 182.082
3.07 0.00532924 83.1854
3.08 0.00348269 124.268
3.09 0.00047735 659.882
3.10 0.00206796 201.038
3.11 0.00500811 87.5503
3.12 0.0035112 124.234
3.13 0.000549131 624.935
3.14 0.00202184 207.99
3.15 0.00336954 127.595
3.16 0.000440129 689.941
3.17 0.00202059 204.157
3.18 0.000414732 798.445
3.19 0.00215814 197.817
3.20 0.000279801 1018.58
3.21 0.0022508 189.174
3.22 0.00508021 86.8429
3.23 0.00543731 80.2943
3.24 0.0026061 161.084
3.25 -0.000233429 9.10172e+06
3.26 -0.000165137 4065.46
3.27 0.00263884 156.34
3.28 0.0020277 197.956
3.29 0.000213082 927.616
3.30 0.00298254 139.46
3.31 0.00570477 75.6077
3.32 0.00396142 107.039
3.33 0.00120939 305.582
3.34 0.000974254 362.171
3.35 0.000882237 405.869
3.36 0.000736509 490.247
3.37 0.00159659 253.997
3.38 0.00423363 101.23
3.39 0.0025042 162.478
3.40 -0.000188568 4593.37
3.41 0.00228525 175.918
3.42 0.00491482 86.5645
3.43 0.00749524 57.5195
3.44 0.00838978 51.6122
3.45 0.00581218 74.1588
3.46 0.00319286 131.099
3.47 0.000566674 554.069
3.48 0.000255609 824.243
3.49 0.00176146 219.384
3.50 0.0019672 194.952
3.51 -6.63388e-05 1610.8
3.52 0.00250193 157.768
3.53 0.00107445 316.802
3.54 0.000794347 393.693
3.55 0.000576773 556.549
3.56 0.00150359 258.775
3.57 0.00204308 187.486
3.58 -0.000214795 3265.67
3.59 0.00229522 169.069
3.60 0.00113033 321.985
3.61 0.000848405 402.941
3.62 0.00332487 124.404
3.63 0.00213889 179.225
3.64 -0.000343625 32613.5
3.65 0.00209074 182.22
3.66 0.00451664 91.1062
3.67 0.00486249 85.9028
3.68 0.00242399 163.002
3.69 -1.68766e-05 1518.57
3.70 0.00181944 208.844
3.71 0.00121402 282.52
3.72 0.000475924 530.163
3.73 0.00286457 137.308
3.74 0.00211245 185.591
3.75 -0.000282478 6.20121e+06
3.76 -2.70979e-05 1113.79
3.77 0.00233461 160.238
3.78 0.000326745 588.477
3.79 0.00117499 276.031
3.80 0.00148134 239.037
3.81 0.000123108 894.624
3.82 0.000518549 484.05
3.83 0.000900504 331.332
3.84 0.00319934 121.073
3.85 0.0054653 74.2193
3.86 0.00439004 90.9749
3.87 0.00209699 173.795
3.88 -0.000197786 1842.58
3.89 -8.71121e-05 2114.62
3.90 0.000859654 377.376
3.91 0.000326595 621.578
3.92 0.001171 282.538
3.93 0.00340311 115.456
3.94 0.00243714 152.058
3.95 0.000194467 687.779
3.96 0.00114915 274.525
3.97 0.00335176 114.763
3.98 0.00547758 72.6798
3.99 0.0034081 111.083
4.00 0.00120438 254.023
4.01 -3.46761e-05 906.021
4.02 0.00191652 179.036
4.03 -0.000271636 1768.46
4.04 -0.000207816 1779.05
4.05 0.0019532 180.431
4.06 0.00157532 207.308
4.07 -0.000460646 6854.77
4.08 0.00168239 196.417
4.09 0.00184156 196.66
4.10 -0.000300171 6651.95
4.11 0.00167142 210.073
4.12 0.000131785 657.062
4.13 0.000926807 296.857
4.14 -9.15623e-05 1163.57
4.15 0.00184374 189.83
4.16 -0.000237737 2483.03
4.17 0.00149983 225.272
4.18 0.0017054 192.334
4.19 -0.000376841 2713.43
4.20 0.00137079 225.265
4.21 0.00341056 108.412
4.22 0.00420802 92.2981
4.23 0.00220819 165.702
4.24 0.000157744 794.925
4.25 -0.0004763 2.17352e+06
4.26 -8.0516e-05 795.188
4.27 -0.000138244 1055.46
4.28 -0.000482818 3081.73
4.29 0.00152354 198.742
4.30 -0.000200378 1829.73
4.31 0.000510559 376.248
4.32 0.000236664 493.994
4.33 0.00221193 149.593
4.34 0.00416252 88.3095
4.35 0.00253886 134.024
4.36 0.000564821 355.863
4.37 0.000114777 672.702
4.38 0.000833808 319.48
4.39 0.00277057 129.439
4.40 0.00396121 94.8513
4.41 0.00207705 168.464
4.42 0.000135913 740.749
4.43 -0.000637286 167223
4.44 0.00127594 219.969
4.45 -0.000247527 1957.91
4.46 0.00123012 248.597
4.47 -0.000160935 1034.52
4.48 0.000921967 281.858
4.49 0.00247193 131.089
4.50 0.000579307 320.675
4.51 -0.00015869 729.085
4.52 0.000710141 290.494
4.53 -0.000305755 971.95
4.54 0.00155155 182.467
4.55 0.00150606 186.33
4.56 -0.000355548 1086.94
4.57 0.000721148 285.116
4.58 0.0011473 241.102
4.59 -0.000474282 3729.38
4.60 3.60923e-05 597.77
4.61 -0.00070909 10089.2
4.62 0.00111017 223.33
4.63 0.00290045 113.371
4.64 0.00131919 223.294
4.65 -0.000493766 8506.09
4.66 0.0010457 236.711
4.67 -0.000686251 5946.6
4.68 0.000959915 240.624
4.69 0.00059061 327.524
4.70 -0.000154416 794.174
4.71 0.000635424 332.807
4.72 -7.55306e-05 775.358
4.73 0.00155237 179.66
4.74 -0.000163023 684.832
4.75 0.000293643 356.579
4.76 -0.000265085 687.129
4.77 0.00022596 377.274
4.78 -0.000214318 628.727
4.79 0.00135433 191.626
4.80 -0.000172071 1010.97
4.81 -0.000673158 2062.98
4.82 0.000650986 286.591
4.83 -0.000487895 1407.04
4.84 0.00121268 204.359
4.85 -0.000172588 580.615
4.86 0.000118158 408.378
4.87 0.00179774 151.455
4.88 0.00345811 93.1144
4.89 0.00276493 111.103
4.90 0.00108376 206.284
4.91 -0.000596306 1405.31
4.92 -5.09185e-05 547.894
4.93 -0.000583204 3146.62
4.94 0.000814268 264.236
4.95 -0.000566493 9743.73
4.96 -0.000233044 1036.96
4.97 0.000630368 321.007
4.98 -0.000695819 2016.16
4.99 0.00053508 280.381
5.00 -0.000667654 1.10077e+06


==> figures/data/O2/cavity/run_0032/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.961416 0.0200227 0.01 0.998401 0.000800641
0.02 0.925443 0.0401899 0.02 0.99362 0.00321027
0.03 0.891595 0.0606482 0.03 0.985703 0.00725222
0.04 0.859475 0.0815488 0.04 0.974724 0.012966
0.05 0.828757 0.103049 0.05 0.960784 0.0204082
0.06 0.799172 0.125317 0.06 0.944012 0.029654
0.07 0.770494 0.14853 0.07 0.924557 0.0407993
0.08 0.742535 0.172886 0.08 0.902588 0.0539629
0.09 0.715137 0.198597 0.09 0.878287 0.06929
0.10 0.688167 0.225905 0.10 0.851852 0.0869565
0.11 0.661512 0.255078 0.11 0.823487 0.107174
0.12 0.635079 0.286427 0.12 0.7934 0.130199
0.13 0.608787 0.320306 0.13 0.761804 0.156337
0.14 0.58257 0.357131 0.14 0.728907 0.185958
0.15 0.556374 0.397392 0.15 0.694915 0.219512
0.16 0.530154 0.441674 0.16 0.660027 0.257545
0.17 0.503872 0.490683 0.17 0.624431 0.300728
0.18 0.477501 0.54528 0.18 0.58831 0.349892
0.19 0.451017 0.606535 0.19 0.551831 0.406074
0.20 0.424405 0.675786 0.20 0.515152 0.470588
0.21 0.397652 0.754742 0.21 0.478415 0.545117
0.22 0.370754 0.845618 0.22 0.441753 0.631854
0.23 0.343705 0.951342 0.23 0.405284 0.733703
0.24 0.316508 1.07586 0.24 0.369113 0.854599
0.25 0.289165 1.22466 0.25 0.333333 1
0.26 0.261684 1.40555 0.26 0.298027 1.1777
0.27 0.234072 1.63006 0.27 0.263264 1.39923
0.28 0.20634 1.91604 0.28 0.229105 1.6824
0.29 0.178501 2.29249 0.29 0.1956 2.05623
0.30 0.150566 2.81014 0.30 0.162791 2.57143
0.31 0.122552 3.56627 0.31 0.13071 3.32526
0.32 0.0944736 4.77411 0.32 0.0993843 4.53097
0.33 0.0663462 7.00905 0.33 0.0688328 6.76398
0.34 0.0381868 12.5445 0.34 0.039069 12.2979
0.35 0.0100121 49.2461 0.35 0.010101 49
0.36 0.017522 27.9209 0.36 0.0180676 28.1739
0.37 0.0423738 11.2507 0.37 0.0454372 11.5042
0.38 0.0647528 7.18847 0.38 0.0720119 7.4433
0.39 0.0849979 5.35636 0.39 0.0977986 5.61255
0.40 0.103389 4.3139 0.40 0.122807 4.57143
0.41 0.12016 3.64142 0.41 0.147049 3.90023
0.42 0.135506 3.17186 0.42 0.170537 3.43191
0.43 0.149593 2.82558 0.43 0.193288 3.08681
0.44 0.162562 2.55981 0.44 0.215317 2.82216
0.45 0.174534 2.34948 0.45 0.213592 2.6129
0.46 0.175498 2.33338 0.46 0.192521 2.44342
0.47 0.157865 2.64936 0.47 0.171729 2.41157
0.48 0.140202 3.04558 0.48 0.151225 2.80633
0.49 0.122511 3.55693 0.49 0.131017 3.3163
0.50 0.104796 4.24193 0.50 0.111111 4
0.51 0.0870626 5.20687 0.51 0.0915124 4.96374
0.52 0.0693139 6.667 0.52 0.0722251 6.4228
0.53 0.0515544 9.13429 0.53 0.0532524 8.88924
0.54 0.0337883 14.1976 0.54 0.0345969 13.9522
0.55 0.01602 30.4939 0.55 0.0162602 30.25
0.56 0.00174009 284.793 0.56 0.00175691 285.091
0.57 0.0187684 25.9461 0.57 0.019454 26.2016
0.58 0.0346536 13.8207 0.58 0.0368316 14.0753
0.59 0.0495028 9.52322 0.59 0.0538904 9.77809
0.60 0.0634104 7.32346 0.60 0.070632 7.57895
0.61 0.0764598 5.98707 0.61 0.0870581 6.24329
0.62 0.0887245 5.08933 0.62 0.103171 5.34631
0.63 0.10027 4.44484 0.63 0.114951 4.70261
0.64 0.0940098 4.77315 0.64 0.0993843 4.53097
0.65 0.0800109 5.6946 0.65 0.0840108 5.45161
0.66 0.0660051 7.00764 0.66 0.0688328 6.76398
0.67 0.0519946 9.02886 0.67 0.0538518 8.78474
0.68 0.0379814 12.542 0.68 0.039069 12.2979
0.69 0.0239678 20.1636 0.69 0.0244852 19.9205
0.70 0.00995579 49.2362 0.70 0.010101 49
0.71 0.00401944 122.668 0.71 0.00408326 122.951
0.72 0.0174191 27.9153 0.72 0.0180676 28.1739
0.73 0.0300991 15.9413 0.73 0.0318521 16.1976
0.74 0.0421139 11.2484 0.74 0.0454372 11.5042
0.75 0.0507692 9.24353 0.75 0.0526316 9
0.76 0.0382528 12.429 0.76 0.0394146 12.1857
0.77 0.0257369 18.7125 0.77 0.0263568 18.4704
0.78 0.0132228 36.8874 0.78 0.0134587 36.6506
0.79 0.00071172 693.462 0.79 0.000720519 693.444
0.80 0.0115184 42.4017 0.80 0.0118577 42.6667
0.81 0.0231538 20.838 0.81 0.024276 21.0965
0.82 0.0342337 13.9287 0.82 0.0365346 14.1857
0.83 0.0447954 10.5244 0.83 0.0486338 10.7809
0.84 0.0548728 8.49782 0.84 0.0605742 8.75434
0.85 0.0562834 8.2704 0.85 0.0586319 8.02778
0.86 0.0453274 10.3879 0.86 0.0469686 10.1454
0.87 0.0343719 13.855 0.87 0.0354276 13.6133
0.88 0.023418 20.565 0.88 0.0240091 20.3255
0.89 0.0124667 39.0606 0.89 0.0127134 38.8284
0.90 0.00151897 324.109 0.90 0.00154083 324
0.91 0.00924717 52.8098 0.91 0.00950872 53.0833
0.92 0.0195533 24.7055 0.92 0.0204352 24.9676
0.93 0.0294229 16.2467 0.93 0.0312388 16.5057
0.94 0.0388819 12.1697 0.94 0.0419197 12.4276
0.95 0.0479543 9.77033 0.95 0.0524781 10.0278
0.96 0.0566622 8.18992 0.96 0.0629145 8.4473
0.97 0.0580565 7.97921 0.97 0.0606968 7.73766
0.98 0.048499 9.64774 0.98 0.0504721 9.40646
0.99 0.0389425 12.1349 0.99 0.0403407 11.8944
1.00 0.0293877 16.2388 1.00 0.030303 16
1.01 0.0198354 24.2939 1.01 0.0203592 24.059
1.02 0.0102862 47.2993 1.02 0.0105093 47.0769
1.03 0.000738121 662.935 1.03 0.000753509 663.062
1.04 0.00864499 56.3457 1.04 0.00890817 56.6283
1.05 0.00988153 49.2197 1.05 0.010101 49
1.06 0.000611305 802.338 1.06 0.00062261 802.571
1.07 0.00850351 57.2476 1.07 0.00876691 57.5327
1.08 0.0172827 27.906 1.08 0.0180676 28.1739
1.09 0.0246274 19.4292 1.09 0.0253886 19.1939
1.10 0.0158393 30.4786 1.10 0.0162602 30.25
1.11 0.00705464 69.0357 1.11 0.00721164 68.8324
1.12 0.00171927 284.65 1.12 0.00175691 285.091
1.13 0.0102816 47.1861 1.13 0.0106455 47.4684
1.14 0.0185435 25.933 1.14 0.019454 26.2016
1.15 0.0265201 17.9776 1.15 0.0281827 18.2414
1.16 0.0342255 13.8138 1.16 0.0368316 14.0753
1.17 0.0416723 11.2527 1.17 0.0454007 11.513
1.18 0.0488729 9.51844 1.18 0.0538904 9.77809
1.19 0.0470155 9.91137 1.19 0.0491506 9.67281
1.20 0.0391725 11.9925 1.20 0.0407993 11.7551
1.21 0.0313317 15.1143 1.21 0.0325117 14.8791
1.22 0.0234937 20.3178 1.22 0.0242879 20.0864
1.23 0.0156588 30.7253 1.23 0.016128 30.502
1.24 0.00782741 61.9486 1.24 0.008032 61.751
1.25 -1.04883e-05 4.53584e+09 1.25 0 inf
1.26 0.00769974 62.9478 1.26 0.007968 63.251
1.27 0.00364637 133.431 1.27 0.00373699 133.298
1.28 0.00398851 121.912 1.28 0.00410615 122.269
1.29 0.0114117 42.2726 1.29 0.0118878 42.5601
1.30 0.0186059 25.7264 1.30 0.0196078 26
1.31 0.025579 18.5711 1.31 0.0272665 18.8375
1.32 0.0190645 25.0803 1.32 0.0197193 24.8559
1.33 0.0118101 40.7807 1.33 0.012174 40.5711
1.34 0.00455914 106.395 1.34 0.00468391 106.249
1.35 0.00267094 181.823 1.35 0.00275103 182.25
1.36 0.0097309 49.5557 1.36 0.0101308 49.8544
1.37 0.0165822 28.8653 1.37 0.0174554 29.1444
1.38 0.0232422 20.4443 1.38 0.0244852 20.7225
1.39 0.0166811 28.6733 1.39 0.0172681 28.4551
1.40 0.0097892 49.1966 1.40 0.010101 49
1.41 0.00290113 167.138 1.41 0.00298388 167.067
1.42 0.0039505 122.57 1.42 0.00408326 122.951
1.43 0.010625 45.2443 1.43 0.0111004 45.5434
1.44 0.0118376 40.5455 1.44 0.0122422 40.3424
1.45 0.00516245 93.5875 1.45 0.00532229 93.4444
1.46 0.00150117 322.353 1.46 0.00155053 322.97
1.47 0.00804014 59.8735 1.47 0.0083763 60.1922
1.48 0.0143977 33.2036 1.48 0.015155 33.4924
1.49 0.0196032 24.2457 1.49 0.0203857 24.0271
1.50 0.013212 36.2043 1.50 0.0136986 36
1.51 0.00682404 70.5356 1.51 0.00705483 70.3735
1.52 0.000418755 1099.08 1.52 0.00045426 1100.19
1.53 0.0058659 82.074 1.53 0.00610306 82.4261
1.54 0.0120087 39.8285 1.54 0.0126172 40.1286
1.55 0.0179904 26.4105 1.55 0.019088 26.6944
1.56 0.0129575 36.8504 1.56 0.0134587 36.6506
1.57 0.00682575 70.3803 1.57 0.00706963 70.2251
1.58 0.00067825 692.766 1.58 0.000720519 693.444
1.59 0.00536638 89.5976 1.59 0.00558859 89.968
1.60 0.000457299 1022.84 1.60 0.000488043 1024
1.61 0.00550891 87.2008 1.61 0.00574244 87.5709
1.62 0.0113403 42.0889 1.62 0.0119339 42.3974
1.63 0.0170266 27.8558 1.63 0.0180864 28.1451
1.64 0.0213556 22.0997 1.64 0.0223369 21.8845
1.65 0.0155868 30.4531 1.65 0.0162602 30.25
1.66 0.00982149 48.6049 1.66 0.0102189 48.4288
1.67 0.00405829 118.245 1.67 0.00421323 118.174
1.68 0.00168298 284.412 1.68 0.00175691 285.091
1.69 0.00733723 65.1582 1.69 0.00769149 65.5069
1.70 0.0128481 36.9837 1.70 0.0135905 37.2903
1.71 0.0182278 25.9114 1.71 0.019454 26.2016
1.72 0.0234809 19.9952 1.72 0.025282 20.2769
1.73 0.0205878 22.8667 1.73 0.0215924 22.6563
1.74 0.0151315 31.2808 1.74 0.0158307 31.0842
1.75 0.00967867 49.167 1.75 0.010101 49
1.76 0.00422409 113.111 1.76 0.0044033 113.051
1.77 0.00118616 395.657 1.77 0.0012624 396.57
1.78 0.00656969 72.6325 1.78 0.00689611 73.0046
1.79 0.00681477 69.9338 1.79 0.00711176 69.8061
1.80 0.00146912 323.686 1.80 0.00154083 324
1.81 0.00381739 125.053 1.81 0.00399933 125.521
1.82 -3.00705e-05 33061.2 1.82 1.50946e-05 33124
1.83 0.00520018 91.5899 1.83 0.00546432 92.0027
1.84 0.0103059 45.9823 1.84 0.0109135 46.3146
1.85 0.0152958 30.8079 1.85 0.0163326 31.1136
1.86 0.0201759 23.2261 1.86 0.0217215 23.5187
1.87 0.0170935 27.4936 1.87 0.0179868 27.2982
1.88 0.0120532 39.1841 1.88 0.0126547 39.011
1.89 0.00701592 67.6436 1.89 0.00735018 67.5255
1.90 0.00196681 240.449 1.90 0.00207326 240.667
1.91 0.00301804 157.371 1.91 0.00317609 157.926
1.92 0.00793624 59.6726 1.92 0.00839784 60.0391
1.93 0.0110543 42.6837 1.93 0.011622 42.5217
1.94 0.00615248 77.0573 1.94 0.00645451 76.9652
1.95 0.00123737 379.723 1.95 0.0013132 380.25
1.96 0.00361192 131.495 1.96 0.00380188 132.014
1.97 0.0083799 56.3725 1.97 0.00889074 56.7383
1.98 0.0130485 36.0092 1.98 0.0139534 36.3336
1.99 0.0121049 38.8375 1.99 0.0127639 38.6729
2.00 0.007362 64.1099 2.00 0.00775194 64
2.01 0.00260836 180.219 2.01 0.00276454 180.362
2.02 0.00205682 227.211 2.02 0.00219823 227.955
2.03 0.00672157 70.1601 2.03 0.0071364 70.5634
2.04 0.00995775 47.2187 2.04 0.0105093 47.0769
2.05 0.005328 88.5216 2.05 0.00561964 88.4737
2.06 0.000663374 661.801 2.06 0.000753509 663.062
2.07 0.00385255 122.248 2.07 0.00408909 122.777
2.08 0.00835709 56.2496 2.08 0.00890817 56.6283
2.09 0.0127632 36.6521 2.09 0.0137037 36.9865
2.10 0.00954984 49.1308 2.10 0.010101 49
2.11 0.00506815 92.971 2.11 0.0053507 92.9457
2.12 0.00055406 800.886 2.12 0.00062261 802.571
2.13 0.0026426 177.039 2.13 0.00281337 177.223
2.14 0.0017322 266.911 2.14 0.00187047 267.813
2.15 0.000206762 1844.65 2.15 0.000270343 1849
2.16 0.0041123 114.382 2.16 0.00437001 114.916
2.17 0.00840195 55.7364 2.17 0.00898874 56.1251
2.18 0.0126078 36.9605 2.18 0.0135859 37.303
2.19 0.0167339 27.7111 2.19 0.0181614 28.031
2.20 0.0152623 30.4174 2.20 0.0162602 30.25
2.21 0.0110262 42.2765 2.21 0.0117259 42.1406
2.22 0.006788 68.8972 2.22 0.00721164 68.8324
2.23 0.00253968 183.26 2.23 0.00271736 183.502
2.24 0.00161497 284.08 2.24 0.00175691 285.091
2.25 0.00581685 80.235 2.25 0.00613497 81
2.26 0.00154191 292.984 2.26 0.00170045 293.54
2.27 0.00250405 183.937 2.27 0.00271456 184.692
2.28 0.00662059 70.3792 2.28 0.00711006 70.8229
2.29 0.0060745 76.6991 2.29 0.00647936 76.6681
2.30 0.00194207 234.692 2.30 0.00212214 235.111
2.31 0.00202569 225.215 2.31 0.00221625 226.106
2.32 0.0060781 76.533 2.32 0.00653583 77.0014
2.33 0.0100245 46.2576 2.33 0.0108366 46.64
2.34 0.00737247 63.0716 2.34 0.00787273 63.0104
2.35 0.00337232 137.901 2.35 0.00360848 138.062
2.36 0.000534858 781.875 2.36 0.000637795 784.451
2.37 0.000594445 691.6 2.37 0.000720519 693.444
2.38 0.00322317 143.085 2.38 0.00349 143.766
2.39 0.00711582 65.1341 2.39 0.00768274 65.5809
2.40 0.0109242 42.2884 2.40 0.0118577 42.6667
2.41 0.0146568 31.3753 2.41 0.0160149 31.7209
2.42 0.0160625 28.5713 2.42 0.0172919 28.4153
2.43 0.0122507 37.5945 2.43 0.0131691 37.4676
2.44 0.00843942 54.7417 2.44 0.00906284 54.6703
2.45 0.00462359 99.9661 2.45 0.00497306 100.042
2.46 0.000760022 553.636 2.46 0.000899778 555.193
2.47 0.00180578 252.569 2.47 0.00197123 253.149
2.48 0.00189355 241.1 2.48 0.00206918 242.142
2.49 0.00372683 124.084 2.49 0.004008 124.251
2.50 -8.38575e-05 7.07791e+07 2.50 0 inf
2.51 0.000810562 506.6 2.51 0.000983144 508.073
2.52 0.00270893 166.743 2.52 0.002993 167.557
2.53 0.00638871 71.9147 2.53 0.00695329 72.4084
2.54 0.00341897 133.083 2.54 0.00373699 133.298
2.55 5.46494e-05 2591.94 2.55 0.000192271 2601
2.56 0.00374579 121.595 2.56 0.00410615 122.269
2.57 0.00134027 327.685 2.57 0.00151929 328.602
2.58 0.00213443 210.988 2.58 0.00236421 211.987
2.59 0.00572384 80.188 2.59 0.00623261 80.7232
2.60 0.00353195 128.541 2.60 0.00386812 128.762
2.61 -0.00010298 16958.6 2.61 2.93587e-05 17030.3
2.62 0.00344403 131.532 2.62 0.00379472 132.262
2.63 0.00695236 65.7632 2.63 0.00760412 66.2538
2.64 0.00611041 74.9879 2.64 0.00662053 75.0226
2.65 0.00259493 175.148 2.65 0.0028399 175.562
2.66 0.000781395 537.839 2.66 0.000926574 540.122
2.67 0.00429253 106.708 2.67 0.00467889 107.363
2.68 0.00428161 106.085 2.68 0.00468391 106.249
2.69 0.000773915 518.805 2.69 0.000959541 520.583
2.70 0.00134612 322.98 2.70 0.00154083 324
2.71 0.00192068 231.252 2.71 0.00215603 232.408
2.72 0.00533359 85.5422 2.72 0.00583921 86.1281
2.73 0.00863408 52.6263 2.73 0.00950872 53.0833
2.74 0.00709272 63.9367 2.74 0.00775809 63.9489
2.75 0.00370427 120.755 2.75 0.00411523 121
2.76 0.000289927 1025.4 2.76 0.000485481 1029.41
2.77 0.00276748 159.286 2.77 0.00313115 160.186
2.78 0.00490687 91.76 2.78 0.00541153 91.8954
2.79 0.00154496 273.19 2.79 0.00182091 274.088
2.80 0.00147978 283.655 2.80 0.00175691 285.091
2.81 0.00478634 93.8078 2.81 0.00532193 94.451
2.82 0.00269355 166.601 2.82 0.00298388 167.067
2.83 0.000409032 895.8 2.83 0.000555941 899.876
2.84 0.00326861 135.443 2.84 0.0036688 135.785
2.85 -2.83028e-05 3234.76 2.85 0.00015387 3249
2.86 0.00295356 148.911 2.86 0.00334875 149.81
2.87 0.00615451 73.0407 2.87 0.00683906 73.6095
2.88 0.0092751 48.5013 2.88 0.0103171 48.9634
2.89 0.00798406 56.4629 2.89 0.00877635 56.4713
2.90 0.00482265 93.2682 2.90 0.00532229 93.4444
2.91 0.00161537 264.498 2.91 0.00188 265.458
2.92 0.00130298 321.258 2.92 0.00155053 322.97
2.93 0.00104391 381.262 2.93 0.00130632 383.254
2.94 0.00419502 105.844 2.94 0.00471344 106.58
2.95 0.00727141 61.6273 2.95 0.00810889 62.1607
2.96 0.0102749 43.5553 2.96 0.0114927 44.006
2.97 0.0121977 36.5814 2.97 0.0135097 36.5103
2.98 0.00915324 48.7785 2.98 0.0101489 48.7666
2.99 0.00609202 72.9345 2.99 0.00679902 73.04
3.00 0.0030053 143.55 3.00 0.00346021 144
3.01 -9.48757e-05 3756.44 3.01 0.000132431 3775.04
3.02 5.31226e-05 1973.02 3.02 0.000252118 1982.7
3.03 0.00264905 163.19 3.03 0.00305366 164.238
3.04 0.00020318 1094.89 3.04 0.00045426 1100.19
3.05 0.00034391 925.827 3.05 0.000537201 930.25
3.06 0.00237936 182.082 3.06 0.00273612 183.241
3.07 0.00532924 83.1854 3.07 0.0059987 83.8514
3.08 0.00348269 124.268 3.08 0.00399498 124.657
3.09 0.00047735 659.882 3.09 0.000753509 663.063
3.10 0.00206796 201.038 3.10 0.00247751 202.316
3.11 0.00500811 87.5503 3.11 0.00569806 88.2491
3.12 0.0035112 124.234 3.12 0.00399552 124.64
3.13 0.000549131 624.935 3.13 0.000795537 628.006
3.14 0.00202184 207.99 3.14 0.00239425 209.333
3.15 0.00336954 127.595 3.15 0.00389007 128.032
3.16 0.000440129 689.941 3.16 0.000720519 693.444
3.17 0.00202059 204.157 3.17 0.00243904 205.499
3.18 0.000414732 798.445 3.18 0.00062261 802.571
3.19 0.00215814 197.817 3.19 0.0025171 199.141
3.20 0.000279801 1018.58 3.20 0.000488043 1024
3.21 0.0022508 189.174 3.21 0.00263208 190.464
3.22 0.00508021 86.8429 3.22 0.00574244 87.5709
3.23 0.00543731 80.2943 3.23 0.00617278 80.5008
3.24 0.0026061 161.084 3.24 0.00308166 161.75
3.25 -0.000233429 9.10172e+06 3.25 6.81591e-17 7.33578e+15
3.26 -0.000165137 4065.46 3.26 0.000122338 4087.54
3.27 0.00263884 156.34 3.27 0.00318512 157.48
3.28 0.0020277 197.956 3.28 0.00250801 198.861
3.29 0.000213082 927.616 3.29 0.000536129 933.112
3.30 0.00298254 139.46 3.30 0.00357102 140.516
3.31 0.00570477 75.6077 3.31 0.00659666 76.296
3.32 0.00396142 107.039 3.32 0.0046326 107.431
3.33 0.00120939 305.582 3.33 0.00162511 307.172
3.34 0.000974254 362.171 3.34 0.00137339 364.562
3.35 0.000882237 405.869 3.35 0.00122372 408.091
3.36 0.000736509 490.247 3.36 0.00101318 492.996
3.37 0.00159659 253.997 3.37 0.00195859 255.786
3.38 0.00423363 101.23 3.38 0.00492152 102.095
3.39 0.0025042 162.478 3.39 0.00305362 163.24
3.40 -0.000188568 4593.37 3.40 0.00010812 4624
3.41 0.00228525 175.918 3.41 0.00282873 177.258
3.42 0.00491482 86.5645 3.42 0.00575694 87.3518
3.43 0.00749524 57.5195 3.43 0.00867649 58.127
3.44 0.00838978 51.6122 3.44 0.00957897 51.6977
3.45 0.00581218 74.1588 3.45 0.0066764 74.3906
3.46 0.00319286 131.099 3.46 0.00378213 131.701
3.47 0.000566674 554.069 3.47 0.000896139 557.449
3.48 0.000255609 824.243 3.48 0.000602425 829.479
3.49 0.00176146 219.384 3.49 0.00226701 221.054
3.50 0.0019672 194.952 3.50 0.00254453 196
3.51 -6.63388e-05 1610.8 3.51 0.000308534 1621.07
3.52 0.00250193 157.768 3.52 0.00315348 159.055
3.53 0.00107445 316.802 3.53 0.00156645 318.693
3.54 0.000794347 393.693 3.54 0.0012624 396.57
3.55 0.000576773 556.549 3.55 0.000891884 560.111
3.56 0.00150359 258.775 3.56 0.00192105 260.774
3.57 0.00204308 187.486 3.57 0.00264503 188.534
3.58 -0.000214795 3265.67 3.58 0.000152172 3286.26
3.59 0.00229522 169.069 3.59 0.00294157 170.478
3.60 0.00113033 321.985 3.60 0.00154083 324
3.61 0.000848405 402.941 3.61 0.00123309 405.984
3.62 0.00332487 124.404 3.62 0.00399933 125.521
3.63 0.00213889 179.225 3.63 0.00276612 180.259
3.64 -0.000343625 32613.5 3.64 1.50946e-05 33124
3.65 0.00209074 182.22 3.65 0.00272838 183.759
3.66 0.00451664 91.1062 3.66 0.00546432 92.0027
3.67 0.00486249 85.9028 3.67 0.00576144 86.2838
3.68 0.00242399 163.002 3.68 0.00304041 163.952
3.69 -1.68766e-05 1518.57 3.69 0.000326712 1529.9
3.70 0.00181944 208.844 3.70 0.00237964 210.615
3.71 0.00121402 282.52 3.71 0.00175511 284.382
3.72 0.000475924 530.163 3.72 0.000936678 534.301
3.73 0.00286457 137.308 3.73 0.00362123 138.575
3.74 0.00211245 185.591 3.74 0.00267022 186.75
3.75 -0.000282478 6.20121e+06 3.75 1.0239e-16 4.88329e+15
3.76 -2.70979e-05 1113.79 3.76 0.000445819 1122.03
3.77 0.00233461 160.238 3.77 0.00310185 161.694
3.78 0.000326745 588.477 3.78 0.000842631 592.88
3.79 0.00117499 276.031 3.79 0.00179938 278.374
3.80 0.00148134 239.037 3.80 0.00207326 240.667
3.81 0.000123108 894.624 3.81 0.000554864 901.621
3.82 0.000518549 484.05 3.82 0.00102556 488.04
3.83 0.000900504 331.332 3.83 0.00149861 334.144
3.84 0.00319934 121.073 3.84 0.00410615 122.269
3.85 0.0054653 74.2193 3.85 0.00670685 75.0506
3.86 0.00439004 90.9749 3.86 0.00543687 91.4647
3.87 0.00209699 173.795 3.87 0.00284959 174.964
3.88 -0.000197786 1842.58 3.88 0.000268952 1858.57
3.89 -8.71121e-05 2114.62 3.89 0.000234656 2131.28
3.90 0.000859654 377.376 3.90 0.0013132 380.25
3.91 0.000326595 621.578 3.91 0.00079737 626.561
3.92 0.001171 282.538 3.92 0.00175691 285.091
3.93 0.00340311 115.456 3.93 0.00430466 116.653
3.94 0.00243714 152.058 3.94 0.00325536 153.093
3.95 0.000194467 687.779 3.95 0.000720519 693.444
3.96 0.00114915 274.525 3.96 0.00180793 277.06
3.97 0.00335176 114.763 3.97 0.00432997 115.974
3.98 0.00547758 72.6798 3.98 0.00684561 73.5395
3.99 0.0034081 111.083 3.99 0.00445242 111.798
4.00 0.00120438 254.023 4.00 0.00194932 256
4.01 -3.46761e-05 906.021 4.01 0.00054756 913.642
4.02 0.00191652 179.036 4.02 0.00276454 180.362
4.03 -0.000271636 1768.46 4.03 0.000280078 1784.71
4.04 -0.000207816 1779.05 4.04 0.000278849 1793.58
4.05 0.0019532 180.431 4.05 0.00275103 182.25
4.06 0.00157532 207.308 4.06 0.00238757 208.918
4.07 -0.000460646 6854.77 4.07 7.24476e-05 6902.04
4.08 0.00168239 196.417 4.08 0.00252643 198.408
4.09 0.00184156 196.66 4.09 0.00251635 198.2
4.10 -0.000300171 6651.95 4.10 7.4355e-05 6724
4.11 0.00167142 210.073 4.11 0.0023617 212.212
4.12 0.000131785 657.062 4.12 0.000753509 663.062
4.13 0.000926807 296.857 4.13 0.00167073 299.77
4.14 -9.15623e-05 1163.57 4.14 0.000426096 1173.95
4.15 0.00184374 189.83 4.15 0.00260605 191.361
4.16 -0.000237737 2483.03 4.16 0.000199318 2508.06
4.17 0.00149983 225.272 4.17 0.00220164 227.603
4.18 0.0017054 192.334 4.18 0.00257172 193.922
4.19 -0.000376841 2713.43 4.19 0.00018224 2743.14
4.20 0.00137079 225.265 4.20 0.00220155 227.613
4.21 0.00341056 108.412 4.21 0.00457964 109.679
4.22 0.00420802 92.2981 4.22 0.0053507 92.9457
4.23 0.00220819 165.702 4.23 0.00298388 167.067
4.24 0.000157744 794.925 4.24 0.00062261 802.571
4.25 -0.0004763 2.17352e+06 4.25 0 inf
4.26 -8.0516e-05 795.188 4.26 0.00062306 802.991
4.27 -0.000138244 1055.46 4.27 0.000468713 1066.25
4.28 -0.000482818 3081.73 4.28 0.000161066 3104.81
4.29 0.00152354 198.742 4.29 0.00249478 200.918
4.30 -0.000200378 1829.73 4.30 0.000270343 1849
4.31 0.000510559 376.248 4.31 0.00131448 379.879
4.32 0.000236664 493.994 4.32 0.00100302 498.995
4.33 0.00221193 149.593 4.33 0.00331515 151.323
4.34 0.00416252 88.3095 4.34 0.00562191 89.4378
4.35 0.00253886 134.024 4.35 0.00368567 135.161
4.36 0.000564821 355.863 4.36 0.00138947 359.35
4.37 0.000114777 672.702 4.37 0.000735181 679.605
4.38 0.000833808 319.48 4.38 0.00155053 322.97
4.39 0.00277057 129.439 4.39 0.00383102 131.014
4.40 0.00396121 94.8513 4.40 0.00520265 95.6049
4.41 0.00207705 168.464 4.41 0.00293254 170.001
4.42 0.000135913 740.749 4.42 0.000667538 748.521
4.43 -0.000637286 167223 4.43 2.54778e-06 196249
4.44 0.00127594 219.969 4.44 0.00225224 222.501
4.45 -0.000247527 1957.91 4.45 0.00025243 1980.25
4.46 0.00123012 248.597 4.46 0.00199224 251.474
4.47 -0.000160935 1034.52 4.47 0.000477728 1046.12
4.48 0.000921967 281.858 4.48 0.00175691 285.091
4.49 0.00247193 131.089 4.49 0.00376551 132.284
4.50 0.000579307 320.675 4.50 0.00154083 324
4.51 -0.00015869 729.085 4.51 0.000678923 736.96
4.52 0.000710141 290.494 4.52 0.00170045 293.54
4.53 -0.000305755 971.95 4.53 0.000509496 981.861
4.54 0.00155155 182.467 4.54 0.00271456 184.692
4.55 0.00150606 186.33 4.55 0.00264964 188.205
4.56 -0.000355548 1086.94 4.56 0.00045426 1100.19
4.57 0.000721148 285.116 4.57 0.00173632 288.465
4.58 0.0011473 241.102 4.58 0.0020481 243.628
4.59 -0.000474282 3729.38 4.59 0.00013292 3762.16
4.60 3.60923e-05 597.77 4.60 0.000827717 604.571
4.61 -0.00070909 10089.2 4.61 4.94093e-05 10120
4.62 0.00111017 223.33 4.62 0.00221625 226.106
4.63 0.00290045 113.371 4.63 0.00436813 114.697
4.64 0.00131919 223.294 4.64 0.00221066 225.677
4.65 -0.000493766 8506.09 4.65 5.78068e-05 8649
4.66 0.0010457 236.711 4.66 0.00209042 239.687
4.67 -0.000686251 5946.6 4.67 8.25283e-05 6058.03
4.68 0.000959915 240.624 4.68 0.00205651 243.631
4.69 0.00059061 327.524 4.69 0.00150708 331.267
4.70 -0.000154416 794.174 4.70 0.000622841 803.273
4.71 0.000635424 332.807 4.71 0.0014831 336.633
4.72 -7.55306e-05 775.358 4.72 0.000637795 784.451
4.73 0.00155237 179.66 4.73 0.00275419 182.041
4.74 -0.000163023 684.832 4.74 0.000720519 693.444
4.75 0.000293643 356.579 4.75 0.00138313 361
4.76 -0.000265085 687.129 4.76 0.000719923 695.018
4.77 0.00022596 377.274 4.77 0.00130801 381.76
4.78 -0.000214318 628.727 4.78 0.000786231 636.446
4.79 0.00135433 191.626 4.79 0.00257354 193.785
4.80 -0.000172071 1010.97 4.80 0.000488043 1024
4.81 -0.000673158 2062.98 4.81 0.000239942 2084.33
4.82 0.000650986 286.591 4.82 0.00172092 290.042
4.83 -0.000487895 1407.04 4.83 0.000351619 1422.49
4.84 0.00121268 204.359 4.84 0.00241987 207.123
4.85 -0.000172588 580.615 4.85 0.000849527 588.062
4.86 0.000118158 408.378 4.86 0.0012102 413.653
4.87 0.00179774 151.455 4.87 0.00326569 153.607
4.88 0.00345811 93.1144 4.88 0.00531694 94.5391
4.89 0.00276493 111.103 4.89 0.00443199 112.316
4.90 0.00108376 206.284 4.90 0.00238911 208.783
4.91 -0.000596306 1405.31 4.91 0.000350382 1426.51
4.92 -5.09185e-05 547.894 4.92 0.000899778 555.193
4.93 -0.000583204 3146.62 4.93 0.000156323 3198.01
4.94 0.000814268 264.236 4.94 0.00187002 267.877
4.95 -0.000566493 9743.73 4.95 5.10178e-05 9801
4.96 -0.000233044 1036.96 4.96 0.000475353 1051.35
4.97 0.000630368 321.007 4.97 0.00153875 325.44
4.98 -0.000695819 2016.16 4.98 0.000243888 2049.62
4.99 0.00053508 280.381 4.99 0.00176213 284.248
5.00 -0.000667654 1.10077e+06 5.00 0 inf


==> figures/data/O2/cavity/run_0032/ratio.txt <==
freq ratio
0.01 0.962956
0.02 0.931385
0.03 0.904527
0.04 0.881762
0.05 0.862584
0.06 0.84657
0.07 0.833366
0.08 0.822673
0.09 0.814241
0.1 0.807848
0.11 0.803306
0.12 0.800452
0.13 0.799139
0.14 0.799238
0.15 0.800636
0.16 0.803231
0.17 0.80693
0.18 0.811649
0.19 0.81731
0.2 0.823844
0.21 0.831186
0.22 0.839279
0.23 0.84806
0.24 0.857483
0.25 0.867496
0.26 0.878055
0.27 0.889115
0.28 0.900635
0.29 0.912582
0.3 0.924904
0.31 0.937587
0.32 0.950589
0.33 0.963875
0.34 0.977419
0.35 0.991199
0.36 0.969802
0.37 0.932579
0.38 0.899196
0.39 0.869112
0.4 0.841882
0.41 0.817143
0.42 0.794584
0.43 0.773938
0.44 0.754989
0.45 0.817137
0.46 0.911578
0.47 0.919268
0.48 0.927109
0.49 0.935077
0.5 0.943165
0.51 0.951375
0.52 0.959693
0.53 0.968114
0.54 0.976628
0.55 0.985228
0.56 0.990426
0.57 0.964758
0.58 0.940866
0.59 0.918583
0.6 0.897757
0.61 0.878262
0.62 0.859975
0.63 0.872285
0.64 0.945922
0.65 0.952388
0.66 0.958919
0.67 0.965513
0.68 0.972162
0.69 0.978869
0.7 0.985624
0.71 0.98437
0.72 0.964107
0.73 0.944964
0.74 0.926859
0.75 0.964614
0.76 0.970524
0.77 0.97648
0.78 0.982472
0.79 0.987788
0.8 0.971386
0.81 0.953773
0.82 0.937021
0.83 0.921075
0.84 0.905877
0.85 0.959945
0.86 0.965058
0.87 0.970201
0.88 0.97538
0.89 0.980595
0.9 0.985813
0.91 0.972494
0.92 0.956844
0.93 0.94187
0.94 0.927533
0.95 0.913796
0.96 0.900622
0.97 0.9565
0.98 0.960907
0.99 0.96534
1 0.969795
1.01 0.974272
1.02 0.978771
1.03 0.979578
1.04 0.970456
1.05 0.978272
1.06 0.981843
1.07 0.969955
1.08 0.956558
1.09 0.970018
1.1 0.974115
1.11 0.97823
1.12 0.978576
1.13 0.965817
1.14 0.953197
1.15 0.941006
1.16 0.929243
1.17 0.917878
1.18 0.906894
1.19 0.95656
1.2 0.960127
1.21 0.963705
1.22 0.967301
1.23 0.970908
1.24 0.974528
1.25 -1
1.26 0.966333
1.27 0.975751
1.28 0.97135
1.29 0.959951
1.3 0.948903
1.31 0.938111
1.32 0.966794
1.33 0.970108
1.34 0.973362
1.35 0.970887
1.36 0.960526
1.37 0.949975
1.38 0.949235
1.39 0.966007
1.4 0.969132
1.41 0.972268
1.42 0.967487
1.43 0.957173
1.44 0.96695
1.45 0.969968
1.46 0.968166
1.47 0.959868
1.48 0.95003
1.49 0.961615
1.5 0.964478
1.51 0.967286
1.52 0.92184
1.53 0.961141
1.54 0.951772
1.55 0.942498
1.56 0.96276
1.57 0.965503
1.58 0.941335
1.59 0.960239
1.6 0.937006
1.61 0.959333
1.62 0.950259
1.63 0.941403
1.64 0.956068
1.65 0.958586
1.66 0.96111
1.67 0.963225
1.68 0.95792
1.69 0.953941
1.7 0.945374
1.71 0.936969
1.72 0.92876
1.73 0.953474
1.74 0.955833
1.75 0.958189
1.76 0.959301
1.77 0.939607
1.78 0.952666
1.79 0.95824
1.8 0.95346
1.81 0.954507
1.82 -1
1.83 0.951661
1.84 0.944326
1.85 0.93652
1.86 0.928845
1.87 0.950336
1.88 0.952468
1.89 0.954524
1.9 0.948656
1.91 0.950238
1.92 0.945033
1.93 0.951153
1.94 0.953206
1.95 0.942256
1.96 0.950035
1.97 0.942542
1.98 0.935148
1.99 0.94837
2 0.949698
2.01 0.943506
2.02 0.935671
2.03 0.941871
2.04 0.947518
2.05 0.948103
2.06 0.88038
2.07 0.942153
2.08 0.938138
2.09 0.931369
2.1 0.945435
2.11 0.947194
2.12 0.889899
2.13 0.939301
2.14 0.926077
2.15 0.764814
2.16 0.941028
2.17 0.934719
2.18 0.928006
2.19 0.921399
2.2 0.938629
2.21 0.940329
2.22 0.941256
2.23 0.934613
2.24 0.91921
2.25 0.948146
2.26 0.906766
2.27 0.922452
2.28 0.931158
2.29 0.937515
2.3 0.915147
2.31 0.914017
2.32 0.929966
2.33 0.92506
2.34 0.936457
2.35 0.934554
2.36 0.838605
2.37 0.825023
2.38 0.923544
2.39 0.926209
2.4 0.921275
2.41 0.915198
2.42 0.928903
2.43 0.930261
2.44 0.931211
2.45 0.929727
2.46 0.844677
2.47 0.916068
2.48 0.915121
2.49 0.929848
2.5 -1
2.51 0.824459
2.52 0.905089
2.53 0.918804
2.54 0.914899
2.55 0.284231
2.56 0.912239
2.57 0.882169
2.58 0.902809
2.59 0.91837
2.6 0.913092
2.61 -1
2.62 0.907585
2.63 0.914289
2.64 0.922949
2.65 0.91374
2.66 0.843316
2.67 0.917425
2.68 0.91411
2.69 0.806547
2.7 0.873633
2.71 0.890841
2.72 0.91341
2.73 0.908017
2.74 0.914235
2.75 0.900137
2.76 0.597195
2.77 0.883854
2.78 0.906744
2.79 0.848455
2.8 0.842263
2.81 0.899362
2.82 0.902701
2.83 0.735747
2.84 0.890921
2.85 -0.18394
2.86 0.881989
2.87 0.899906
2.88 0.899003
2.89 0.909724
2.9 0.906123
2.91 0.859239
2.92 0.840345
2.93 0.799123
2.94 0.890012
2.95 0.896721
2.96 0.894037
2.97 0.902885
2.98 0.901895
2.99 0.896014
3 0.868531
3.01 -0.716416
3.02 0.210705
3.03 0.8675
3.04 0.447277
3.05 0.640189
3.06 0.869611
3.07 0.888399
3.08 0.871767
3.09 0.633503
3.1 0.834693
3.11 0.878915
3.12 0.878784
3.13 0.690265
3.14 0.844457
3.15 0.86619
3.16 0.61085
3.17 0.828437
3.18 0.666118
3.19 0.857391
3.2 0.573312
3.21 0.855141
3.22 0.884678
3.23 0.880853
3.24 0.845681
3.25 -1
3.26 -1
3.27 0.82849
3.28 0.80849
3.29 0.397445
3.3 0.835207
3.31 0.864797
3.32 0.855118
3.33 0.74419
3.34 0.709379
3.35 0.720947
3.36 0.726928
3.37 0.815173
3.38 0.860228
3.39 0.820076
3.4 -1
3.41 0.807871
3.42 0.853721
3.43 0.863856
3.44 0.875854
3.45 0.870556
3.46 0.844196
3.47 0.632351
3.48 0.4243
3.49 0.776997
3.5 0.773109
3.51 -0.215013
3.52 0.793387
3.53 0.685914
3.54 0.629236
3.55 0.646691
3.56 0.782692
3.57 0.772422
3.58 -1
3.59 0.78027
3.6 0.733585
3.61 0.688032
3.62 0.831357
3.63 0.773246
3.64 -1
3.65 0.766294
3.66 0.826569
3.67 0.843971
3.68 0.797258
3.69 -0.0516559
3.7 0.764586
3.71 0.691706
3.72 0.508098
3.73 0.791049
3.74 0.791115
3.75 -1
3.76 -0.0607823
3.77 0.752651
3.78 0.387768
3.79 0.652997
3.8 0.714498
3.81 0.221871
3.82 0.505625
3.83 0.600893
3.84 0.779158
3.85 0.814883
3.86 0.807457
3.87 0.735892
3.88 -0.735395
3.89 -0.371233
3.9 0.654625
3.91 0.40959
3.92 0.666511
3.93 0.790564
3.94 0.748655
3.95 0.269899
3.96 0.635616
3.97 0.774084
3.98 0.80016
3.99 0.765449
4 0.617846
4.01 -0.0633284
4.02 0.693251
4.03 -0.969858
4.04 -0.745264
4.05 0.709989
4.06 0.659801
4.07 -1
4.08 0.665916
4.09 0.731838
4.1 -1
4.11 0.707719
4.12 0.174895
4.13 0.554732
4.14 -0.214887
4.15 0.707485
4.16 -1
4.17 0.681233
4.18 0.663136
4.19 -1
4.2 0.622648
4.21 0.744722
4.22 0.786443
4.23 0.74004
4.24 0.253359
4.25 -1
4.26 -0.129227
4.27 -0.294944
4.28 -1
4.29 0.610691
4.3 -0.741199
4.31 0.388411
4.32 0.235951
4.33 0.667219
4.34 0.74041
4.35 0.688846
4.36 0.406501
4.37 0.156121
4.38 0.537757
4.39 0.723194
4.4 0.761383
4.41 0.708277
4.42 0.203603
4.43 -1
4.44 0.56652
4.45 -0.980577
4.46 0.617456
4.47 -0.336876
4.48 0.524766
4.49 0.656466
4.5 0.375971
4.51 -0.233738
4.52 0.417619
4.53 -0.600113
4.54 0.571566
4.55 0.568402
4.56 -0.782697
4.57 0.415331
4.58 0.560178
4.59 -1
4.6 0.0436046
4.61 -1
4.62 0.500923
4.63 0.664003
4.64 0.59674
4.65 -1
4.66 0.500234
4.67 -1
4.68 0.466769
4.69 0.39189
4.7 -0.247922
4.71 0.428443
4.72 -0.118425
4.73 0.563639
4.74 -0.226258
4.75 0.212303
4.76 -0.368213
4.77 0.172751
4.78 -0.272589
4.79 0.526252
4.8 -0.352573
4.81 -1
4.82 0.378278
4.83 -1
4.84 0.501134
4.85 -0.203158
4.86 0.0976351
4.87 0.550493
4.88 0.650395
4.89 0.623857
4.9 0.453625
4.91 -1
4.92 -0.0565901
4.93 -1
4.94 0.435433
4.95 -1
4.96 -0.490255
4.97 0.409662
4.98 -1
4.99 0.303655
5 -1
5 -1


==> figures/data/O2/dissipative/run_0004/data.txt <==
freq gamma theta
0.01 0.96097 0.0199371
0.02 0.924499 0.0400082
0.03 0.890125 0.0603492
0.04 0.85747 0.0810988
0.05 0.826224 0.102401
0.06 0.796134 0.124407
0.07 0.766993 0.147275
0.08 0.738626 0.171176
0.09 0.710893 0.196295
0.10 0.683678 0.222832
0.11 0.656888 0.251007
0.12 0.630448 0.281064
0.13 0.604302 0.313274
0.14 0.578408 0.347941
0.15 0.552738 0.385407
0.16 0.527278 0.426059
0.17 0.502025 0.470335
0.18 0.47699 0.518732
0.19 0.452194 0.57181
0.20 0.427673 0.630205
0.21 0.403474 0.694624
0.22 0.379659 0.765846
0.23 0.356309 0.844708
0.24 0.333519 0.932067
0.25 0.311409 1.02874
0.26 0.290121 1.13536
0.27 0.269824 1.25222
0.28 0.250717 1.37894
0.29 0.233026 1.51402
0.30 0.217003 1.65439
0.31 0.202904 1.79491
0.32 0.190973 1.92827
0.33 0.181401 2.04558
0.34 0.174287 2.13795
0.35 0.169602 2.19864
0.36 0.167184 2.22504
0.37 0.166752 2.21912
0.38 0.167957 2.18643
0.39 0.170427 2.13421
0.40 0.173813 2.06956
0.41 0.177813 1.99846
0.42 0.182178 1.92533
0.43 0.186718 1.85315
0.44 0.191287 1.78378
0.45 0.195527 1.72113
0.46 0.182231 1.86882
0.47 0.169529 2.03055
0.48 0.157517 2.20626
0.49 0.146308 2.39467
0.50 0.13603 2.59264
0.51 0.126827 2.79443
0.52 0.118843 2.99115
0.53 0.112217 3.17082
0.54 0.107053 3.31966
0.55 0.103401 3.42481
0.56 0.101239 3.4778
0.57 0.100461 3.47698
0.58 0.100898 3.4278
0.59 0.102335 3.34059
0.60 0.10455 3.22742
0.61 0.107327 3.09948
0.62 0.110481 2.96568
0.63 0.112139 2.88344
0.64 0.103971 3.11529
0.65 0.0965237 3.35711
0.66 0.0898891 3.60139
0.67 0.0841663 3.8365
0.68 0.0794465 4.04713
0.69 0.0757972 4.21611
0.70 0.0732459 4.32802
0.71 0.0717666 4.37339
0.72 0.0712776 4.35158
0.73 0.0716505 4.27067
0.74 0.072729 4.14438
0.75 0.0710228 4.19837
0.76 0.0667061 4.44033
0.77 0.0632657 4.64272
0.78 0.0607343 4.7872
0.79 0.0591044 4.86035
0.80 0.0583222 4.85774
0.81 0.0582919 4.78511
0.82 0.0588886 4.65603
0.83 0.0599757 4.48757
0.84 0.0614195 4.29625
0.85 0.0585005 4.45692
0.86 0.0543382 4.75101
0.87 0.050811 5.02297
0.88 0.0479609 5.25205
0.89 0.0458092 5.41731
0.90 0.0443474 5.50285
0.91 0.0435323 5.50251
0.92 0.0432886 5.42174
0.93 0.0435186 5.2753
0.94 0.0441149 5.08249
0.95 0.0449726 4.86233
0.96 0.045997 4.63062
0.97 0.0438427 4.76376
0.98 0.0402817 5.09832
0.99 0.0371568 5.42599
1.00 0.0344969 5.72726
1.01 0.0323217 5.97859
1.02 0.0306333 6.15651
1.03 0.0293989 6.24339
1.04 0.0285134 6.24909
1.05 0.0273941 6.32237
1.06 0.026264 6.40943
1.07 0.0254897 6.39651
1.08 0.0250353 6.29067
1.09 0.024293 6.25796
1.10 0.0225851 6.50839
1.11 0.0212417 6.67209
1.12 0.0202306 6.7345
1.13 0.0195087 6.69254
1.14 0.0190202 6.55693
1.15 0.0187026 6.34826
1.16 0.0184932 6.09075
1.17 0.0183348 5.8069
1.18 0.0181701 5.51733
1.19 0.016481 5.74849
1.20 0.0145575 6.14031
1.21 0.0125302 6.52212
1.22 0.0107098 6.87047
1.23 0.00909391 7.15738
1.24 0.0076705 7.35519
1.25 0.00642124 7.44363
1.26 0.00532402 7.41602
1.27 0.00420486 7.5597
1.28 0.00326632 7.57928
1.29 0.00246146 7.49178
1.30 0.00174793 7.30518
1.31 0.00106719 7.11799
1.32 0.000264691 7.46726
1.33 -0.000902408 7.73978
1.34 -0.00193956 7.908
1.35 -0.00287776 7.95488
1.36 -0.00375401 7.87936
1.37 -0.00460806 7.69633
1.38 -0.0054201 7.51733
1.39 -0.00582967 7.86026
1.40 -0.00624333 8.12224
1.41 -0.00674987 8.2706
1.42 -0.00802708 8.29071
1.43 -0.00941198 8.1854
1.44 -0.0107917 8.25673
1.45 -0.0120109 8.45234
1.46 -0.0134235 8.51979
1.47 -0.0150699 8.45514
1.48 -0.0169762 8.27198
1.49 -0.0186883 8.20148
1.50 -0.019548 8.48411
1.51 -0.0203254 8.72352
1.52 -0.0211882 8.83496
1.53 -0.0221728 8.80854
1.54 -0.0233093 8.65296
1.55 -0.0246139 8.39427
1.56 -0.0246339 8.75035
1.57 -0.0252901 9.00217
1.58 -0.026095 9.12309
1.59 -0.0271331 9.0852
1.60 -0.0275315 9.20709
1.61 -0.0282005 9.17788
1.62 -0.0291673 9.01409
1.63 -0.0304551 8.74056
1.64 -0.0323638 8.55093
1.65 -0.0325394 8.97149
1.66 -0.0328877 9.30321
1.67 -0.0334601 9.51271
1.68 -0.0343026 9.57761
1.69 -0.0354483 9.49421
1.70 -0.0379429 9.27844
1.71 -0.0412814 8.96017
1.72 -0.045224 8.57424
1.73 -0.0459146 8.86721
1.74 -0.0458914 9.28477
1.75 -0.0464933 9.53223
1.76 -0.0443448 10.3583
1.77 -0.0464518 10.1282
1.78 -0.0475903 10.0656
1.79 -0.0486714 9.95998
1.80 -0.0486749 10.118
1.81 -0.0503294 10.0904
1.82 -0.0509053 10.2309
1.83 -0.052022 10.1931
1.84 -0.0536085 10.006
1.85 -0.0556622 9.69717
1.86 -0.0581681 9.3021
1.87 -0.0574734 9.59259
1.88 -0.056996 10.0318
1.89 -0.0569218 10.3636
1.90 -0.0573212 10.5527
1.91 -0.0594611 10.5789
1.92 -0.0627744 10.4438
1.93 -0.0848494 7.95055
1.94 -0.0675862 10.5803
1.95 -0.0695754 10.7454
1.96 -0.0726874 10.7436
1.97 -0.0769677 10.58
1.98 -0.080468 10.5347
1.99 -0.0797047 11.0578
2.00 -0.0793522 11.4824
2.01 -0.0795158 11.7618
2.02 -0.0802573 11.8652
2.03 -0.0816122 11.7838
2.04 -0.0841983 11.4459
2.05 -0.0816064 11.8329
2.06 -0.0819487 12.0465
2.07 -0.0829345 12.074
2.08 -0.0845854 11.917
2.09 -0.0868911 11.6009
2.10 -0.0894995 11.207
2.11 -0.0862113 11.5805
2.12 -0.0855446 12.0276
2.13 -0.0855115 12.3238
2.14 -0.0861751 12.4363
2.15 -0.0875729 12.3549
2.16 -0.0897061 12.0957
2.17 -0.0925429 11.6948
2.18 -0.0960278 11.1973
2.19 -0.0987451 10.7989
2.20 -0.09374 11.4379
2.21 -0.0922176 12.0098
2.22 -0.091314 12.4727
2.23 -0.0911303 12.7795
2.24 -0.0917421 12.8959
2.25 -0.0931884 12.8113
2.26 -0.0968581 12.5421
2.27 -0.101617 12.1256
2.28 -0.105753 11.7353
2.29 -0.105597 11.7429
2.30 -0.113924 11.0793
2.31 -0.104673 12.2899
2.32 -0.106802 12.1461
2.33 -0.105263 12.375
2.34 -0.101119 12.8902
2.35 -0.0992299 13.2549
2.36 -0.100243 13.4286
2.37 -0.102318 13.3929
2.38 -0.105368 13.1577
2.39 -0.109276 12.7575
2.40 -0.11391 12.2398
2.41 -0.119125 11.6558
2.42 -0.124812 11.0468
2.43 -0.122708 11.3742
2.44 -0.120438 11.9126
2.45 -0.119074 12.3342
2.46 -0.118741 12.5943
2.47 -0.118614 12.8143
2.48 -0.117767 13.3719
2.49 -0.117561 13.7874
2.50 -0.118576 14.0106
2.51 -0.120821 14.0167
2.52 -0.124216 13.8099
2.53 -0.128614 13.4216
2.54 -0.133621 12.8997
2.55 -0.135407 12.938
2.56 -0.136166 13.0169
2.57 -0.138271 12.8847
2.58 -0.137456 12.9665
2.59 -0.137728 12.883
2.60 -0.141785 12.7674
2.61 -0.141038 13.0698
2.62 -0.141764 13.1576
2.63 -0.139359 13.4739
2.64 -0.133976 14.0426
2.65 -0.129829 14.4512
2.66 -0.127236 14.6541
2.67 -0.129569 14.6291
2.68 -0.134675 14.3846
2.69 -0.141181 13.9563
2.70 -0.148756 13.3954
2.71 -0.15102 13.284
2.72 -0.151856 13.2319
2.73 -0.159041 12.9823
2.74 -0.168548 12.5769
2.75 -0.16767 12.9719
2.76 -0.165858 13.3971
2.77 -0.165424 13.6403
2.78 -0.166465 13.6739
2.79 -0.170862 13.3351
2.80 -0.152438 15.1447
2.81 -0.166684 13.966
2.82 -0.16372 14.2995
2.83 -0.161119 14.9321
2.84 -0.159397 15.497
2.85 -0.157777 15.997
2.86 -0.157435 16.2783
2.87 -0.158452 16.3088
2.88 -0.160847 16.0894
2.89 -0.164573 15.6535
2.90 -0.168342 15.2789
2.91 -0.165751 15.9015
2.92 -0.164421 16.3367
2.93 -0.16447 16.5358
2.94 -0.165962 16.4771
2.95 -0.168889 16.1734
2.96 -0.173181 15.6677
2.97 -0.178718 15.0187
2.98 -0.185886 14.2438
2.99 -0.181518 14.836
3.00 -0.179669 15.4388
3.01 -0.179618 15.8607
3.02 -0.18046 16.1462
3.03 -0.17753 16.7071
3.04 -0.177619 16.882
3.05 -0.179273 16.7927
3.06 -0.182468 16.4569
3.07 -0.186841 15.9208
3.08 -0.194949 15.2452
3.09 -0.203969 14.4903
3.10 -0.211268 14.134
3.11 -0.210019 14.434
3.12 -0.210632 14.5177
3.13 -0.213143 14.3792
3.14 -0.212538 14.5755
3.15 -0.207006 15.4106
3.16 -0.202607 16.165
3.17 -0.199566 16.7733
3.18 -0.198062 17.1723
3.19 -0.198225 17.3159
3.20 -0.200106 17.1895
3.21 -0.201172 17.0304
3.22 -0.203388 16.6903
3.23 -0.202665 16.5436
3.24 -0.204387 16.1613
3.25 -0.211573 15.5938
3.26 -0.226888 14.9021
3.27 -0.236407 14.6287
3.28 -0.239518 14.7196
3.29 -0.238065 15.0238
3.30 -0.241159 14.9412
3.31 -0.241433 14.9711
3.32 -0.243488 14.9458
3.33 -0.240419 15.3588
3.34 -0.234531 16.1881
3.35 -0.230044 16.9063
3.36 -0.227174 17.4459
3.37 -0.226098 17.7473
3.38 -0.226925 17.7754
3.39 -0.229673 17.531
3.40 -0.234267 17.0506
3.41 -0.232698 16.9644
3.42 -0.225546 17.2571
3.43 -0.222463 17.284
3.44 -0.227563 17.0461
3.45 -0.234673 16.5787
3.46 -0.243343 15.9392
3.47 -0.253258 15.1917
3.48 -0.264405 14.3794
3.49 -0.262069 14.5401
3.50 -0.262409 14.8393
3.51 -0.265535 14.9184
3.52 -0.267024 15.0375
3.53 -0.275153 15.0471
3.54 -0.286695 14.8591
3.55 -0.278055 15.7854
3.56 -0.2712 16.6346
3.57 -0.265938 17.3687
3.58 -0.262518 17.919
3.59 -0.261139 18.2244
3.60 -0.26192 18.2491
3.61 -0.264877 17.9942
3.62 -0.27252 17.3261
3.63 -0.263749 17.6832
3.64 -0.256845 17.8776
3.65 -0.2545 17.7931
3.66 -0.258413 17.4456
3.67 -0.26449 16.8825
3.68 -0.278769 16.168
3.69 -0.29724 15.3659
3.70 -0.298881 15.4251
3.71 -0.300903 15.3689
3.72 -0.305759 15.0781
3.73 -0.303941 15.0576
3.74 -0.297067 15.245
3.75 -0.300696 15.2004
3.76 -0.311631 14.9351
3.77 -0.310498 15.2247
3.78 -0.317379 15.3904
3.79 -0.327927 15.3161
3.80 -0.321686 16.0654
3.81 -0.313546 16.9251
3.82 -0.307257 17.6672
3.83 -0.303101 18.2218
3.84 -0.301307 18.5272
3.85 -0.301931 18.5521
3.86 -0.304393 18.3347
3.87 -0.300868 18.3808
3.88 -0.300527 18.1453
3.89 -0.303435 17.6618
3.90 -0.310099 16.9903
3.91 -0.327281 16.1951
3.92 -0.336499 15.7596
3.93 -0.342404 15.4114
3.94 -0.350039 14.9331
3.95 -0.345792 15.3248
3.96 -0.342714 15.6698
3.97 -0.342698 15.7822
3.98 -0.469672 11.3915
3.99 -0.346193 15.5605
4.00 -0.347226 15.3713
4.01 -0.353094 14.9696
4.02 -0.365327 14.7571
4.03 -0.355388 15.4171
4.04 -0.353522 15.6541
4.05 -0.34832 15.9567
4.06 -0.3303 16.8227
4.07 -0.317756 17.623
4.08 -0.312283 18.2593
4.09 -0.309439 18.664
4.10 -0.309419 18.7893
4.11 -0.312289 18.6223
4.12 -0.317976 18.1893
4.13 -0.326287 17.5467
4.14 -0.34229 16.7622
4.15 -0.344906 16.5975
4.16 -0.348703 16.3038
4.17 -0.35729 15.8022
4.18 -0.360497 15.7807
4.19 -0.355736 16.2138
4.20 -0.354281 16.4158
4.21 -0.356268 16.3632
4.22 -0.364741 16.0668
4.23 -0.378071 15.6479
4.24 -0.377798 15.7421
4.25 -0.3817 15.5758
4.26 -0.378354 15.6253
4.27 -0.373552 15.9497
4.28 -0.373311 16.0354
4.29 -0.374553 16.1364
4.30 -0.363507 17.0165
4.31 -0.354852 17.7873
4.32 -0.348925 18.38
4.33 -0.346033 18.7297
4.34 -0.346369 18.7948
4.35 -0.349972 18.5706
4.36 -0.366482 18.0906
4.37 -0.39126 17.4152
4.38 -0.421952 16.6138
4.39 -0.45832 15.75
4.40 -0.458836 16.2531
4.41 -0.445716 17.3022
4.42 -0.434113 18.3514
4.43 -0.424369 19.3473
4.44 -0.416847 20.2192
4.45 -0.411893 20.8871
4.46 -0.409795 21.2774
4.47 -0.410727 21.3431
4.48 -0.414727 21.0797
4.49 -0.421685 20.5259
4.50 -0.43137 19.7505
4.51 -0.443481 18.8325
4.52 -0.457688 17.8439
4.53 -0.47367 16.8409
4.54 -0.490623 15.8796
4.55 -0.500758 15.2118
4.56 -0.502788 14.8375
4.57 -0.502603 14.5387
4.58 -0.479365 15.4957
4.59 -0.463422 16.5316
4.60 -0.448313 17.6404
4.61 -0.434264 18.8068
4.62 -0.421544 20.0016
4.63 -0.410464 21.1776
4.64 -0.401366 22.2668
4.65 -0.394602 23.1843
4.66 -0.390493 23.8393
4.67 -0.389287 24.1566
4.68 -0.391107 24.0982
4.69 -0.395937 23.6768
4.70 -0.403622 22.9504
4.71 -0.413907 22.0038
4.72 -0.426481 20.9254
4.73 -0.44669 19.8044
4.74 -0.443001 20.2108
4.75 -0.438749 20.6491
4.76 -0.444081 20.7941
4.77 -0.460104 20.626
4.78 -0.466598 20.8435
4.79 -0.460969 21.5192
4.80 -0.458487 21.9142
4.81 -0.459488 21.9745
4.82 -0.464008 21.6959
4.83 -0.471893 21.1202
4.84 -0.476732 20.5868
4.85 -0.451572 21.3536
4.86 -0.432328 21.8595
4.87 -0.429249 22.0436
4.88 -0.438719 21.8849
4.89 -0.451982 21.4086
4.90 -0.468214 20.677
4.91 -0.486587 19.7696
4.92 -0.507161 18.7365
4.93 -0.500778 18.9806
4.94 -0.501621 19.0646
4.95 -0.506699 18.8558
4.96 -0.515892 18.3843
4.97 -0.521534 17.9663
4.98 -0.51368 18.068
4.99 -0.505884 18.7169
5.00 -0.502002 19.132


==> figures/data/O2/dissipative/run_0004/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.96097 0.0199371 0.01 0.998482 0.000800576
0.02 0.924499 0.0400082 0.02 0.993945 0.00320923
0.03 0.890125 0.0603492 0.03 0.986432 0.00724685
0.04 0.85747 0.0810988 0.04 0.97602 0.0129487
0.05 0.826224 0.102401 0.05 0.962809 0.0203652
0.06 0.796134 0.124407 0.06 0.946928 0.0295627
0.07 0.766993 0.147275 0.07 0.928527 0.0406249
0.08 0.738626 0.171176 0.08 0.907774 0.0536546
0.09 0.710893 0.196295 0.09 0.884856 0.0687756
0.10 0.683678 0.222832 0.10 0.859971 0.0861355
0.11 0.656888 0.251007 0.11 0.833328 0.105909
0.12 0.630448 0.281064 0.12 0.805143 0.1283
0.13 0.604302 0.313274 0.13 0.775632 0.15355
0.14 0.578408 0.347941 0.14 0.745017 0.181937
0.15 0.552738 0.385407 0.15 0.713515 0.21379
0.16 0.527278 0.426059 0.16 0.681341 0.249488
0.17 0.502025 0.470335 0.17 0.648708 0.289474
0.18 0.47699 0.518732 0.18 0.615821 0.334261
0.19 0.452194 0.57181 0.19 0.582882 0.384442
0.20 0.427673 0.630205 0.20 0.550088 0.4407
0.21 0.403474 0.694624 0.21 0.517635 0.503815
0.22 0.379659 0.765846 0.22 0.485716 0.574664
0.23 0.356309 0.844708 0.23 0.454527 0.654215
0.24 0.333519 0.932067 0.24 0.424267 0.743502
0.25 0.311409 1.02874 0.25 0.395149 0.843564
0.26 0.290121 1.13536 0.26 0.367398 0.955331
0.27 0.269824 1.25222 0.27 0.341259 1.07944
0.28 0.250717 1.37894 0.28 0.317003 1.21591
0.29 0.233026 1.51402 0.29 0.294927 1.36373
0.30 0.217003 1.65439 0.30 0.275352 1.52025
0.31 0.202904 1.79491 0.31 0.258612 1.68068
0.32 0.190973 1.92827 0.32 0.245025 1.8378
0.33 0.181401 2.04558 0.33 0.234859 1.9824
0.34 0.174287 2.13795 0.34 0.228275 2.10476
0.35 0.169602 2.19864 0.35 0.225294 2.1969
0.36 0.167184 2.22504 0.36 0.225766 2.25469
0.37 0.166752 2.21912 0.37 0.229392 2.27872
0.38 0.167957 2.18643 0.38 0.235762 2.27351
0.39 0.170427 2.13421 0.39 0.244419 2.24573
0.40 0.173813 2.06956 0.40 0.254908 2.20238
0.41 0.177813 1.99846 0.41 0.266812 2.14955
0.42 0.182178 1.92533 0.42 0.279768 2.09198
0.43 0.186718 1.85315 0.43 0.291102 2.03302
0.44 0.191287 1.78378 0.44 0.272653 1.9749
0.45 0.195527 1.72113 0.45 0.254875 1.91897
0.46 0.182231 1.86882 0.46 0.23786 1.86597
0.47 0.169529 2.03055 0.47 0.221715 1.86788
0.48 0.157517 2.20626 0.48 0.206567 2.05448
0.49 0.146308 2.39467 0.49 0.192566 2.25632
0.50 0.13603 2.59264 0.50 0.179888 2.47067
0.51 0.126827 2.79443 0.51 0.168728 2.69217
0.52 0.118843 2.99115 0.52 0.159295 2.91212
0.53 0.112217 3.17082 0.53 0.151798 3.11845
0.54 0.107053 3.31966 0.54 0.146414 3.29684
0.55 0.103401 3.42481 0.55 0.143259 3.43342
0.56 0.101239 3.4778 0.56 0.142363 3.51832
0.57 0.100461 3.47698 0.57 0.143649 3.54842
0.58 0.100898 3.4278 0.58 0.146947 3.52792
0.59 0.102335 3.34059 0.59 0.152018 3.46633
0.60 0.10455 3.22742 0.60 0.158594 3.37539
0.61 0.107327 3.09948 0.61 0.166402 3.26635
0.62 0.110481 2.96568 0.62 0.171854 3.14843
0.63 0.112139 2.88344 0.63 0.160348 3.02836
0.64 0.103971 3.11529 0.64 0.149724 3.00758
0.65 0.0965237 3.35711 0.65 0.14012 3.26859
0.66 0.0898891 3.60139 0.66 0.131693 3.53537
0.67 0.0841663 3.8365 0.67 0.124613 3.79634
0.68 0.0794465 4.04713 0.68 0.119047 4.03593
0.69 0.0757972 4.21611 0.69 0.115139 4.23623
0.70 0.0732459 4.32802 0.70 0.112986 4.38062
0.71 0.0717666 4.37339 0.71 0.112613 4.45813
0.72 0.0712776 4.35158 0.72 0.113962 4.46668
0.73 0.0716505 4.27067 0.73 0.116905 4.4132
0.74 0.072729 4.14438 0.74 0.120187 4.31079
0.75 0.0710228 4.19837 0.75 0.113464 4.17474
0.76 0.0667061 4.44033 0.76 0.108027 4.44603
0.77 0.0632657 4.64272 0.77 0.104018 4.68016
0.78 0.0607343 4.7872 0.78 0.101545 4.85765
0.79 0.0591044 4.86035 0.79 0.100661 4.96359
0.80 0.0583222 4.85774 0.80 0.101347 4.99203
0.81 0.0582919 4.78511 0.81 0.103516 4.94745
0.82 0.0588886 4.65603 0.82 0.10702 4.8427
0.83 0.0599757 4.48757 0.83 0.111684 4.69463
0.84 0.0614195 4.29625 0.84 0.112756 4.51997
0.85 0.0585005 4.45692 0.85 0.105853 4.44658
0.86 0.0543382 4.75101 0.86 0.0999139 4.76926
0.87 0.050811 5.02297 0.87 0.0950751 5.07269
0.88 0.0479609 5.25205 0.88 0.0914652 5.33531
0.89 0.0458092 5.41731 0.89 0.0891869 5.53493
0.90 0.0443474 5.50285 0.90 0.0882966 5.65401
0.91 0.0435323 5.50251 0.91 0.0887899 5.68482
0.92 0.0432886 5.42174 0.92 0.0905996 5.63157
0.93 0.0435186 5.2753 0.93 0.0936066 5.50837
0.94 0.0441149 5.08249 0.94 0.0976601 5.33442
0.95 0.0449726 4.86233 0.95 0.102598 5.12912
0.96 0.045997 4.63062 0.96 0.104752 4.90885
0.97 0.0438427 4.76376 0.97 0.0980929 4.78782
0.98 0.0402817 5.09832 0.98 0.0921538 5.15187
0.99 0.0371568 5.42599 0.99 0.0870502 5.5121
1.00 0.0344969 5.72726 1.00 0.0829028 5.8484
1.01 0.0323217 5.97859 1.01 0.0798254 6.13615
1.02 0.0306333 6.15651 1.02 0.0779093 6.35027
1.03 0.0293989 6.24339 1.03 0.0772051 6.47137
1.04 0.0285134 6.24909 1.04 0.0775475 6.49144
1.05 0.0273941 6.32237 1.05 0.0756995 6.53835
1.06 0.026264 6.40943 1.06 0.0750289 6.65995
1.07 0.0254897 6.39651 1.07 0.075534 6.67757
1.08 0.0250353 6.29067 1.08 0.0771593 6.59718
1.09 0.024293 6.25796 1.09 0.0755472 6.45035
1.10 0.0225851 6.50839 1.10 0.0730008 6.73787
1.11 0.0212417 6.67209 1.11 0.0715388 6.93881
1.12 0.0202306 6.7345 1.12 0.0711978 7.03502
1.13 0.0195087 6.69254 1.13 0.071964 7.02189
1.14 0.0190202 6.55693 1.14 0.073774 6.90931
1.15 0.0187026 6.34826 1.15 0.0765265 6.71782
1.16 0.0184932 6.09075 1.16 0.0800984 6.47224
1.17 0.0183348 5.8069 1.17 0.0843614 6.19597
1.18 0.0181701 5.51733 1.18 0.0857508 5.90787
1.19 0.016481 5.74849 1.19 0.0803669 5.91568
1.20 0.0145575 6.14031 1.20 0.0755691 6.34651
1.21 0.0125302 6.52212 1.21 0.0714533 6.77007
1.22 0.0107098 6.87047 1.22 0.0681202 7.1617
1.23 0.00909391 7.15738 1.23 0.0656651 7.49159
1.24 0.0076705 7.35519 1.24 0.0641646 7.72987
1.25 0.00642124 7.44363 1.25 0.063662 7.85398
1.26 0.00532402 7.41602 1.26 0.0634978 7.85552
1.27 0.00420486 7.5597 1.27 0.062537 7.96539
1.28 0.00326632 7.57928 1.28 0.0625601 8.02514
1.29 0.00246146 7.49178 1.29 0.0635432 7.96221
1.30 0.00174793 7.30518 1.30 0.0654212 7.79264
1.31 0.00106719 7.11799 1.31 0.0650968 7.5424
1.32 0.000264691 7.46726 1.32 0.0623003 7.86739
1.33 -0.000902408 7.73978 1.33 0.060345 8.18482
1.34 -0.00193956 7.908 1.34 0.0592933 8.39316
1.35 -0.00287776 7.95488 1.35 0.0591724 8.47313
1.36 -0.00375401 7.87936 1.36 0.0599676 8.42231
1.37 -0.00460806 7.69633 1.37 0.0616235 8.25541
1.38 -0.0054201 7.51733 1.38 0.0613507 7.99881
1.39 -0.00582967 7.86026 1.39 0.0588518 8.34921
1.40 -0.00624333 8.12224 1.40 0.0571664 8.65805
1.41 -0.00674987 8.2706 1.41 0.0563486 8.84686
1.42 -0.00802708 8.29071 1.42 0.0564173 8.89872
1.43 -0.00941198 8.1854 1.43 0.0573508 8.81505
1.44 -0.0107917 8.25673 1.44 0.0559416 8.82848
1.45 -0.0120109 8.45234 1.45 0.0548478 9.06762
1.46 -0.0134235 8.51979 1.46 0.0546116 9.16975
1.47 -0.0150699 8.45514 1.47 0.0552267 9.12943
1.48 -0.0169762 8.27198 1.48 0.0566483 8.96016
1.49 -0.0186883 8.20148 1.49 0.0561502 8.72316
1.50 -0.019548 8.48411 1.50 0.0540883 9.1175
1.51 -0.0203254 8.72352 1.51 0.0528019 9.40254
1.52 -0.0211882 8.83496 1.52 0.0523318 9.55008
1.53 -0.0221728 8.80854 1.53 0.0526835 9.54855
1.54 -0.0233093 8.65296 1.54 0.0538253 9.40651
1.55 -0.0246139 8.39427 1.55 0.0541069 9.14908
1.56 -0.0246339 8.75035 1.56 0.0520933 9.46899
1.57 -0.0252901 9.00217 1.57 0.0508221 9.76869
1.58 -0.026095 9.12309 1.58 0.0503344 9.92642
1.59 -0.0271331 9.0852 1.59 0.0501677 9.92924
1.60 -0.0275315 9.20709 1.60 0.049714 10.0526
1.61 -0.0282005 9.17788 1.61 0.0500414 10.0491
1.62 -0.0291673 9.01409 1.62 0.0511206 9.89752
1.63 -0.0304551 8.74056 1.63 0.0528919 9.62421
1.64 -0.0323638 8.55093 1.64 0.0524347 9.32267
1.65 -0.0325394 8.97149 1.65 0.0501536 9.80728
1.66 -0.0328877 9.30321 1.66 0.0485363 10.1963
1.67 -0.0334601 9.51271 1.67 0.0476371 10.4518
1.68 -0.0343026 9.57761 1.68 0.0474833 10.5485
1.69 -0.0354483 9.49421 1.69 0.0480688 10.4818
1.70 -0.0379429 9.27844 1.70 0.0493545 10.2685
1.71 -0.0412814 8.96017 1.71 0.0512756 9.94092
1.72 -0.045224 8.57424 1.72 0.0526773 9.53708
1.73 -0.0459146 8.86721 1.73 0.049917 9.80034
1.74 -0.0458914 9.28477 1.74 0.047713 10.3134
1.75 -0.0464933 9.53223 1.75 0.0461329 10.7288
1.76 -0.0443448 10.3583 1.76 0.0452302 11.0059
1.77 -0.0464518 10.1282 1.77 0.0450335 11.1169
1.78 -0.0475903 10.0656 1.78 0.0455399 11.0551
1.79 -0.0486714 9.95998 1.79 0.0447098 11.1037
1.80 -0.0486749 10.118 1.80 0.0441685 11.3028
1.81 -0.0503294 10.0904 1.81 0.0440702 11.3262
1.82 -0.0509053 10.2309 1.82 0.0437232 11.4354
1.83 -0.052022 10.1931 1.83 0.0440627 11.4095
1.84 -0.0536085 10.006 1.84 0.0450622 11.2169
1.85 -0.0556622 9.69717 1.85 0.0466687 10.8888
1.86 -0.0581681 9.3021 1.86 0.0478646 10.4658
1.87 -0.0574734 9.59259 1.87 0.0454959 10.7923
1.88 -0.056996 10.0318 1.88 0.0436667 11.3055
1.89 -0.0569218 10.3636 1.89 0.0424364 11.6957
1.90 -0.0573212 10.5527 1.90 0.0418474 11.9234
1.91 -0.0594611 10.5789 1.91 0.0419164 11.9664
1.92 -0.0627744 10.4438 1.92 0.04263 11.8273
1.93 -0.0848494 7.95055 1.93 0.0423775 11.6616
1.94 -0.0675862 10.5803 1.94 0.0412625 12.0393
1.95 -0.0695754 10.7454 1.95 0.0407765 12.2459
1.96 -0.0726874 10.7436 1.96 0.0409321 12.2618
1.97 -0.0769677 10.58 1.97 0.0417123 12.0934
1.98 -0.080468 10.5347 1.98 0.0430741 11.7699
1.99 -0.0797047 11.0578 1.99 0.0414904 11.8972
2.00 -0.0793522 11.4824 2.00 0.0402341 12.3309
2.01 -0.0795158 11.7618 2.01 0.039578 12.5984
2.02 -0.0802573 11.8652 2.02 0.0395425 12.6724
2.03 -0.0816122 11.7838 2.03 0.0401203 12.5515
2.04 -0.0841983 11.4459 2.04 0.0400037 12.3675
2.05 -0.0816064 11.8329 2.05 0.0390071 12.7462
2.06 -0.0819487 12.0465 2.06 0.0386081 12.9409
2.07 -0.0829345 12.074 2.07 0.0388164 12.9338
2.08 -0.0845854 11.917 2.08 0.0396138 12.7343
2.09 -0.0868911 11.6009 2.09 0.0403503 12.375
2.10 -0.0894995 11.207 2.10 0.0388475 12.7408
2.11 -0.0862113 11.5805 2.11 0.0378923 13.1247
2.12 -0.0855446 12.0276 2.12 0.0375183 13.3185
2.13 -0.0855115 12.3238 2.13 0.0373613 13.3452
2.14 -0.0861751 12.4363 2.14 0.0373022 13.4291
2.15 -0.0875729 12.3549 2.15 0.0370038 13.5085
2.16 -0.0897061 12.0957 2.16 0.0372596 13.478
2.17 -0.0925429 11.6948 2.17 0.0380774 13.2492
2.18 -0.0960278 11.1973 2.18 0.0394148 12.8579
2.19 -0.0987451 10.7989 2.19 0.0412139 12.3521
2.20 -0.09374 11.4379 2.20 0.0391225 12.5725
2.21 -0.0922176 12.0098 2.21 0.0374678 13.1883
2.22 -0.091314 12.4727 2.22 0.0363106 13.6708
2.23 -0.0911303 12.7795 2.23 0.0356916 13.9708
2.24 -0.0917421 12.8959 2.24 0.0356314 14.0572
2.25 -0.0931884 12.8113 2.25 0.0356821 13.9266
2.26 -0.0968581 12.5421 2.26 0.0351925 14.1834
2.27 -0.101617 12.1256 2.27 0.035256 14.2205
2.28 -0.105753 11.7353 2.28 0.0358624 14.0413
2.29 -0.105597 11.7429 2.29 0.0351276 14.1416
2.30 -0.113924 11.0793 2.30 0.0345906 14.4241
2.31 -0.104673 12.2899 2.31 0.0345965 14.4843
2.32 -0.106802 12.1461 2.32 0.035138 14.3226
2.33 -0.105263 12.375 2.33 0.0358611 13.9679
2.34 -0.101119 12.8902 2.34 0.0346461 14.318
2.35 -0.0992299 13.2549 2.35 0.033933 14.6818
2.36 -0.100243 13.4286 2.36 0.0337468 14.8257
2.37 -0.102318 13.3929 2.37 0.0335605 14.8877
2.38 -0.105368 13.1577 2.38 0.0337336 14.8737
2.39 -0.109276 12.7575 2.39 0.0344202 14.638
2.40 -0.11391 12.2398 2.40 0.0355842 14.2178
2.41 -0.119125 11.6558 2.41 0.037175 13.6653
2.42 -0.124812 11.0468 2.42 0.0366503 13.4065
2.43 -0.122708 11.3742 2.43 0.0348969 14.1392
2.44 -0.120438 11.9126 2.44 0.0335648 14.7615
2.45 -0.119074 12.3342 2.45 0.0326994 15.2147
2.46 -0.118741 12.5943 2.46 0.032332 15.4506
2.47 -0.118614 12.8143 2.47 0.0322145 15.4904
2.48 -0.117767 13.3719 2.48 0.0322206 15.5501
2.49 -0.117561 13.7874 2.49 0.0320821 15.5226
2.50 -0.118576 14.0106 2.50 0.031831 15.708
2.51 -0.120821 14.0167 2.51 0.0316883 15.7632
2.52 -0.124216 13.8099 2.52 0.031814 15.7634
2.53 -0.128614 13.4216 2.53 0.0321433 15.5267
2.54 -0.133621 12.8997 2.54 0.0314355 15.8461
2.55 -0.135407 12.938 2.55 0.0312134 16.0218
2.56 -0.136166 13.0169 2.56 0.0313877 15.9475
2.57 -0.138271 12.8847 2.57 0.0309543 16.1283
2.58 -0.137456 12.9665 2.58 0.0310072 16.1634
2.59 -0.137728 12.883 2.59 0.0314503 15.9525
2.60 -0.141785 12.7674 2.60 0.0307327 16.2064
2.61 -0.141038 13.0698 2.61 0.0304886 16.3991
2.62 -0.141764 13.1576 2.62 0.0307236 16.3359
2.63 -0.139359 13.4739 2.63 0.0314217 16.0336
2.64 -0.133976 14.0426 2.64 0.0306666 16.1964
2.65 -0.129829 14.4512 2.65 0.0300783 16.5761
2.66 -0.127236 14.6541 2.66 0.0299584 16.7053
2.67 -0.129569 14.6291 2.67 0.0303071 16.575
2.68 -0.134675 14.3846 2.68 0.0299229 16.6314
2.69 -0.141181 13.9563 2.69 0.0295699 16.8929
2.70 -0.148756 13.3954 2.70 0.029468 16.9414
2.71 -0.15102 13.284 2.71 0.0295066 16.9819
2.72 -0.151856 13.2319 2.72 0.030001 16.7634
2.73 -0.159041 12.9823 2.73 0.0309246 16.3221
2.74 -0.168548 12.5769 2.74 0.0298436 16.624
2.75 -0.16767 12.9719 2.75 0.0291105 17.1052
2.76 -0.165858 13.3971 2.76 0.0288225 17.3391
2.77 -0.165424 13.6403 2.77 0.0289879 17.3026
2.78 -0.166465 13.6739 2.78 0.0289798 17.16
2.79 -0.170862 13.3351 2.79 0.0285286 17.4943
2.80 -0.152438 15.1447 2.80 0.0285246 17.5595
2.81 -0.166684 13.966 2.81 0.0288836 17.3551
2.82 -0.16372 14.2995 2.82 0.0282925 17.6198
2.83 -0.161119 14.9321 2.83 0.0281404 17.7779
2.84 -0.159397 15.497 2.84 0.0281575 17.6921
2.85 -0.157777 15.997 2.85 0.027918 17.9068
2.86 -0.157435 16.2783 2.86 0.0281176 17.842
2.87 -0.158452 16.3088 2.87 0.0287425 17.5148
2.88 -0.160847 16.0894 2.88 0.0297616 16.9735
2.89 -0.164573 15.6535 2.89 0.0286701 17.2867
2.90 -0.168342 15.2789 2.90 0.0278085 17.8844
2.91 -0.165751 15.9015 2.91 0.0273595 18.2409
2.92 -0.164421 16.3367 2.92 0.0272769 18.3174
2.93 -0.16447 16.5358 2.93 0.0272264 18.3885
2.94 -0.165962 16.4771 2.94 0.0276002 18.2012
2.95 -0.168889 16.1734 2.95 0.0283774 17.7625
2.96 -0.173181 15.6677 2.96 0.0295221 17.1311
2.97 -0.178718 15.0187 2.97 0.0296842 16.6164
2.98 -0.185886 14.2438 2.98 0.0283142 17.4798
2.99 -0.181518 14.836 2.99 0.027294 18.1945
3.00 -0.179669 15.4388 3.00 0.0266595 18.6901
3.01 -0.179618 15.8607 3.01 0.0264345 18.9122
3.02 -0.18046 16.1462 3.02 0.0263447 18.9744
3.03 -0.17753 16.7071 3.03 0.026432 18.9114
3.04 -0.177619 16.882 3.04 0.0261689 19.098
3.05 -0.179273 16.7927 3.05 0.0260825 19.1597
3.06 -0.182468 16.4569 3.06 0.02622 19.1216
3.07 -0.186841 15.9208 3.07 0.0267341 18.7984
3.08 -0.194949 15.2452 3.08 0.0260419 19.1231
3.09 -0.203969 14.4903 3.09 0.0257449 19.4067
3.10 -0.211268 14.134 3.10 0.0258527 19.3882
3.11 -0.210019 14.434 3.11 0.0263567 19.0786
3.12 -0.210632 14.5177 3.12 0.025716 19.3655
3.13 -0.213143 14.3792 3.13 0.0254163 19.6567
3.14 -0.212538 14.5755 3.14 0.0255164 19.6422
3.15 -0.207006 15.4106 3.15 0.0254633 19.5597
3.16 -0.202607 16.165 3.16 0.0251749 19.8467
3.17 -0.199566 16.7733 3.17 0.0252825 19.8248
3.18 -0.198062 17.1723 3.18 0.0250165 19.9743
3.19 -0.198225 17.3159 3.19 0.0251176 19.9426
3.20 -0.200106 17.1895 3.20 0.0248606 20.1023
3.21 -0.201172 17.0304 3.21 0.0249947 20.0569
3.22 -0.203388 16.6903 3.22 0.0255101 19.7126
3.23 -0.202665 16.5436 3.23 0.025251 19.679
3.24 -0.204387 16.1613 3.24 0.0246784 20.1982
3.25 -0.211573 15.5938 3.25 0.0244854 20.4204
3.26 -0.226888 14.9021 3.26 0.0244136 20.4829
3.27 -0.236407 14.6287 3.27 0.02462 20.3734
3.28 -0.239518 14.7196 3.28 0.0243302 20.4991
3.29 -0.238065 15.0238 3.29 0.0242066 20.6666
3.30 -0.241159 14.9412 3.30 0.0244625 20.5124
3.31 -0.241433 14.9711 3.31 0.0250538 20.0652
3.32 -0.243488 14.9458 3.32 0.0243037 20.4777
3.33 -0.240419 15.3588 3.33 0.0239136 20.8746
3.34 -0.234531 16.1881 3.34 0.0238978 20.9512
3.35 -0.230044 16.9063 3.35 0.0237569 21.0207
3.36 -0.227174 17.4459 3.36 0.0236815 21.0922
3.37 -0.226098 17.7473 3.37 0.0237407 21.1022
3.38 -0.226925 17.7754 3.38 0.024161 20.7921
3.39 -0.229673 17.531 3.39 0.0236009 21.121
3.40 -0.234267 17.0506 3.40 0.0234029 21.3626
3.41 -0.232698 16.9644 3.41 0.0235729 21.2708
3.42 -0.225546 17.2571 3.42 0.0240999 20.8664
3.43 -0.222463 17.284 3.43 0.0249584 20.2071
3.44 -0.227563 17.0461 3.44 0.0248332 19.9415
3.45 -0.234673 16.5787 3.45 0.0238649 20.8114
3.46 -0.243343 15.9392 3.46 0.0232223 21.4496
3.47 -0.253258 15.1917 3.47 0.02293 21.786
3.48 -0.264405 14.3794 3.48 0.0228613 21.8579
3.49 -0.262069 14.5401 3.49 0.0229654 21.8212
3.50 -0.262409 14.8393 3.50 0.0228209 21.854
3.51 -0.265535 14.9184 3.51 0.0226807 22.0519
3.52 -0.267024 15.0375 3.52 0.0228967 21.906
3.53 -0.275153 15.0471 3.53 0.0225623 22.1261
3.54 -0.286695 14.8591 3.54 0.0225433 22.2076
3.55 -0.278055 15.7854 3.55 0.0224139 22.2876
3.56 -0.2712 16.6346 3.56 0.0224784 22.2863
3.57 -0.265938 17.3687 3.57 0.0223884 22.2739
3.58 -0.262518 17.919 3.58 0.0222322 22.4933
3.59 -0.261139 18.2244 3.59 0.0224254 22.3617
3.60 -0.26192 18.2491 3.60 0.0221245 22.5645
3.61 -0.264877 17.9942 3.61 0.0221052 22.647
3.62 -0.27252 17.3261 3.62 0.0224301 22.3807
3.63 -0.263749 17.6832 3.63 0.0220358 22.6276
3.64 -0.256845 17.8776 3.64 0.0218616 22.8708
3.65 -0.2545 17.7931 3.65 0.0220311 22.7571
3.66 -0.258413 17.4456 3.66 0.0225339 22.3101
3.67 -0.26449 16.8825 3.67 0.0223149 22.2775
3.68 -0.278769 16.168 3.68 0.0217719 22.8956
3.69 -0.29724 15.3659 3.69 0.0215611 23.1823
3.70 -0.298881 15.4251 3.70 0.0216895 23.1074
3.71 -0.300903 15.3689 3.71 0.0214836 23.2327
3.72 -0.305759 15.0781 3.72 0.0214323 23.3511
3.73 -0.303941 15.0576 3.73 0.0217158 23.1081
3.74 -0.297067 15.245 3.74 0.0213879 23.3153
3.75 -0.300696 15.2004 3.75 0.0212207 23.5619
3.76 -0.311631 14.9351 3.76 0.0211783 23.6195
3.77 -0.310498 15.2247 3.77 0.0213222 23.4374
3.78 -0.317379 15.3904 3.78 0.0210514 23.7314
3.79 -0.327927 15.3161 3.79 0.0211113 23.7266
3.80 -0.321686 16.0654 3.80 0.0210006 23.7595
3.81 -0.313546 16.9251 3.81 0.0209054 23.9305
3.82 -0.307257 17.6672 3.82 0.0208384 23.9728
3.83 -0.303101 18.2218 3.83 0.0208624 24.0024
3.84 -0.301307 18.5272 3.84 0.0212097 23.671
3.85 -0.301931 18.5521 3.85 0.0218623 23.0238
3.86 -0.304393 18.3347 3.86 0.0212124 23.4429
3.87 -0.300868 18.3808 3.87 0.0207011 24.0844
3.88 -0.300527 18.1453 3.88 0.0205059 24.3767
3.89 -0.303435 17.6618 3.89 0.0204631 24.44
3.90 -0.310099 16.9903 3.90 0.02042 24.4537
3.91 -0.327281 16.1951 3.91 0.0203517 24.5484
3.92 -0.336499 15.7596 3.92 0.0204118 24.5387
3.93 -0.342404 15.4114 3.93 0.0207865 24.1576
3.94 -0.350039 14.9331 3.94 0.0203931 24.4383
3.95 -0.345792 15.3248 3.95 0.0201446 24.8027
3.96 -0.342714 15.6698 3.96 0.0202127 24.7817
3.97 -0.342698 15.7822 3.97 0.0205919 24.3865
3.98 -0.469672 11.3915 3.98 0.0210403 23.6757
3.99 -0.346193 15.5605 3.99 0.0203485 24.4624
4.00 -0.347226 15.3713 4.00 0.019951 25.0125
4.01 -0.353094 14.9696 4.01 0.0198632 25.186
4.02 -0.365327 14.7571 4.02 0.0199333 25.0143
4.03 -0.355388 15.4171 4.03 0.0197427 25.3187
4.04 -0.353522 15.6541 4.04 0.0197049 25.3815
4.05 -0.34832 15.9567 4.05 0.0198939 25.2024
4.06 -0.3303 16.8227 4.06 0.0196988 25.3217
4.07 -0.317756 17.623 4.07 0.0195538 25.5724
4.08 -0.312283 18.2593 4.08 0.0197161 25.4241
4.09 -0.309439 18.664 4.09 0.0195701 25.4849
4.10 -0.309419 18.7893 4.10 0.0194078 25.7609
4.11 -0.312289 18.6223 4.11 0.0195508 25.6348
4.12 -0.317976 18.1893 4.12 0.0193151 25.867
4.13 -0.326287 17.5467 4.13 0.0193327 25.8529
4.14 -0.34229 16.7622 4.14 0.0192345 26.006
4.15 -0.344906 16.5975 4.15 0.0193021 25.8365
4.16 -0.348703 16.3038 4.16 0.0191264 26.1366
4.17 -0.35729 15.8022 4.17 0.0192516 26.029
4.18 -0.360497 15.7807 4.18 0.0191621 26.0261
4.19 -0.355736 16.2138 4.19 0.0189896 26.3253
4.20 -0.354281 16.4158 4.20 0.0191159 26.2138
4.21 -0.356268 16.3632 4.21 0.019533 25.7149
4.22 -0.364741 16.0668 4.22 0.0195046 25.4978
4.23 -0.378071 15.6479 4.23 0.0189924 26.2478
4.24 -0.377798 15.7421 4.24 0.0187669 26.626
4.25 -0.3817 15.5758 4.25 0.0187241 26.7035
4.26 -0.378354 15.6253 4.26 0.0187022 26.7515
4.27 -0.373552 15.9497 4.27 0.0186336 26.8207
4.28 -0.373311 16.0354 4.28 0.0185966 26.891
4.29 -0.374553 16.1364 4.29 0.0186829 26.7155
4.30 -0.363507 17.0165 4.30 0.0185034 27.0148
4.31 -0.354852 17.7873 4.31 0.018486 27.012
4.32 -0.348925 18.38 4.32 0.0184664 27.1033
4.33 -0.346033 18.7297 4.33 0.0187347 26.7769
4.34 -0.346369 18.7948 4.34 0.0191842 26.0836
4.35 -0.349972 18.5706 4.35 0.0185952 26.7896
4.36 -0.366482 18.0906 4.36 0.0182792 27.3154
4.37 -0.39126 17.4152 4.37 0.0182114 27.4351
4.38 -0.421952 16.6138 4.38 0.0182625 27.421
4.39 -0.45832 15.75 4.39 0.0185953 26.9915
4.40 -0.458836 16.2531 4.40 0.0187288 26.5579
4.41 -0.445716 17.3022 4.41 0.0182293 27.348
4.42 -0.434113 18.3514 4.42 0.0180043 27.7526
4.43 -0.424369 19.3473 4.43 0.0179633 27.8345
4.44 -0.416847 20.2192 4.44 0.0180523 27.6806
4.45 -0.411893 20.8871 4.45 0.0178798 27.9574
4.46 -0.409795 21.2774 4.46 0.0179887 27.8506
4.47 -0.410727 21.3431 4.47 0.0178005 28.0757
4.48 -0.414727 21.0797 4.48 0.0178806 28.0125
4.49 -0.421685 20.5259 4.49 0.0180536 27.591
4.50 -0.43137 19.7505 4.50 0.0177237 28.1673
4.51 -0.443481 18.8325 4.51 0.0176697 28.3162
4.52 -0.457688 17.8439 4.52 0.0176578 28.268
4.53 -0.47367 16.8409 4.53 0.0175831 28.4509
4.54 -0.490623 15.8796 4.54 0.0177841 28.1914
4.55 -0.500758 15.2118 4.55 0.0176433 28.2643
4.56 -0.502788 14.8375 4.56 0.0174492 28.6416
4.57 -0.502603 14.5387 4.57 0.0175295 28.5729
4.58 -0.479365 15.4957 4.58 0.0174599 28.5783
4.59 -0.463422 16.5316 4.59 0.01734 28.839
4.60 -0.448313 17.6404 4.60 0.0173335 28.8697
4.61 -0.434264 18.8068 4.61 0.0172628 28.9654
4.62 -0.421544 20.0016 4.62 0.0174044 28.792
4.63 -0.410464 21.1776 4.63 0.017661 28.1983
4.64 -0.401366 22.2668 4.64 0.0172546 28.9137
4.65 -0.394602 23.1843 4.65 0.0171125 29.2166
4.66 -0.390493 23.8393 4.66 0.0171835 29.0636
4.67 -0.389287 24.1566 4.67 0.0170389 29.3421
4.68 -0.391107 24.0982 4.68 0.0171624 29.1934
4.69 -0.395937 23.6768 4.69 0.0170088 29.3522
4.70 -0.403622 22.9504 4.70 0.0169534 29.511
4.71 -0.413907 22.0038 4.71 0.0169354 29.4801
4.72 -0.426481 20.9254 4.72 0.0168824 29.6355
4.73 -0.44669 19.8044 4.73 0.0170138 29.3312
4.74 -0.443001 20.2108 4.74 0.0167919 29.7549
4.75 -0.438749 20.6491 4.75 0.0167871 29.7437
4.76 -0.444081 20.7941 4.76 0.0167455 29.8803
4.77 -0.460104 20.626 4.77 0.0167124 29.8789
4.78 -0.466598 20.8435 4.78 0.0166796 30.0002
4.79 -0.460969 21.5192 4.79 0.0167692 29.7399
4.80 -0.458487 21.9142 4.80 0.0165777 30.1462
4.81 -0.459488 21.9745 4.81 0.0165499 30.2189
4.82 -0.464008 21.6959 4.82 0.016571 30.1212
4.83 -0.471893 21.1202 4.83 0.0164852 30.3409
4.84 -0.476732 20.5868 4.84 0.0166506 30.088
4.85 -0.451572 21.3536 4.85 0.0164158 30.4326
4.86 -0.432328 21.8595 4.86 0.0164384 30.4534
4.87 -0.429249 22.0436 4.87 0.0167158 30.0095
4.88 -0.438719 21.8849 4.88 0.0172342 29.1663
4.89 -0.451982 21.4086 4.89 0.0167967 29.6359
4.90 -0.468214 20.677 4.90 0.0163767 30.4582
4.91 -0.486587 19.7696 4.91 0.0162053 30.8432
4.92 -0.507161 18.7365 4.92 0.0161848 30.8655
4.93 -0.500778 18.9806 4.93 0.0161397 30.9747
4.94 -0.501621 19.0646 4.94 0.0161974 30.8326
4.95 -0.506699 18.8558 4.95 0.0160772 31.1016
4.96 -0.515892 18.3843 4.96 0.0160433 31.1509
4.97 -0.521534 17.9663 4.97 0.0161099 31.0847
4.98 -0.51368 18.068 4.98 0.0159774 31.2866
4.99 -0.505884 18.7169 4.99 0.0160409 31.1641
5.00 -0.502002 19.132 5.00 0.0159155 31.4159


==> figures/data/O2/dissipative/run_0008/data.txt <==
freq gamma theta
0.01 0.961201 0.020001
0.02 0.925022 0.0401365
0.03 0.890992 0.0605426
0.04 0.858724 0.0813588
0.05 0.827904 0.102729
0.06 0.798273 0.124806
0.07 0.769614 0.147747
0.08 0.741752 0.171726
0.09 0.714537 0.196925
0.10 0.68785 0.223547
0.11 0.66159 0.251813
0.12 0.635679 0.281966
0.13 0.610055 0.31428
0.14 0.584669 0.349058
0.15 0.559489 0.386645
0.16 0.534496 0.427428
0.17 0.509681 0.471846
0.18 0.48505 0.520398
0.19 0.460621 0.573648
0.20 0.436423 0.632231
0.21 0.412503 0.696857
0.22 0.388919 0.768308
0.23 0.36575 0.847424
0.24 0.343091 0.935064
0.25 0.321063 1.03204
0.26 0.299811 1.13901
0.27 0.279513 1.25625
0.28 0.260374 1.38337
0.29 0.242637 1.51889
0.30 0.226567 1.65971
0.31 0.212445 1.80069
0.32 0.200538 1.93448
0.33 0.191066 2.05217
0.34 0.184149 2.14483
0.35 0.179783 2.20572
0.36 0.177816 2.2322
0.37 0.177974 2.22626
0.38 0.179904 2.19347
0.39 0.183227 2.14107
0.40 0.187582 2.07622
0.41 0.192654 2.00489
0.42 0.198184 1.93152
0.43 0.20397 1.85911
0.44 0.209858 1.78952
0.45 0.214675 1.73477
0.46 0.200937 1.88387
0.47 0.187779 2.04691
0.48 0.175289 2.22404
0.49 0.163597 2.41397
0.50 0.152858 2.61354
0.51 0.143242 2.81696
0.52 0.13493 3.01527
0.53 0.128095 3.19638
0.54 0.12288 3.34642
0.55 0.119369 3.45242
0.56 0.117561 3.50583
0.57 0.117366 3.505
0.58 0.118613 3.45543
0.59 0.121076 3.36751
0.60 0.124512 3.25343
0.61 0.128687 3.12445
0.62 0.133391 2.98958
0.63 0.135766 2.92152
0.64 0.126807 3.15564
0.65 0.118593 3.40059
0.66 0.11128 3.64804
0.67 0.105009 3.8862
0.68 0.0999173 4.09955
0.69 0.0961167 4.27073
0.70 0.0936728 4.38409
0.71 0.0925862 4.43003
0.72 0.0927859 4.40794
0.73 0.0941384 4.32597
0.74 0.0964695 4.19805
0.75 0.0948578 4.26624
0.76 0.089982 4.51211
0.77 0.0862193 4.71777
0.78 0.0836474 4.86456
0.79 0.0822925 4.93887
0.80 0.0821186 4.9362
0.81 0.0830293 4.86237
0.82 0.0848836 4.73119
0.83 0.0875174 4.56
0.84 0.0907806 4.36471
0.85 0.0871861 4.55116
0.86 0.0820614 4.85147
0.87 0.0777903 5.12916
0.88 0.0744708 5.36306
0.89 0.0721753 5.5318
0.90 0.0709343 5.6191
0.91 0.0707254 5.61872
0.92 0.0714738 5.53621
0.93 0.0730636 5.38666
0.94 0.0753561 5.18974
0.95 0.078208 4.96492
0.96 0.0814854 4.72832
0.97 0.0787065 4.89536
0.98 0.073749 5.23914
0.99 0.0694309 5.57581
1.00 0.0658433 5.8853
1.01 0.0630693 6.14345
1.02 0.0611699 6.32611
1.03 0.0601711 6.4152
1.04 0.0599418 6.41713
1.05 0.0589483 6.50855
1.06 0.0579942 6.59807
1.07 0.0578909 6.58467
1.08 0.058578 6.47562
1.09 0.0584563 6.4639
1.10 0.0561612 6.72096
1.11 0.0546672 6.88978
1.12 0.0539855 6.95398
1.13 0.0540892 6.91041
1.14 0.0549128 6.77018
1.15 0.0563631 6.55456
1.16 0.0583327 6.28855
1.17 0.0607137 5.99539
1.18 0.0634107 5.69315
1.19 0.0602927 5.98589
1.20 0.0564823 6.39382
1.21 0.0531723 6.79126
1.22 0.050432 7.15377
1.23 0.0483242 7.45221
1.24 0.0468952 7.6578
1.25 0.046163 7.74959
1.26 0.0461152 7.72024
1.27 0.0450789 7.87015
1.28 0.0447173 7.89817
1.29 0.0449981 7.80606
1.30 0.0458591 7.61086
1.31 0.0465107 7.45826
1.32 0.0442492 7.82371
1.33 0.0425731 8.10825
1.34 0.0415138 8.28332
1.35 0.0410777 8.33121
1.36 0.04124 8.25095
1.37 0.0419476 8.0583
1.38 0.0446626 7.49546
1.39 0.0404586 8.27892
1.40 0.0390163 8.55404
1.41 0.0381477 8.70934
1.42 0.0378527 8.72953
1.43 0.0381808 8.59874
1.44 0.0374535 8.72262
1.45 0.0364276 8.92771
1.46 0.0359499 8.99726
1.47 0.0360029 8.92735
1.48 0.0365437 8.73256
1.49 0.0366864 8.64126
1.50 0.035212 9.00084
1.51 0.03401 9.25119
1.52 0.033392 9.36534
1.53 0.0332842 9.33335
1.54 0.0336504 9.16495
1.55 0.034168 8.95986
1.56 0.0326933 9.3315
1.57 0.0316067 9.5959
1.58 0.0310156 9.71992
1.59 0.0309199 9.68089
1.60 0.0302444 9.83684
1.61 0.0301304 9.80249
1.62 0.0304203 9.62509
1.63 0.0310806 9.33101
1.64 0.0312469 9.20388
1.65 0.0296426 9.65239
1.66 0.0284336 10.0047
1.67 0.0276413 10.2245
1.68 0.0272693 10.2884
1.69 0.0272984 10.1933
1.70 0.0277667 9.95681
1.71 0.0283999 9.61151
1.72 0.0293112 9.19226
1.73 0.0276876 9.64588
1.74 0.0261461 10.1212
1.75 0.0249633 10.4984
1.76 0.0241649 10.7389
1.77 0.0237597 10.8166
1.78 0.0237371 10.7258
1.79 0.0233164 10.8367
1.80 0.0228306 10.9983
1.81 0.0225738 10.9975
1.82 0.0220968 11.1163
1.83 0.0219829 11.0612
1.84 0.0222048 10.8453
1.85 0.0227208 10.5002
1.86 0.0234656 10.0724
1.87 0.0222737 10.5573
1.88 0.0210828 11.0295
1.89 0.0201727 11.38
1.90 0.019593 11.5711
1.91 0.0193441 11.5827
1.92 0.0194084 11.4187
1.93 0.0193407 11.3524
1.94 0.0187425 11.6891
1.95 0.0179919 11.8592
1.96 0.0176321 11.8445
1.97 0.0175107 11.6526
1.98 0.0176017 11.3123
1.99 0.0168433 11.5634
2.00 0.0159621 11.955
2.01 0.0153708 12.1841
2.02 0.0150704 12.2257
2.03 0.0150467 12.0797
2.04 0.0149892 12.0001
2.05 0.0143364 12.3262
2.06 0.0138782 12.4847
2.07 0.0136887 12.4485
2.08 0.0137487 12.2278
2.09 0.014115 11.7789
2.10 0.0134217 12.3192
2.11 0.0127919 12.6604
2.12 0.0122813 12.8197
2.13 0.0119168 12.879
2.14 0.0116602 12.8822
2.15 0.0113791 12.9831
2.16 0.0112855 12.9257
2.17 0.0113936 12.6775
2.18 0.0116711 12.2756
2.19 0.0117763 11.7665
2.20 0.0109056 12.1422
2.21 0.00992279 12.7083
2.22 0.00910063 13.144
2.23 0.00844421 13.4031
2.24 0.00795534 13.457
2.25 0.00759441 13.3747
2.26 0.00714606 13.5895
2.27 0.00689093 13.5966
2.28 0.00682992 13.3711
2.29 0.00655125 13.555
2.30 0.00609782 13.7966
2.31 0.00582556 13.8254
2.32 0.00572175 13.6427
2.33 0.00576508 13.2797
2.34 0.00554458 13.703
2.35 0.00503085 14.0218
2.36 0.00460127 14.1161
2.37 0.0042597 14.1893
2.38 0.00403692 14.1538
2.39 0.00395569 13.9023
2.40 0.003994 13.4767
2.41 0.00412802 12.9275
2.42 0.00415502 12.8346
2.43 0.00343622 13.5088
2.44 0.00281867 14.0757
2.45 0.00233205 14.4801
2.46 0.00178628 14.6881
2.47 0.00117203 14.7192
2.48 0.000580644 14.7383
2.49 3.7351e-05 14.7586
2.50 -0.000425408 14.8851
2.51 -0.000786463 14.8978
2.52 -0.00103203 14.9202
2.53 -0.00119226 14.6285
2.54 -0.0014683 15.0195
2.55 -0.00178277 15.16
2.56 -0.00200692 15.0583
2.57 -0.00208339 15.2489
2.58 -0.00209148 15.2554
2.59 -0.00254331 14.975
2.60 -0.00293687 15.3191
2.61 -0.00324385 15.4757
2.62 -0.00347904 15.3908
2.63 -0.00365392 15.0834
2.64 -0.00361689 15.2888
2.65 -0.00348716 15.6197
2.66 -0.00379872 15.7142
2.67 -0.00440149 15.5648
2.68 -0.00484849 15.6915
2.69 -0.00526369 15.5616
2.70 -0.00539448 15.922
2.71 -0.00578882 15.9337
2.72 -0.00662401 15.703
2.73 -0.00754945 15.264
2.74 -0.00803211 15.6314
2.75 -0.00835473 16.0613
2.76 -0.00864407 16.2589
2.77 -0.008909 16.2029
2.78 -0.00904994 16.0944
2.79 -0.00933592 16.3892
2.80 -0.00960656 16.4298
2.81 -0.00986889 16.219
2.82 -0.00972656 16.4693
2.83 -0.00994272 16.5784
2.84 -0.0104988 16.527
2.85 -0.0107681 16.7042
2.86 -0.0110418 16.6205
2.87 -0.0113286 16.2926
2.88 -0.0116366 15.7664
2.89 -0.0112439 16.1289
2.90 -0.0115375 16.6628
2.91 -0.0119371 16.9683
2.92 -0.0123713 17.0197
2.93 -0.0126374 17.0853
2.94 -0.0129284 16.8952
2.95 -0.0132606 16.468
2.96 -0.0144824 15.8619
2.97 -0.0158394 15.4529
2.98 -0.0159895 16.2365
2.99 -0.0161625 16.8787
3.00 -0.0163672 17.3179
3.01 -0.0166191 17.4995
3.02 -0.016823 17.5158
3.03 -0.0172011 17.2979
3.04 -0.0172134 17.7416
3.05 -0.017494 17.6962
3.06 -0.0175982 17.6351
3.07 -0.017891 17.3226
3.08 -0.0182156 17.6526
3.09 -0.0184276 17.9014
3.10 -0.0187148 17.8718
3.11 -0.0189968 17.6569
3.12 -0.0187106 17.8276
3.13 -0.0182393 18.0787
3.14 -0.0191079 18.0487
3.15 -0.0201556 17.6818
3.16 -0.0200231 18.2338
3.17 -0.0204282 18.0974
3.18 -0.0202518 18.3104
3.19 -0.0201912 18.2586
3.20 -0.020072 18.4041
3.21 -0.0212008 18.349
3.22 -0.0226597 18.0154
3.23 -0.0236837 18.0076
3.24 -0.023978 18.4679
3.25 -0.0244612 18.6251
3.26 -0.0248346 18.6843
3.27 -0.0251709 18.576
3.28 -0.0252425 18.7167
3.29 -0.0254601 18.8688
3.30 -0.0258129 18.7272
3.31 -0.0263029 18.3174
3.32 -0.0262543 18.6436
3.33 -0.026363 19.0045
3.34 -0.026608 19.0798
3.35 -0.0266642 19.107
3.36 -0.0265015 19.1289
3.37 -0.0262225 19.1206
3.38 -0.027537 18.8075
3.39 -0.0277763 19.1486
3.40 -0.0279435 19.3692
3.41 -0.0282764 19.2881
3.42 -0.0287797 18.9213
3.43 -0.0294504 18.3193
3.44 -0.029535 18.0061
3.45 -0.0289789 18.7816
3.46 -0.0294432 19.3508
3.47 -0.0302427 19.6486
3.48 -0.031369 19.6674
3.49 -0.0323653 19.6715
3.50 -0.0331146 19.6874
3.51 -0.0332662 19.8918
3.52 -0.033599 19.8011
3.53 -0.033752 19.9058
3.54 -0.0340389 19.9634
3.55 -0.0340638 19.9923
3.56 -0.0338858 19.9893
3.57 -0.0347319 19.9657
3.58 -0.0349019 20.1661
3.59 -0.0352865 20.0542
3.60 -0.0349303 20.2016
3.61 -0.0344849 20.2579
3.62 -0.0355969 20.0193
3.63 -0.0360952 20.2099
3.64 -0.036207 20.4528
3.65 -0.0365534 20.3766
3.66 -0.0371377 19.9967
3.67 -0.0371281 19.8069
3.68 -0.03548 20.366
3.69 -0.036157 20.635
3.70 -0.0372401 20.5821
3.71 -0.037862 20.6502
3.72 -0.0387968 20.7956
3.73 -0.0404873 20.6081
3.74 -0.0415656 20.6499
3.75 -0.0420369 20.8565
3.76 -0.0423222 20.9794
3.77 -0.0427394 20.8114
3.78 -0.0427697 21.0317
3.79 -0.0430088 21.0811
3.80 -0.0432761 20.9316
3.81 -0.042959 21.1653
3.82 -0.0436328 21.2002
3.83 -0.0438895 21.2622
3.84 -0.044389 21.0201
3.85 -0.0451758 20.4867
3.86 -0.0452935 20.5402
3.87 -0.0450016 21.1536
3.88 -0.0449654 21.4848
3.89 -0.0452673 21.4656
3.90 -0.0452846 21.4037
3.91 -0.0452114 21.5349
3.92 -0.0470799 21.5673
3.93 -0.0498286 21.2701
3.94 -0.0519317 21.332
3.95 -0.0534655 21.6721
3.96 -0.0558814 21.6685
3.97 -0.0592363 21.3142
3.98 -0.0609404 21.5399
3.99 -0.0604196 22.4787
4.00 -0.060153 23.178
4.01 -0.0601736 23.5589
4.02 -0.0604906 23.5807
4.03 -0.0603168 23.5886
4.04 -0.06052 23.7243
4.05 -0.061062 23.4948
4.06 -0.0607295 23.364
4.07 -0.0605892 23.8137
4.08 -0.060857 23.8987
4.09 -0.0614538 23.6142
4.10 -0.0623724 23.0027
4.11 -0.061136 23.3918
4.12 -0.0609876 23.9565
4.13 -0.0611393 24.1675
4.14 -0.0616329 24.0014
4.15 -0.0624671 23.4852
4.16 -0.064621 22.3298
4.17 -0.0621301 23.0713
4.18 -0.0616847 23.8713
4.19 -0.0615628 24.3612
4.20 -0.0617913 24.4823
4.21 -0.0623801 24.2235
4.22 -0.063322 23.624
4.23 -0.0645962 22.7599
4.24 -0.0629181 22.8718
4.25 -0.0630473 23.3196
4.26 -0.0625161 24.1633
4.27 -0.0623252 24.701
4.28 -0.0625032 24.869
4.29 -0.0630623 24.6496
4.30 -0.0639964 24.0773
4.31 -0.0651463 23.2764
4.32 -0.063761 23.302
4.33 -0.0632647 23.1975
4.34 -0.0644763 23.3184
4.35 -0.0637576 24.2752
4.36 -0.0633825 24.9568
4.37 -0.0633902 25.2835
4.38 -0.0638004 25.217
4.39 -0.0646141 24.7712
4.40 -0.0658139 24.0079
4.41 -0.0673853 23.0101
4.42 -0.0648827 23.3911
4.43 -0.0654047 23.5815
4.44 -0.0656352 23.6812
4.45 -0.0655846 24.176
4.46 -0.0649346 25.0507
4.47 -0.0646673 25.611
4.48 -0.0648196 25.7886
4.49 -0.0654056 25.5643
4.50 -0.0674537 24.9734
4.51 -0.0714296 23.9118
4.52 -0.0718924 23.904
4.53 -0.0716231 24.0712
4.54 -0.0720466 24.0856
4.55 -0.0728965 23.7535
4.56 -0.0725268 24.0102
4.57 -0.0706413 24.9318
4.58 -0.0685769 25.7481
4.59 -0.0669538 26.2211
4.60 -0.0659556 26.293
4.61 -0.0688942 25.9592
4.62 -0.0713521 25.2686
4.63 -0.0741136 24.3107
4.64 -0.0749979 23.8297
4.65 -0.0726332 24.2302
4.66 -0.0743285 24.2555
4.67 -0.0752644 24.374
4.68 -0.0753842 24.5631
4.69 -0.0755692 24.5199
4.70 -0.071738 25.6699
4.71 -0.068762 26.4349
4.72 -0.0690165 26.8321
4.73 -0.0707201 26.8138
4.74 -0.0739909 26.3877
4.75 -0.0780108 25.6149
4.76 -0.0819945 24.7554
4.77 -0.0821005 24.9189
4.78 -0.0823689 24.8565
4.79 -0.0825714 24.9898
4.80 -0.0833268 24.7324
4.81 -0.0833013 24.8332
4.82 -0.0833963 25.0542
4.83 -0.0822113 25.4558
4.84 -0.0786195 26.4562
4.85 -0.0770696 27.1525
4.86 -0.0773392 27.4565
4.87 -0.0781496 27.3323
4.88 -0.079469 26.8018
4.89 -0.0812473 25.9365
4.90 -0.0847311 24.8338
4.91 -0.086001 24.9717
4.92 -0.0858145 25.3491
4.93 -0.0863262 25.301
4.94 -0.0861439 25.2474
4.95 -0.0857783 25.0636
4.96 -0.084207 25.0677
4.97 -0.0858424 25.2411
4.98 -0.0837789 26.4036
4.99 -0.0830985 27.3337
5.00 -0.0835655 27.9137


==> figures/data/O2/dissipative/run_0008/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.961201 0.020001 0.01 0.998482 0.000800576
0.02 0.925022 0.0401365 0.02 0.993945 0.00320923
0.03 0.890992 0.0605426 0.03 0.986432 0.00724685
0.04 0.858724 0.0813588 0.04 0.97602 0.0129487
0.05 0.827904 0.102729 0.05 0.962809 0.0203652
0.06 0.798273 0.124806 0.06 0.946928 0.0295627
0.07 0.769614 0.147747 0.07 0.928527 0.0406249
0.08 0.741752 0.171726 0.08 0.907774 0.0536546
0.09 0.714537 0.196925 0.09 0.884856 0.0687756
0.10 0.68785 0.223547 0.10 0.859971 0.0861355
0.11 0.66159 0.251813 0.11 0.833328 0.105909
0.12 0.635679 0.281966 0.12 0.805143 0.1283
0.13 0.610055 0.31428 0.13 0.775632 0.15355
0.14 0.584669 0.349058 0.14 0.745017 0.181937
0.15 0.559489 0.386645 0.15 0.713515 0.21379
0.16 0.534496 0.427428 0.16 0.681341 0.249488
0.17 0.509681 0.471846 0.17 0.648708 0.289474
0.18 0.48505 0.520398 0.18 0.615821 0.334261
0.19 0.460621 0.573648 0.19 0.582882 0.384442
0.20 0.436423 0.632231 0.20 0.550088 0.4407
0.21 0.412503 0.696857 0.21 0.517635 0.503815
0.22 0.388919 0.768308 0.22 0.485716 0.574664
0.23 0.36575 0.847424 0.23 0.454527 0.654215
0.24 0.343091 0.935064 0.24 0.424267 0.743502
0.25 0.321063 1.03204 0.25 0.395149 0.843564
0.26 0.299811 1.13901 0.26 0.367398 0.955331
0.27 0.279513 1.25625 0.27 0.341259 1.07944
0.28 0.260374 1.38337 0.28 0.317003 1.21591
0.29 0.242637 1.51889 0.29 0.294927 1.36373
0.30 0.226567 1.65971 0.30 0.275352 1.52025
0.31 0.212445 1.80069 0.31 0.258612 1.68068
0.32 0.200538 1.93448 0.32 0.245025 1.8378
0.33 0.191066 2.05217 0.33 0.234859 1.9824
0.34 0.184149 2.14483 0.34 0.228275 2.10476
0.35 0.179783 2.20572 0.35 0.225294 2.1969
0.36 0.177816 2.2322 0.36 0.225766 2.25469
0.37 0.177974 2.22626 0.37 0.229392 2.27872
0.38 0.179904 2.19347 0.38 0.235762 2.27351
0.39 0.183227 2.14107 0.39 0.244419 2.24573
0.40 0.187582 2.07622 0.40 0.254908 2.20238
0.41 0.192654 2.00489 0.41 0.266812 2.14955
0.42 0.198184 1.93152 0.42 0.279768 2.09198
0.43 0.20397 1.85911 0.43 0.291102 2.03302
0.44 0.209858 1.78952 0.44 0.272653 1.9749
0.45 0.214675 1.73477 0.45 0.254875 1.91897
0.46 0.200937 1.88387 0.46 0.23786 1.86597
0.47 0.187779 2.04691 0.47 0.221715 1.86788
0.48 0.175289 2.22404 0.48 0.206567 2.05448
0.49 0.163597 2.41397 0.49 0.192566 2.25632
0.50 0.152858 2.61354 0.50 0.179888 2.47067
0.51 0.143242 2.81696 0.51 0.168728 2.69217
0.52 0.13493 3.01527 0.52 0.159295 2.91212
0.53 0.128095 3.19638 0.53 0.151798 3.11845
0.54 0.12288 3.34642 0.54 0.146414 3.29684
0.55 0.119369 3.45242 0.55 0.143259 3.43342
0.56 0.117561 3.50583 0.56 0.142363 3.51832
0.57 0.117366 3.505 0.57 0.143649 3.54842
0.58 0.118613 3.45543 0.58 0.146947 3.52792
0.59 0.121076 3.36751 0.59 0.152018 3.46633
0.60 0.124512 3.25343 0.60 0.158594 3.37539
0.61 0.128687 3.12445 0.61 0.166402 3.26635
0.62 0.133391 2.98958 0.62 0.171854 3.14843
0.63 0.135766 2.92152 0.63 0.160348 3.02836
0.64 0.126807 3.15564 0.64 0.149724 3.00758
0.65 0.118593 3.40059 0.65 0.14012 3.26859
0.66 0.11128 3.64804 0.66 0.131693 3.53537
0.67 0.105009 3.8862 0.67 0.124613 3.79634
0.68 0.0999173 4.09955 0.68 0.119047 4.03593
0.69 0.0961167 4.27073 0.69 0.115139 4.23623
0.70 0.0936728 4.38409 0.70 0.112986 4.38062
0.71 0.0925862 4.43003 0.71 0.112613 4.45813
0.72 0.0927859 4.40794 0.72 0.113962 4.46668
0.73 0.0941384 4.32597 0.73 0.116905 4.4132
0.74 0.0964695 4.19805 0.74 0.120187 4.31079
0.75 0.0948578 4.26624 0.75 0.113464 4.17474
0.76 0.089982 4.51211 0.76 0.108027 4.44603
0.77 0.0862193 4.71777 0.77 0.104018 4.68016
0.78 0.0836474 4.86456 0.78 0.101545 4.85765
0.79 0.0822925 4.93887 0.79 0.100661 4.96359
0.80 0.0821186 4.9362 0.80 0.101347 4.99203
0.81 0.0830293 4.86237 0.81 0.103516 4.94745
0.82 0.0848836 4.73119 0.82 0.10702 4.8427
0.83 0.0875174 4.56 0.83 0.111684 4.69463
0.84 0.0907806 4.36471 0.84 0.112756 4.51997
0.85 0.0871861 4.55116 0.85 0.105853 4.44658
0.86 0.0820614 4.85147 0.86 0.0999139 4.76926
0.87 0.0777903 5.12916 0.87 0.0950751 5.07269
0.88 0.0744708 5.36306 0.88 0.0914652 5.33531
0.89 0.0721753 5.5318 0.89 0.0891869 5.53493
0.90 0.0709343 5.6191 0.90 0.0882966 5.65401
0.91 0.0707254 5.61872 0.91 0.0887899 5.68482
0.92 0.0714738 5.53621 0.92 0.0905996 5.63157
0.93 0.0730636 5.38666 0.93 0.0936066 5.50837
0.94 0.0753561 5.18974 0.94 0.0976601 5.33442
0.95 0.078208 4.96492 0.95 0.102598 5.12912
0.96 0.0814854 4.72832 0.96 0.104752 4.90885
0.97 0.0787065 4.89536 0.97 0.0980929 4.78782
0.98 0.073749 5.23914 0.98 0.0921538 5.15187
0.99 0.0694309 5.57581 0.99 0.0870502 5.5121
1.00 0.0658433 5.8853 1.00 0.0829028 5.8484
1.01 0.0630693 6.14345 1.01 0.0798254 6.13615
1.02 0.0611699 6.32611 1.02 0.0779093 6.35027
1.03 0.0601711 6.4152 1.03 0.0772051 6.47137
1.04 0.0599418 6.41713 1.04 0.0775475 6.49144
1.05 0.0589483 6.50855 1.05 0.0756995 6.53835
1.06 0.0579942 6.59807 1.06 0.0750289 6.65995
1.07 0.0578909 6.58467 1.07 0.075534 6.67757
1.08 0.058578 6.47562 1.08 0.0771593 6.59718
1.09 0.0584563 6.4639 1.09 0.0755472 6.45035
1.10 0.0561612 6.72096 1.10 0.0730008 6.73787
1.11 0.0546672 6.88978 1.11 0.0715388 6.93881
1.12 0.0539855 6.95398 1.12 0.0711978 7.03502
1.13 0.0540892 6.91041 1.13 0.071964 7.02189
1.14 0.0549128 6.77018 1.14 0.073774 6.90931
1.15 0.0563631 6.55456 1.15 0.0765265 6.71782
1.16 0.0583327 6.28855 1.16 0.0800984 6.47224
1.17 0.0607137 5.99539 1.17 0.0843614 6.19597
1.18 0.0634107 5.69315 1.18 0.0857508 5.90787
1.19 0.0602927 5.98589 1.19 0.0803669 5.91568
1.20 0.0564823 6.39382 1.20 0.0755691 6.34651
1.21 0.0531723 6.79126 1.21 0.0714533 6.77007
1.22 0.050432 7.15377 1.22 0.0681202 7.1617
1.23 0.0483242 7.45221 1.23 0.0656651 7.49159
1.24 0.0468952 7.6578 1.24 0.0641646 7.72987
1.25 0.046163 7.74959 1.25 0.063662 7.85398
1.26 0.0461152 7.72024 1.26 0.0634978 7.85552
1.27 0.0450789 7.87015 1.27 0.062537 7.96539
1.28 0.0447173 7.89817 1.28 0.0625601 8.02514
1.29 0.0449981 7.80606 1.29 0.0635432 7.96221
1.30 0.0458591 7.61086 1.30 0.0654212 7.79264
1.31 0.0465107 7.45826 1.31 0.0650968 7.5424
1.32 0.0442492 7.82371 1.32 0.0623003 7.86739
1.33 0.0425731 8.10825 1.33 0.060345 8.18482
1.34 0.0415138 8.28332 1.34 0.0592933 8.39316
1.35 0.0410777 8.33121 1.35 0.0591724 8.47313
1.36 0.04124 8.25095 1.36 0.0599676 8.42231
1.37 0.0419476 8.0583 1.37 0.0616235 8.25541
1.38 0.0446626 7.49546 1.38 0.0613507 7.99881
1.39 0.0404586 8.27892 1.39 0.0588518 8.34921
1.40 0.0390163 8.55404 1.40 0.0571664 8.65805
1.41 0.0381477 8.70934 1.41 0.0563486 8.84686
1.42 0.0378527 8.72953 1.42 0.0564173 8.89872
1.43 0.0381808 8.59874 1.43 0.0573508 8.81505
1.44 0.0374535 8.72262 1.44 0.0559416 8.82848
1.45 0.0364276 8.92771 1.45 0.0548478 9.06762
1.46 0.0359499 8.99726 1.46 0.0546116 9.16975
1.47 0.0360029 8.92735 1.47 0.0552267 9.12943
1.48 0.0365437 8.73256 1.48 0.0566483 8.96016
1.49 0.0366864 8.64126 1.49 0.0561502 8.72316
1.50 0.035212 9.00084 1.50 0.0540883 9.1175
1.51 0.03401 9.25119 1.51 0.0528019 9.40254
1.52 0.033392 9.36534 1.52 0.0523318 9.55008
1.53 0.0332842 9.33335 1.53 0.0526835 9.54855
1.54 0.0336504 9.16495 1.54 0.0538253 9.40651
1.55 0.034168 8.95986 1.55 0.0541069 9.14908
1.56 0.0326933 9.3315 1.56 0.0520933 9.46899
1.57 0.0316067 9.5959 1.57 0.0508221 9.76869
1.58 0.0310156 9.71992 1.58 0.0503344 9.92642
1.59 0.0309199 9.68089 1.59 0.0501677 9.92924
1.60 0.0302444 9.83684 1.60 0.049714 10.0526
1.61 0.0301304 9.80249 1.61 0.0500414 10.0491
1.62 0.0304203 9.62509 1.62 0.0511206 9.89752
1.63 0.0310806 9.33101 1.63 0.0528919 9.62421
1.64 0.0312469 9.20388 1.64 0.0524347 9.32267
1.65 0.0296426 9.65239 1.65 0.0501536 9.80728
1.66 0.0284336 10.0047 1.66 0.0485363 10.1963
1.67 0.0276413 10.2245 1.67 0.0476371 10.4518
1.68 0.0272693 10.2884 1.68 0.0474833 10.5485
1.69 0.0272984 10.1933 1.69 0.0480688 10.4818
1.70 0.0277667 9.95681 1.70 0.0493545 10.2685
1.71 0.0283999 9.61151 1.71 0.0512756 9.94092
1.72 0.0293112 9.19226 1.72 0.0526773 9.53708
1.73 0.0276876 9.64588 1.73 0.049917 9.80034
1.74 0.0261461 10.1212 1.74 0.047713 10.3134
1.75 0.0249633 10.4984 1.75 0.0461329 10.7288
1.76 0.0241649 10.7389 1.76 0.0452302 11.0059
1.77 0.0237597 10.8166 1.77 0.0450335 11.1169
1.78 0.0237371 10.7258 1.78 0.0455399 11.0551
1.79 0.0233164 10.8367 1.79 0.0447098 11.1037
1.80 0.0228306 10.9983 1.80 0.0441685 11.3028
1.81 0.0225738 10.9975 1.81 0.0440702 11.3262
1.82 0.0220968 11.1163 1.82 0.0437232 11.4354
1.83 0.0219829 11.0612 1.83 0.0440627 11.4095
1.84 0.0222048 10.8453 1.84 0.0450622 11.2169
1.85 0.0227208 10.5002 1.85 0.0466687 10.8888
1.86 0.0234656 10.0724 1.86 0.0478646 10.4658
1.87 0.0222737 10.5573 1.87 0.0454959 10.7923
1.88 0.0210828 11.0295 1.88 0.0436667 11.3055
1.89 0.0201727 11.38 1.89 0.0424364 11.6957
1.90 0.019593 11.5711 1.90 0.0418474 11.9234
1.91 0.0193441 11.5827 1.91 0.0419164 11.9664
1.92 0.0194084 11.4187 1.92 0.04263 11.8273
1.93 0.0193407 11.3524 1.93 0.0423775 11.6616
1.94 0.0187425 11.6891 1.94 0.0412625 12.0393
1.95 0.0179919 11.8592 1.95 0.0407765 12.2459
1.96 0.0176321 11.8445 1.96 0.0409321 12.2618
1.97 0.0175107 11.6526 1.97 0.0417123 12.0934
1.98 0.0176017 11.3123 1.98 0.0430741 11.7699
1.99 0.0168433 11.5634 1.99 0.0414904 11.8972
2.00 0.0159621 11.955 2.00 0.0402341 12.3309
2.01 0.0153708 12.1841 2.01 0.039578 12.5984
2.02 0.0150704 12.2257 2.02 0.0395425 12.6724
2.03 0.0150467 12.0797 2.03 0.0401203 12.5515
2.04 0.0149892 12.0001 2.04 0.0400037 12.3675
2.05 0.0143364 12.3262 2.05 0.0390071 12.7462
2.06 0.0138782 12.4847 2.06 0.0386081 12.9409
2.07 0.0136887 12.4485 2.07 0.0388164 12.9338
2.08 0.0137487 12.2278 2.08 0.0396138 12.7343
2.09 0.014115 11.7789 2.09 0.0403503 12.375
2.10 0.0134217 12.3192 2.10 0.0388475 12.7408
2.11 0.0127919 12.6604 2.11 0.0378923 13.1247
2.12 0.0122813 12.8197 2.12 0.0375183 13.3185
2.13 0.0119168 12.879 2.13 0.0373613 13.3452
2.14 0.0116602 12.8822 2.14 0.0373022 13.4291
2.15 0.0113791 12.9831 2.15 0.0370038 13.5085
2.16 0.0112855 12.9257 2.16 0.0372596 13.478
2.17 0.0113936 12.6775 2.17 0.0380774 13.2492
2.18 0.0116711 12.2756 2.18 0.0394148 12.8579
2.19 0.0117763 11.7665 2.19 0.0412139 12.3521
2.20 0.0109056 12.1422 2.20 0.0391225 12.5725
2.21 0.00992279 12.7083 2.21 0.0374678 13.1883
2.22 0.00910063 13.144 2.22 0.0363106 13.6708
2.23 0.00844421 13.4031 2.23 0.0356916 13.9708
2.24 0.00795534 13.457 2.24 0.0356314 14.0572
2.25 0.00759441 13.3747 2.25 0.0356821 13.9266
2.26 0.00714606 13.5895 2.26 0.0351925 14.1834
2.27 0.00689093 13.5966 2.27 0.035256 14.2205
2.28 0.00682992 13.3711 2.28 0.0358624 14.0413
2.29 0.00655125 13.555 2.29 0.0351276 14.1416
2.30 0.00609782 13.7966 2.30 0.0345906 14.4241
2.31 0.00582556 13.8254 2.31 0.0345965 14.4843
2.32 0.00572175 13.6427 2.32 0.035138 14.3226
2.33 0.00576508 13.2797 2.33 0.0358611 13.9679
2.34 0.00554458 13.703 2.34 0.0346461 14.318
2.35 0.00503085 14.0218 2.35 0.033933 14.6818
2.36 0.00460127 14.1161 2.36 0.0337468 14.8257
2.37 0.0042597 14.1893 2.37 0.0335605 14.8877
2.38 0.00403692 14.1538 2.38 0.0337336 14.8737
2.39 0.00395569 13.9023 2.39 0.0344202 14.638
2.40 0.003994 13.4767 2.40 0.0355842 14.2178
2.41 0.00412802 12.9275 2.41 0.037175 13.6653
2.42 0.00415502 12.8346 2.42 0.0366503 13.4065
2.43 0.00343622 13.5088 2.43 0.0348969 14.1392
2.44 0.00281867 14.0757 2.44 0.0335648 14.7615
2.45 0.00233205 14.4801 2.45 0.0326994 15.2147
2.46 0.00178628 14.6881 2.46 0.032332 15.4506
2.47 0.00117203 14.7192 2.47 0.0322145 15.4904
2.48 0.000580644 14.7383 2.48 0.0322206 15.5501
2.49 3.7351e-05 14.7586 2.49 0.0320821 15.5226
2.50 -0.000425408 14.8851 2.50 0.031831 15.708
2.51 -0.000786463 14.8978 2.51 0.0316883 15.7632
2.52 -0.00103203 14.9202 2.52 0.031814 15.7634
2.53 -0.00119226 14.6285 2.53 0.0321433 15.5267
2.54 -0.0014683 15.0195 2.54 0.0314355 15.8461
2.55 -0.00178277 15.16 2.55 0.0312134 16.0218
2.56 -0.00200692 15.0583 2.56 0.0313877 15.9475
2.57 -0.00208339 15.2489 2.57 0.0309543 16.1283
2.58 -0.00209148 15.2554 2.58 0.0310072 16.1634
2.59 -0.00254331 14.975 2.59 0.0314503 15.9525
2.60 -0.00293687 15.3191 2.60 0.0307327 16.2064
2.61 -0.00324385 15.4757 2.61 0.0304886 16.3991
2.62 -0.00347904 15.3908 2.62 0.0307236 16.3359
2.63 -0.00365392 15.0834 2.63 0.0314217 16.0336
2.64 -0.00361689 15.2888 2.64 0.0306666 16.1964
2.65 -0.00348716 15.6197 2.65 0.0300783 16.5761
2.66 -0.00379872 15.7142 2.66 0.0299584 16.7053
2.67 -0.00440149 15.5648 2.67 0.0303071 16.575
2.68 -0.00484849 15.6915 2.68 0.0299229 16.6314
2.69 -0.00526369 15.5616 2.69 0.0295699 16.8929
2.70 -0.00539448 15.922 2.70 0.029468 16.9414
2.71 -0.00578882 15.9337 2.71 0.0295066 16.9819
2.72 -0.00662401 15.703 2.72 0.030001 16.7634
2.73 -0.00754945 15.264 2.73 0.0309246 16.3221
2.74 -0.00803211 15.6314 2.74 0.0298436 16.624
2.75 -0.00835473 16.0613 2.75 0.0291105 17.1052
2.76 -0.00864407 16.2589 2.76 0.0288225 17.3391
2.77 -0.008909 16.2029 2.77 0.0289879 17.3026
2.78 -0.00904994 16.0944 2.78 0.0289798 17.16
2.79 -0.00933592 16.3892 2.79 0.0285286 17.4943
2.80 -0.00960656 16.4298 2.80 0.0285246 17.5595
2.81 -0.00986889 16.219 2.81 0.0288836 17.3551
2.82 -0.00972656 16.4693 2.82 0.0282925 17.6198
2.83 -0.00994272 16.5784 2.83 0.0281404 17.7779
2.84 -0.0104988 16.527 2.84 0.0281575 17.6921
2.85 -0.0107681 16.7042 2.85 0.027918 17.9068
2.86 -0.0110418 16.6205 2.86 0.0281176 17.842
2.87 -0.0113286 16.2926 2.87 0.0287425 17.5148
2.88 -0.0116366 15.7664 2.88 0.0297616 16.9735
2.89 -0.0112439 16.1289 2.89 0.0286701 17.2867
2.90 -0.0115375 16.6628 2.90 0.0278085 17.8844
2.91 -0.0119371 16.9683 2.91 0.0273595 18.2409
2.92 -0.0123713 17.0197 2.92 0.0272769 18.3174
2.93 -0.0126374 17.0853 2.93 0.0272264 18.3885
2.94 -0.0129284 16.8952 2.94 0.0276002 18.2012
2.95 -0.0132606 16.468 2.95 0.0283774 17.7625
2.96 -0.0144824 15.8619 2.96 0.0295221 17.1311
2.97 -0.0158394 15.4529 2.97 0.0296842 16.6164
2.98 -0.0159895 16.2365 2.98 0.0283142 17.4798
2.99 -0.0161625 16.8787 2.99 0.027294 18.1945
3.00 -0.0163672 17.3179 3.00 0.0266595 18.6901
3.01 -0.0166191 17.4995 3.01 0.0264345 18.9122
3.02 -0.016823 17.5158 3.02 0.0263447 18.9744
3.03 -0.0172011 17.2979 3.03 0.026432 18.9114
3.04 -0.0172134 17.7416 3.04 0.0261689 19.098
3.05 -0.017494 17.6962 3.05 0.0260825 19.1597
3.06 -0.0175982 17.6351 3.06 0.02622 19.1216
3.07 -0.017891 17.3226 3.07 0.0267341 18.7984
3.08 -0.0182156 17.6526 3.08 0.0260419 19.1231
3.09 -0.0184276 17.9014 3.09 0.0257449 19.4067
3.10 -0.0187148 17.8718 3.10 0.0258527 19.3882
3.11 -0.0189968 17.6569 3.11 0.0263567 19.0786
3.12 -0.0187106 17.8276 3.12 0.025716 19.3655
3.13 -0.0182393 18.0787 3.13 0.0254163 19.6567
3.14 -0.0191079 18.0487 3.14 0.0255164 19.6422
3.15 -0.0201556 17.6818 3.15 0.0254633 19.5597
3.16 -0.0200231 18.2338 3.16 0.0251749 19.8467
3.17 -0.0204282 18.0974 3.17 0.0252825 19.8248
3.18 -0.0202518 18.3104 3.18 0.0250165 19.9743
3.19 -0.0201912 18.2586 3.19 0.0251176 19.9426
3.20 -0.020072 18.4041 3.20 0.0248606 20.1023
3.21 -0.0212008 18.349 3.21 0.0249947 20.0569
3.22 -0.0226597 18.0154 3.22 0.0255101 19.7126
3.23 -0.0236837 18.0076 3.23 0.025251 19.679
3.24 -0.023978 18.4679 3.24 0.0246784 20.1982
3.25 -0.0244612 18.6251 3.25 0.0244854 20.4204
3.26 -0.0248346 18.6843 3.26 0.0244136 20.4829
3.27 -0.0251709 18.576 3.27 0.02462 20.3734
3.28 -0.0252425 18.7167 3.28 0.0243302 20.4991
3.29 -0.0254601 18.8688 3.29 0.0242066 20.6666
3.30 -0.0258129 18.7272 3.30 0.0244625 20.5124
3.31 -0.0263029 18.3174 3.31 0.0250538 20.0652
3.32 -0.0262543 18.6436 3.32 0.0243037 20.4777
3.33 -0.026363 19.0045 3.33 0.0239136 20.8746
3.34 -0.026608 19.0798 3.34 0.0238978 20.9512
3.35 -0.0266642 19.107 3.35 0.0237569 21.0207
3.36 -0.0265015 19.1289 3.36 0.0236815 21.0922
3.37 -0.0262225 19.1206 3.37 0.0237407 21.1022
3.38 -0.027537 18.8075 3.38 0.024161 20.7921
3.39 -0.0277763 19.1486 3.39 0.0236009 21.121
3.40 -0.0279435 19.3692 3.40 0.0234029 21.3626
3.41 -0.0282764 19.2881 3.41 0.0235729 21.2708
3.42 -0.0287797 18.9213 3.42 0.0240999 20.8664
3.43 -0.0294504 18.3193 3.43 0.0249584 20.2071
3.44 -0.029535 18.0061 3.44 0.0248332 19.9415
3.45 -0.0289789 18.7816 3.45 0.0238649 20.8114
3.46 -0.0294432 19.3508 3.46 0.0232223 21.4496
3.47 -0.0302427 19.6486 3.47 0.02293 21.786
3.48 -0.031369 19.6674 3.48 0.0228613 21.8579
3.49 -0.0323653 19.6715 3.49 0.0229654 21.8212
3.50 -0.0331146 19.6874 3.50 0.0228209 21.854
3.51 -0.0332662 19.8918 3.51 0.0226807 22.0519
3.52 -0.033599 19.8011 3.52 0.0228967 21.906
3.53 -0.033752 19.9058 3.53 0.0225623 22.1261
3.54 -0.0340389 19.9634 3.54 0.0225433 22.2076
3.55 -0.0340638 19.9923 3.55 0.0224139 22.2876
3.56 -0.0338858 19.9893 3.56 0.0224784 22.2863
3.57 -0.0347319 19.9657 3.57 0.0223884 22.2739
3.58 -0.0349019 20.1661 3.58 0.0222322 22.4933
3.59 -0.0352865 20.0542 3.59 0.0224254 22.3617
3.60 -0.0349303 20.2016 3.60 0.0221245 22.5645
3.61 -0.0344849 20.2579 3.61 0.0221052 22.647
3.62 -0.0355969 20.0193 3.62 0.0224301 22.3807
3.63 -0.0360952 20.2099 3.63 0.0220358 22.6276
3.64 -0.036207 20.4528 3.64 0.0218616 22.8708
3.65 -0.0365534 20.3766 3.65 0.0220311 22.7571
3.66 -0.0371377 19.9967 3.66 0.0225339 22.3101
3.67 -0.0371281 19.8069 3.67 0.0223149 22.2775
3.68 -0.03548 20.366 3.68 0.0217719 22.8956
3.69 -0.036157 20.635 3.69 0.0215611 23.1823
3.70 -0.0372401 20.5821 3.70 0.0216895 23.1074
3.71 -0.037862 20.6502 3.71 0.0214836 23.2327
3.72 -0.0387968 20.7956 3.72 0.0214323 23.3511
3.73 -0.0404873 20.6081 3.73 0.0217158 23.1081
3.74 -0.0415656 20.6499 3.74 0.0213879 23.3153
3.75 -0.0420369 20.8565 3.75 0.0212207 23.5619
3.76 -0.0423222 20.9794 3.76 0.0211783 23.6195
3.77 -0.0427394 20.8114 3.77 0.0213222 23.4374
3.78 -0.0427697 21.0317 3.78 0.0210514 23.7314
3.79 -0.0430088 21.0811 3.79 0.0211113 23.7266
3.80 -0.0432761 20.9316 3.80 0.0210006 23.7595
3.81 -0.042959 21.1653 3.81 0.0209054 23.9305
3.82 -0.0436328 21.2002 3.82 0.0208384 23.9728
3.83 -0.0438895 21.2622 3.83 0.0208624 24.0024
3.84 -0.044389 21.0201 3.84 0.0212097 23.671
3.85 -0.0451758 20.4867 3.85 0.0218623 23.0238
3.86 -0.0452935 20.5402 3.86 0.0212124 23.4429
3.87 -0.0450016 21.1536 3.87 0.0207011 24.0844
3.88 -0.0449654 21.4848 3.88 0.0205059 24.3767
3.89 -0.0452673 21.4656 3.89 0.0204631 24.44
3.90 -0.0452846 21.4037 3.90 0.02042 24.4537
3.91 -0.0452114 21.5349 3.91 0.0203517 24.5484
3.92 -0.0470799 21.5673 3.92 0.0204118 24.5387
3.93 -0.0498286 21.2701 3.93 0.0207865 24.1576
3.94 -0.0519317 21.332 3.94 0.0203931 24.4383
3.95 -0.0534655 21.6721 3.95 0.0201446 24.8027
3.96 -0.0558814 21.6685 3.96 0.0202127 24.7817
3.97 -0.0592363 21.3142 3.97 0.0205919 24.3865
3.98 -0.0609404 21.5399 3.98 0.0210403 23.6757
3.99 -0.0604196 22.4787 3.99 0.0203485 24.4624
4.00 -0.060153 23.178 4.00 0.019951 25.0125
4.01 -0.0601736 23.5589 4.01 0.0198632 25.186
4.02 -0.0604906 23.5807 4.02 0.0199333 25.0143
4.03 -0.0603168 23.5886 4.03 0.0197427 25.3187
4.04 -0.06052 23.7243 4.04 0.0197049 25.3815
4.05 -0.061062 23.4948 4.05 0.0198939 25.2024
4.06 -0.0607295 23.364 4.06 0.0196988 25.3217
4.07 -0.0605892 23.8137 4.07 0.0195538 25.5724
4.08 -0.060857 23.8987 4.08 0.0197161 25.4241
4.09 -0.0614538 23.6142 4.09 0.0195701 25.4849
4.10 -0.0623724 23.0027 4.10 0.0194078 25.7609
4.11 -0.061136 23.3918 4.11 0.0195508 25.6348
4.12 -0.0609876 23.9565 4.12 0.0193151 25.867
4.13 -0.0611393 24.1675 4.13 0.0193327 25.8529
4.14 -0.0616329 24.0014 4.14 0.0192345 26.006
4.15 -0.0624671 23.4852 4.15 0.0193021 25.8365
4.16 -0.064621 22.3298 4.16 0.0191264 26.1366
4.17 -0.0621301 23.0713 4.17 0.0192516 26.029
4.18 -0.0616847 23.8713 4.18 0.0191621 26.0261
4.19 -0.0615628 24.3612 4.19 0.0189896 26.3253
4.20 -0.0617913 24.4823 4.20 0.0191159 26.2138
4.21 -0.0623801 24.2235 4.21 0.019533 25.7149
4.22 -0.063322 23.624 4.22 0.0195046 25.4978
4.23 -0.0645962 22.7599 4.23 0.0189924 26.2478
4.24 -0.0629181 22.8718 4.24 0.0187669 26.626
4.25 -0.0630473 23.3196 4.25 0.0187241 26.7035
4.26 -0.0625161 24.1633 4.26 0.0187022 26.7515
4.27 -0.0623252 24.701 4.27 0.0186336 26.8207
4.28 -0.0625032 24.869 4.28 0.0185966 26.891
4.29 -0.0630623 24.6496 4.29 0.0186829 26.7155
4.30 -0.0639964 24.0773 4.30 0.0185034 27.0148
4.31 -0.0651463 23.2764 4.31 0.018486 27.012
4.32 -0.063761 23.302 4.32 0.0184664 27.1033
4.33 -0.0632647 23.1975 4.33 0.0187347 26.7769
4.34 -0.0644763 23.3184 4.34 0.0191842 26.0836
4.35 -0.0637576 24.2752 4.35 0.0185952 26.7896
4.36 -0.0633825 24.9568 4.36 0.0182792 27.3154
4.37 -0.0633902 25.2835 4.37 0.0182114 27.4351
4.38 -0.0638004 25.217 4.38 0.0182625 27.421
4.39 -0.0646141 24.7712 4.39 0.0185953 26.9915
4.40 -0.0658139 24.0079 4.40 0.0187288 26.5579
4.41 -0.0673853 23.0101 4.41 0.0182293 27.348
4.42 -0.0648827 23.3911 4.42 0.0180043 27.7526
4.43 -0.0654047 23.5815 4.43 0.0179633 27.8345
4.44 -0.0656352 23.6812 4.44 0.0180523 27.6806
4.45 -0.0655846 24.176 4.45 0.0178798 27.9574
4.46 -0.0649346 25.0507 4.46 0.0179887 27.8506
4.47 -0.0646673 25.611 4.47 0.0178005 28.0757
4.48 -0.0648196 25.7886 4.48 0.0178806 28.0125
4.49 -0.0654056 25.5643 4.49 0.0180536 27.591
4.50 -0.0674537 24.9734 4.50 0.0177237 28.1673
4.51 -0.0714296 23.9118 4.51 0.0176697 28.3162
4.52 -0.0718924 23.904 4.52 0.0176578 28.268
4.53 -0.0716231 24.0712 4.53 0.0175831 28.4509
4.54 -0.0720466 24.0856 4.54 0.0177841 28.1914
4.55 -0.0728965 23.7535 4.55 0.0176433 28.2643
4.56 -0.0725268 24.0102 4.56 0.0174492 28.6416
4.57 -0.0706413 24.9318 4.57 0.0175295 28.5729
4.58 -0.0685769 25.7481 4.58 0.0174599 28.5783
4.59 -0.0669538 26.2211 4.59 0.01734 28.839
4.60 -0.0659556 26.293 4.60 0.0173335 28.8697
4.61 -0.0688942 25.9592 4.61 0.0172628 28.9654
4.62 -0.0713521 25.2686 4.62 0.0174044 28.792
4.63 -0.0741136 24.3107 4.63 0.017661 28.1983
4.64 -0.0749979 23.8297 4.64 0.0172546 28.9137
4.65 -0.0726332 24.2302 4.65 0.0171125 29.2166
4.66 -0.0743285 24.2555 4.66 0.0171835 29.0636
4.67 -0.0752644 24.374 4.67 0.0170389 29.3421
4.68 -0.0753842 24.5631 4.68 0.0171624 29.1934
4.69 -0.0755692 24.5199 4.69 0.0170088 29.3522
4.70 -0.071738 25.6699 4.70 0.0169534 29.511
4.71 -0.068762 26.4349 4.71 0.0169354 29.4801
4.72 -0.0690165 26.8321 4.72 0.0168824 29.6355
4.73 -0.0707201 26.8138 4.73 0.0170138 29.3312
4.74 -0.0739909 26.3877 4.74 0.0167919 29.7549
4.75 -0.0780108 25.6149 4.75 0.0167871 29.7437
4.76 -0.0819945 24.7554 4.76 0.0167455 29.8803
4.77 -0.0821005 24.9189 4.77 0.0167124 29.8789
4.78 -0.0823689 24.8565 4.78 0.0166796 30.0002
4.79 -0.0825714 24.9898 4.79 0.0167692 29.7399
4.80 -0.0833268 24.7324 4.80 0.0165777 30.1462
4.81 -0.0833013 24.8332 4.81 0.0165499 30.2189
4.82 -0.0833963 25.0542 4.82 0.016571 30.1212
4.83 -0.0822113 25.4558 4.83 0.0164852 30.3409
4.84 -0.0786195 26.4562 4.84 0.0166506 30.088
4.85 -0.0770696 27.1525 4.85 0.0164158 30.4326
4.86 -0.0773392 27.4565 4.86 0.0164384 30.4534
4.87 -0.0781496 27.3323 4.87 0.0167158 30.0095
4.88 -0.079469 26.8018 4.88 0.0172342 29.1663
4.89 -0.0812473 25.9365 4.89 0.0167967 29.6359
4.90 -0.0847311 24.8338 4.90 0.0163767 30.4582
4.91 -0.086001 24.9717 4.91 0.0162053 30.8432
4.92 -0.0858145 25.3491 4.92 0.0161848 30.8655
4.93 -0.0863262 25.301 4.93 0.0161397 30.9747
4.94 -0.0861439 25.2474 4.94 0.0161974 30.8326
4.95 -0.0857783 25.0636 4.95 0.0160772 31.1016
4.96 -0.084207 25.0677 4.96 0.0160433 31.1509
4.97 -0.0858424 25.2411 4.97 0.0161099 31.0847
4.98 -0.0837789 26.4036 4.98 0.0159774 31.2866
4.99 -0.0830985 27.3337 4.99 0.0160409 31.1641
5.00 -0.0835655 27.9137 5.00 0.0159155 31.4159


==> figures/data/O2/dissipative/run_0016/data.txt <==
freq gamma theta
0.01 0.961344 0.020017
0.02 0.925317 0.0401687
0.03 0.891444 0.0605912
0.04 0.859341 0.0814242
0.05 0.82869 0.102812
0.06 0.79923 0.124906
0.07 0.770746 0.147866
0.08 0.743057 0.171863
0.09 0.716017 0.197083
0.10 0.689501 0.223727
0.11 0.663409 0.252015
0.12 0.637662 0.282193
0.13 0.612195 0.314532
0.14 0.586959 0.349339
0.15 0.56192 0.386955
0.16 0.537057 0.427771
0.17 0.512362 0.472225
0.18 0.487838 0.520816
0.19 0.463502 0.574109
0.20 0.439384 0.632738
0.21 0.415528 0.697417
0.22 0.391993 0.768925
0.23 0.368855 0.848105
0.24 0.346214 0.935815
0.25 0.324188 1.03287
0.26 0.302925 1.13993
0.27 0.282604 1.25726
0.28 0.263435 1.38449
0.29 0.245663 1.52011
0.30 0.229561 1.66105
0.31 0.215415 1.80214
0.32 0.2035 1.93603
0.33 0.194042 2.05381
0.34 0.187171 2.14655
0.35 0.182888 2.20749
0.36 0.181044 2.234
0.37 0.181366 2.22805
0.38 0.1835 2.19523
0.39 0.187064 2.14279
0.40 0.191693 2.07789
0.41 0.197069 2.0065
0.42 0.202929 1.93307
0.43 0.209067 1.8606
0.44 0.215327 1.79096
0.45 0.220044 1.74084
0.46 0.206418 1.88766
0.47 0.193109 2.05103
0.48 0.180463 2.22851
0.49 0.168616 2.41882
0.50 0.157728 2.61879
0.51 0.14798 2.82262
0.52 0.13956 3.02133
0.53 0.132653 3.20281
0.54 0.127412 3.35315
0.55 0.12393 3.45936
0.56 0.122213 3.51288
0.57 0.122174 3.51205
0.58 0.123639 3.46237
0.59 0.126381 3.37428
0.60 0.130152 3.25997
0.61 0.134709 3.13073
0.62 0.139839 2.99559
0.63 0.142415 2.93038
0.64 0.133193 3.1658
0.65 0.124752 3.41154
0.66 0.117238 3.65978
0.67 0.110803 3.89871
0.68 0.105598 4.11275
0.69 0.101745 4.28448
0.70 0.0993218 4.3982
0.71 0.0983344 4.44429
0.72 0.0987148 4.42213
0.73 0.100328 4.3399
0.74 0.102994 4.21156
0.75 0.101381 4.2834
0.76 0.0963421 4.53026
0.77 0.0924818 4.73674
0.78 0.0898896 4.88413
0.79 0.0886007 4.95874
0.80 0.0885834 4.95605
0.81 0.0897411 4.88193
0.82 0.0919278 4.75022
0.83 0.0949719 4.57834
0.84 0.0986968 4.38318
0.85 0.0948979 4.575
0.86 0.0895046 4.87688
0.87 0.0850246 5.15602
0.88 0.0815704 5.39115
0.89 0.0792281 5.56076
0.90 0.078038 5.64853
0.91 0.0779833 5.64814
0.92 0.0789887 5.5652
0.93 0.0809332 5.41486
0.94 0.0836696 5.21692
0.95 0.0870443 4.99092
0.96 0.0909127 4.75307
0.97 0.0878976 4.92887
0.98 0.082562 5.275
0.99 0.0779204 5.61397
1.00 0.0740802 5.92558
1.01 0.0711406 6.18549
1.02 0.0691776 6.3694
1.03 0.0682277 6.4591
1.04 0.0643619 6.87075
1.05 0.0671766 6.5558
1.06 0.0662709 6.64598
1.07 0.0663378 6.63249
1.08 0.0673156 6.52264
1.09 0.067316 6.51631
1.10 0.0648622 6.77517
1.11 0.0633219 6.94534
1.12 0.0627186 7.01006
1.13 0.0630292 6.96613
1.14 0.0641857 6.82477
1.15 0.0660864 6.6074
1.16 0.0686125 6.33925
1.17 0.0716425 6.04373
1.18 0.0750613 5.73966
1.19 0.071475 6.04637
1.20 0.0671767 6.45843
1.21 0.0634498 6.85988
1.22 0.0603825 7.22605
1.23 0.0580568 7.5275
1.24 0.0565357 7.73516
1.25 0.0558501 7.82777
1.26 0.0559473 7.80477
1.27 0.054912 7.9526
1.28 0.0546718 7.98089
1.29 0.0552206 7.88781
1.30 0.0564908 7.69054
1.31 0.0574132 7.55036
1.32 0.0548643 7.91534
1.33 0.0529923 8.20319
1.34 0.051879 8.38029
1.35 0.051541 8.42872
1.36 0.0519567 8.3475
1.37 0.053068 8.15258
1.38 0.0538644 8.0151
1.39 0.0515565 8.38623
1.40 0.049932 8.6649
1.41 0.0490332 8.8222
1.42 0.0488695 8.84264
1.43 0.0494161 8.72857
1.44 0.0487555 8.84266
1.45 0.047638 9.05056
1.46 0.047233 9.12104
1.47 0.0475267 9.05014
1.48 0.048472 8.85264
1.49 0.0487835 8.78166
1.50 0.0469358 9.13527
1.51 0.045674 9.38929
1.52 0.0450896 9.50508
1.53 0.0451804 9.47254
1.54 0.0459108 9.30157
1.55 0.0468158 9.09997
1.56 0.0449647 9.48246
1.57 0.0437305 9.75107
1.58 0.0431441 9.87701
1.59 0.0432543 9.83713
1.60 0.0425256 10.0005
1.61 0.0426119 9.9655
1.62 0.0433019 9.78511
1.63 0.044539 9.48611
1.64 0.0449942 9.37185
1.65 0.0429464 9.82861
1.66 0.0414488 10.1872
1.67 0.0405434 10.411
1.68 0.0402478 10.476
1.69 0.0405504 10.379
1.70 0.0414105 10.1381
1.71 0.0427661 9.78649
1.72 0.04518 9.22312
1.73 0.0424168 9.84179
1.74 0.040459 10.3267
1.75 0.0390142 10.7114
1.76 0.0381239 10.9566
1.77 0.037807 11.0357
1.78 0.0380657 10.9405
1.79 0.0375968 11.066
1.80 0.0370064 11.2331
1.81 0.0369757 11.2252
1.82 0.0367082 11.2928
1.83 0.0366374 11.2977
1.84 0.0372779 11.0773
1.85 0.0383902 10.7247
1.86 0.0400466 10.2438
1.87 0.0379944 10.8065
1.88 0.0363801 11.2897
1.89 0.035251 11.6482
1.90 0.0346382 11.8435
1.91 0.0345504 11.855
1.92 0.0349706 11.6869
1.93 0.0350333 11.6454
1.94 0.0340381 11.9801
1.95 0.0335148 12.1542
1.96 0.0334997 12.139
1.97 0.0339734 11.9421
1.98 0.0348939 11.5936
1.99 0.0340563 11.8702
2.00 0.0329294 12.2718
2.01 0.0322799 12.5066
2.02 0.0321202 12.5489
2.03 0.0324387 12.3987
2.04 0.0325805 12.3205
2.05 0.0316699 12.6664
2.06 0.0312301 12.8286
2.07 0.0312643 12.7906
2.08 0.0317523 12.5632
2.09 0.0326509 12.181
2.10 0.0313515 12.6827
2.11 0.030483 13.0336
2.12 0.0300692 13.1946
2.13 0.0300793 13.1646
2.14 0.0298774 13.2314
2.15 0.0295094 13.377
2.16 0.0295849 13.316
2.17 0.0300878 13.0599
2.18 0.0309785 12.6455
2.19 0.0322057 12.1209
2.20 0.0311093 12.5409
2.21 0.0297192 13.125
2.22 0.0287155 13.5742
2.23 0.0281262 13.8408
2.24 0.0279615 13.8953
2.25 0.0282258 13.7295
2.26 0.0275618 14.0409
2.27 0.027495 14.0464
2.28 0.0276971 13.9125
2.29 0.0274272 14.027
2.30 0.0269076 14.276
2.31 0.0267992 14.3045
2.32 0.027093 14.1144
2.33 0.0275706 13.8334
2.34 0.0268255 14.2044
2.35 0.0261891 14.5339
2.36 0.0259468 14.6402
2.37 0.0257927 14.6968
2.38 0.025783 14.6699
2.39 0.0261824 14.4076
2.40 0.0269293 13.9652
2.41 0.027978 13.395
2.42 0.028011 13.3494
2.43 0.0266053 14.0496
2.44 0.0255192 14.6378
2.45 0.0247705 15.065
2.46 0.0250301 14.8379
2.47 0.0242393 15.3036
2.48 0.0241282 15.3314
2.49 0.0241723 15.257
2.50 0.0237407 15.4987
2.51 0.0237895 15.4241
2.52 0.0236231 15.4979
2.53 0.0239026 15.2812
2.54 0.0232912 15.6566
2.55 0.0230273 15.799
2.56 0.02315 15.6742
2.57 0.0227642 15.9131
2.58 0.0227138 15.9168
2.59 0.0230014 15.6776
2.60 0.022483 16.0027
2.61 0.0222076 16.1621
2.62 0.0222771 16.0691
2.63 0.0227462 15.6913
2.64 0.022267 16.006
2.65 0.0217699 16.3501
2.66 0.0216102 16.4466
2.67 0.0217458 16.2858
2.68 0.0215142 16.4136
2.69 0.0211613 16.6455
2.70 0.0209679 16.7577
2.71 0.0209514 16.7017
2.72 0.0211658 16.4549
2.73 0.0216651 15.9932
2.74 0.0210313 16.4189
2.75 0.0204132 16.8634
2.76 0.0201125 17.063
2.77 0.0201328 16.9964
2.78 0.0201914 16.9078
2.79 0.0197757 17.2181
2.80 0.0196777 17.2515
2.81 0.0199578 16.9596
2.82 0.0194889 17.3458
2.83 0.0193111 17.4723
2.84 0.0192836 17.4236
2.85 0.0190289 17.5989
2.86 0.0190737 17.5046
2.87 0.0194097 17.1539
2.88 0.0200111 16.5943
2.89 0.0194648 17.0494
2.90 0.0188011 17.6083
2.91 0.0183884 17.9287
2.92 0.0182689 17.9723
2.93 0.0180714 18.1102
2.94 0.0182977 17.8312
2.95 0.0187323 17.3702
2.96 0.0193093 16.7247
2.97 0.0195407 16.4075
2.98 0.0185098 17.2306
2.99 0.0177198 17.9048
3.00 0.0171979 18.3588
3.01 0.0169862 18.5094
3.02 0.0168517 18.6034
3.03 0.016888 18.5142
3.04 0.016627 18.7229
3.05 0.0165544 18.7424
3.06 0.0165439 18.7142
3.07 0.0168282 18.3691
3.08 0.0163771 18.7734
3.09 0.0160892 19.0212
3.10 0.0160714 18.9727
3.11 0.01663 18.2764
3.12 0.0159947 19.0003
3.13 0.0157949 19.2554
3.14 0.015713 19.2131
3.15 0.0156348 19.1834
3.16 0.0153579 19.4337
3.17 0.0153368 19.3866
3.18 0.0151743 19.5539
3.19 0.0152366 19.4508
3.20 0.0149983 19.6698
3.21 0.0149279 19.595
3.22 0.0150503 19.229
3.23 0.0148633 19.2793
3.24 0.0145032 19.5865
3.25 0.0142071 19.8484
3.26 0.0140076 20.0203
3.27 0.0140513 19.8831
3.28 0.0139537 19.9462
3.29 0.0137135 20.1896
3.30 0.013788 20.0092
3.31 0.0143063 19.2404
3.32 0.0136783 20.0425
3.33 0.0133442 20.4024
3.34 0.0134797 20.0867
3.35 0.0131572 20.5327
3.36 0.0131462 20.5354
3.37 0.0132932 20.318
3.38 0.0132772 20.1425
3.39 0.0128539 20.635
3.40 0.0126463 20.8407
3.41 0.0126657 20.7211
3.42 0.0129018 20.2978
3.43 0.0133349 19.6283
3.44 0.0134258 19.525
3.45 0.012813 20.3474
3.46 0.0122445 20.942
3.47 0.0118782 21.2509
3.48 0.0116254 21.4011
3.49 0.011556 21.2448
3.50 0.0116406 20.8567
3.51 0.0115393 20.8825
3.52 0.0113764 21.177
3.53 0.0110724 21.5571
3.54 0.0109896 21.5794
3.55 0.0108986 21.6991
3.56 0.0109153 21.6707
3.57 0.0107623 21.7089
3.58 0.0105911 21.8834
3.59 0.0107057 21.5459
3.60 0.0104993 21.9607
3.61 0.0105327 22.011
3.62 0.0105111 21.7224
3.63 0.0102412 22.0241
3.64 0.0100571 22.2327
3.65 0.0100703 22.0929
3.66 0.0102729 21.6256
3.67 0.0102621 21.6976
3.68 0.0100485 22.2699
3.69 0.00977703 22.519
3.70 0.00966882 22.4168
3.71 0.00945371 22.6539
3.72 0.00926397 22.6584
3.73 0.00916522 22.3988
3.74 0.00888965 22.6516
3.75 0.00867459 22.8594
3.76 0.00861062 22.7914
3.77 0.00868885 22.4665
3.78 0.00840047 23.0277
3.79 0.00863834 22.2079
3.80 0.00831438 23.0516
3.81 0.00820902 23.1816
3.82 0.0080823 23.2053
3.83 0.00803301 23.148
3.84 0.0081041 22.8858
3.85 0.00835733 22.2473
3.86 0.00808897 22.7683
3.87 0.00770637 23.4563
3.88 0.00760989 23.4337
3.89 0.00750844 23.5908
3.90 0.00747832 23.6791
3.91 0.00750388 23.7189
3.92 0.00758971 23.5495
3.93 0.00744517 23.3824
3.94 0.00719616 23.6694
3.95 0.00698839 23.9928
3.96 0.00694155 23.9431
3.97 0.00687362 23.5326
3.98 0.0068388 22.8188
3.99 0.00639023 23.6882
4.00 0.00611005 24.1869
4.01 0.00615975 23.6111
4.02 0.00599654 24.1896
4.03 0.00582049 24.4534
4.04 0.00578505 24.384
4.05 0.00582342 24.2502
4.06 0.00565218 24.4637
4.07 0.00549984 24.6779
4.08 0.00549062 24.5253
4.09 0.00548741 24.6112
4.10 0.0054397 24.8485
4.11 0.00529351 24.6842
4.12 0.0051213 24.9084
4.13 0.0050583 24.9059
4.14 0.00502439 25.0652
4.15 0.00512053 24.8329
4.16 0.00512051 25.1937
4.17 0.00489895 25.0543
4.18 0.00460998 25.7065
4.19 0.00456034 25.3589
4.20 0.00453571 25.2243
4.21 0.00466515 24.5789
4.22 0.0043826 24.5932
4.23 0.0039959 25.2877
4.24 0.00372018 25.6221
4.25 0.00355917 25.5816
4.26 0.00343631 25.7818
4.27 0.00339711 25.8098
4.28 0.00330548 25.7103
4.29 0.00327116 25.6902
4.30 0.00323837 25.9667
4.31 0.0031013 25.8089
4.32 0.00298955 26.0501
4.33 0.00301949 25.6992
4.34 0.00316206 24.9771
4.35 0.0029168 25.7809
4.36 0.00267982 26.5121
4.37 0.00260999 26.3451
4.38 0.002602 26.3031
4.39 0.00270087 25.8624
4.40 0.00282336 25.5348
4.41 0.00250237 26.2547
4.42 0.00228336 26.6015
4.43 0.0021626 26.6505
4.44 0.00213314 26.5086
4.45 0.00214169 26.795
4.46 0.0022408 26.5879
4.47 0.00177043 26.9048
4.48 0.00147147 26.818
4.49 0.00123891 26.326
4.50 0.00102754 26.9347
4.51 0.000905986 27.0077
4.52 0.000883875 27.0726
4.53 0.000773042 27.2321
4.54 0.000762061 26.9603
4.55 0.000703026 27.1097
4.56 0.000556978 27.4061
4.57 0.000503535 27.2497
4.58 0.000540156 26.8484
4.59 0.000523566 27.4983
4.60 0.000315122 27.555
4.61 0.000189415 27.6656
4.62 0.000154806 27.4802
4.63 0.000207408 26.888
4.64 0.000318229 27.6287
4.65 0.000101445 27.8918
4.66 -0.000112642 27.7196
4.67 -0.000241115 28.0913
4.68 -0.00028792 27.4613
4.69 -0.000237823 28.0163
4.70 -0.000122684 28.1481
4.71 -0.000302278 28.139
4.72 -0.000680332 28.2472
4.73 -0.00103475 27.9803
4.74 -0.00130518 28.3685
4.75 -0.00150849 28.3358
4.76 -0.00162234 28.1487
4.77 -0.00166102 28.4646
4.78 -0.00174737 28.5545
4.79 -0.00177079 28.3064
4.80 -0.00182761 28.8885
4.81 -0.00196039 28.7766
4.82 -0.00189396 30.1521
4.83 -0.00190456 28.8648
4.84 -0.00206595 28.7479
4.85 -0.00223187 28.944
4.86 -0.00230927 28.9405
4.87 -0.00231894 28.4955
4.88 -0.00226713 27.6754
4.89 -0.00233991 28.1938
4.90 -0.00253261 28.9572
4.91 -0.00265324 29.3736
4.92 -0.00270908 29.3251
4.93 -0.00266058 29.3128
4.94 -0.00253331 29.2263
4.95 -0.00244142 29.477
4.96 -0.00276009 29.5346
4.97 -0.00302032 29.4599
4.98 -0.00352384 29.6798
4.99 -0.00386546 29.5033
5.00 -0.0040524 29.7735


==> figures/data/O2/dissipative/run_0016/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.961344 0.020017 0.01 0.998482 0.000800576
0.02 0.925317 0.0401687 0.02 0.993945 0.00320923
0.03 0.891444 0.0605912 0.03 0.986432 0.00724685
0.04 0.859341 0.0814242 0.04 0.97602 0.0129487
0.05 0.82869 0.102812 0.05 0.962809 0.0203652
0.06 0.79923 0.124906 0.06 0.946928 0.0295627
0.07 0.770746 0.147866 0.07 0.928527 0.0406249
0.08 0.743057 0.171863 0.08 0.907774 0.0536546
0.09 0.716017 0.197083 0.09 0.884856 0.0687756
0.10 0.689501 0.223727 0.10 0.859971 0.0861355
0.11 0.663409 0.252015 0.11 0.833328 0.105909
0.12 0.637662 0.282193 0.12 0.805143 0.1283
0.13 0.612195 0.314532 0.13 0.775632 0.15355
0.14 0.586959 0.349339 0.14 0.745017 0.181937
0.15 0.56192 0.386955 0.15 0.713515 0.21379
0.16 0.537057 0.427771 0.16 0.681341 0.249488
0.17 0.512362 0.472225 0.17 0.648708 0.289474
0.18 0.487838 0.520816 0.18 0.615821 0.334261
0.19 0.463502 0.574109 0.19 0.582882 0.384442
0.20 0.439384 0.632738 0.20 0.550088 0.4407
0.21 0.415528 0.697417 0.21 0.517635 0.503815
0.22 0.391993 0.768925 0.22 0.485716 0.574664
0.23 0.368855 0.848105 0.23 0.454527 0.654215
0.24 0.346214 0.935815 0.24 0.424267 0.743502
0.25 0.324188 1.03287 0.25 0.395149 0.843564
0.26 0.302925 1.13993 0.26 0.367398 0.955331
0.27 0.282604 1.25726 0.27 0.341259 1.07944
0.28 0.263435 1.38449 0.28 0.317003 1.21591
0.29 0.245663 1.52011 0.29 0.294927 1.36373
0.30 0.229561 1.66105 0.30 0.275352 1.52025
0.31 0.215415 1.80214 0.31 0.258612 1.68068
0.32 0.2035 1.93603 0.32 0.245025 1.8378
0.33 0.194042 2.05381 0.33 0.234859 1.9824
0.34 0.187171 2.14655 0.34 0.228275 2.10476
0.35 0.182888 2.20749 0.35 0.225294 2.1969
0.36 0.181044 2.234 0.36 0.225766 2.25469
0.37 0.181366 2.22805 0.37 0.229392 2.27872
0.38 0.1835 2.19523 0.38 0.235762 2.27351
0.39 0.187064 2.14279 0.39 0.244419 2.24573
0.40 0.191693 2.07789 0.40 0.254908 2.20238
0.41 0.197069 2.0065 0.41 0.266812 2.14955
0.42 0.202929 1.93307 0.42 0.279768 2.09198
0.43 0.209067 1.8606 0.43 0.291102 2.03302
0.44 0.215327 1.79096 0.44 0.272653 1.9749
0.45 0.220044 1.74084 0.45 0.254875 1.91897
0.46 0.206418 1.88766 0.46 0.23786 1.86597
0.47 0.193109 2.05103 0.47 0.221715 1.86788
0.48 0.180463 2.22851 0.48 0.206567 2.05448
0.49 0.168616 2.41882 0.49 0.192566 2.25632
0.50 0.157728 2.61879 0.50 0.179888 2.47067
0.51 0.14798 2.82262 0.51 0.168728 2.69217
0.52 0.13956 3.02133 0.52 0.159295 2.91212
0.53 0.132653 3.20281 0.53 0.151798 3.11845
0.54 0.127412 3.35315 0.54 0.146414 3.29684
0.55 0.12393 3.45936 0.55 0.143259 3.43342
0.56 0.122213 3.51288 0.56 0.142363 3.51832
0.57 0.122174 3.51205 0.57 0.143649 3.54842
0.58 0.123639 3.46237 0.58 0.146947 3.52792
0.59 0.126381 3.37428 0.59 0.152018 3.46633
0.60 0.130152 3.25997 0.60 0.158594 3.37539
0.61 0.134709 3.13073 0.61 0.166402 3.26635
0.62 0.139839 2.99559 0.62 0.171854 3.14843
0.63 0.142415 2.93038 0.63 0.160348 3.02836
0.64 0.133193 3.1658 0.64 0.149724 3.00758
0.65 0.124752 3.41154 0.65 0.14012 3.26859
0.66 0.117238 3.65978 0.66 0.131693 3.53537
0.67 0.110803 3.89871 0.67 0.124613 3.79634
0.68 0.105598 4.11275 0.68 0.119047 4.03593
0.69 0.101745 4.28448 0.69 0.115139 4.23623
0.70 0.0993218 4.3982 0.70 0.112986 4.38062
0.71 0.0983344 4.44429 0.71 0.112613 4.45813
0.72 0.0987148 4.42213 0.72 0.113962 4.46668
0.73 0.100328 4.3399 0.73 0.116905 4.4132
0.74 0.102994 4.21156 0.74 0.120187 4.31079
0.75 0.101381 4.2834 0.75 0.113464 4.17474
0.76 0.0963421 4.53026 0.76 0.108027 4.44603
0.77 0.0924818 4.73674 0.77 0.104018 4.68016
0.78 0.0898896 4.88413 0.78 0.101545 4.85765
0.79 0.0886007 4.95874 0.79 0.100661 4.96359
0.80 0.0885834 4.95605 0.80 0.101347 4.99203
0.81 0.0897411 4.88193 0.81 0.103516 4.94745
0.82 0.0919278 4.75022 0.82 0.10702 4.8427
0.83 0.0949719 4.57834 0.83 0.111684 4.69463
0.84 0.0986968 4.38318 0.84 0.112756 4.51997
0.85 0.0948979 4.575 0.85 0.105853 4.44658
0.86 0.0895046 4.87688 0.86 0.0999139 4.76926
0.87 0.0850246 5.15602 0.87 0.0950751 5.07269
0.88 0.0815704 5.39115 0.88 0.0914652 5.33531
0.89 0.0792281 5.56076 0.89 0.0891869 5.53493
0.90 0.078038 5.64853 0.90 0.0882966 5.65401
0.91 0.0779833 5.64814 0.91 0.0887899 5.68482
0.92 0.0789887 5.5652 0.92 0.0905996 5.63157
0.93 0.0809332 5.41486 0.93 0.0936066 5.50837
0.94 0.0836696 5.21692 0.94 0.0976601 5.33442
0.95 0.0870443 4.99092 0.95 0.102598 5.12912
0.96 0.0909127 4.75307 0.96 0.104752 4.90885
0.97 0.0878976 4.92887 0.97 0.0980929 4.78782
0.98 0.082562 5.275 0.98 0.0921538 5.15187
0.99 0.0779204 5.61397 0.99 0.0870502 5.5121
1.00 0.0740802 5.92558 1.00 0.0829028 5.8484
1.01 0.0711406 6.18549 1.01 0.0798254 6.13615
1.02 0.0691776 6.3694 1.02 0.0779093 6.35027
1.03 0.0682277 6.4591 1.03 0.0772051 6.47137
1.04 0.0643619 6.87075 1.04 0.0775475 6.49144
1.05 0.0671766 6.5558 1.05 0.0756995 6.53835
1.06 0.0662709 6.64598 1.06 0.0750289 6.65995
1.07 0.0663378 6.63249 1.07 0.075534 6.67757
1.08 0.0673156 6.52264 1.08 0.0771593 6.59718
1.09 0.067316 6.51631 1.09 0.0755472 6.45035
1.10 0.0648622 6.77517 1.10 0.0730008 6.73787
1.11 0.0633219 6.94534 1.11 0.0715388 6.93881
1.12 0.0627186 7.01006 1.12 0.0711978 7.03502
1.13 0.0630292 6.96613 1.13 0.071964 7.02189
1.14 0.0641857 6.82477 1.14 0.073774 6.90931
1.15 0.0660864 6.6074 1.15 0.0765265 6.71782
1.16 0.0686125 6.33925 1.16 0.0800984 6.47224
1.17 0.0716425 6.04373 1.17 0.0843614 6.19597
1.18 0.0750613 5.73966 1.18 0.0857508 5.90787
1.19 0.071475 6.04637 1.19 0.0803669 5.91568
1.20 0.0671767 6.45843 1.20 0.0755691 6.34651
1.21 0.0634498 6.85988 1.21 0.0714533 6.77007
1.22 0.0603825 7.22605 1.22 0.0681202 7.1617
1.23 0.0580568 7.5275 1.23 0.0656651 7.49159
1.24 0.0565357 7.73516 1.24 0.0641646 7.72987
1.25 0.0558501 7.82777 1.25 0.063662 7.85398
1.26 0.0559473 7.80477 1.26 0.0634978 7.85552
1.27 0.054912 7.9526 1.27 0.062537 7.96539
1.28 0.0546718 7.98089 1.28 0.0625601 8.02514
1.29 0.0552206 7.88781 1.29 0.0635432 7.96221
1.30 0.0564908 7.69054 1.30 0.0654212 7.79264
1.31 0.0574132 7.55036 1.31 0.0650968 7.5424
1.32 0.0548643 7.91534 1.32 0.0623003 7.86739
1.33 0.0529923 8.20319 1.33 0.060345 8.18482
1.34 0.051879 8.38029 1.34 0.0592933 8.39316
1.35 0.051541 8.42872 1.35 0.0591724 8.47313
1.36 0.0519567 8.3475 1.36 0.0599676 8.42231
1.37 0.053068 8.15258 1.37 0.0616235 8.25541
1.38 0.0538644 8.0151 1.38 0.0613507 7.99881
1.39 0.0515565 8.38623 1.39 0.0588518 8.34921
1.40 0.049932 8.6649 1.40 0.0571664 8.65805
1.41 0.0490332 8.8222 1.41 0.0563486 8.84686
1.42 0.0488695 8.84264 1.42 0.0564173 8.89872
1.43 0.0494161 8.72857 1.43 0.0573508 8.81505
1.44 0.0487555 8.84266 1.44 0.0559416 8.82848
1.45 0.047638 9.05056 1.45 0.0548478 9.06762
1.46 0.047233 9.12104 1.46 0.0546116 9.16975
1.47 0.0475267 9.05014 1.47 0.0552267 9.12943
1.48 0.048472 8.85264 1.48 0.0566483 8.96016
1.49 0.0487835 8.78166 1.49 0.0561502 8.72316
1.50 0.0469358 9.13527 1.50 0.0540883 9.1175
1.51 0.045674 9.38929 1.51 0.0528019 9.40254
1.52 0.0450896 9.50508 1.52 0.0523318 9.55008
1.53 0.0451804 9.47254 1.53 0.0526835 9.54855
1.54 0.0459108 9.30157 1.54 0.0538253 9.40651
1.55 0.0468158 9.09997 1.55 0.0541069 9.14908
1.56 0.0449647 9.48246 1.56 0.0520933 9.46899
1.57 0.0437305 9.75107 1.57 0.0508221 9.76869
1.58 0.0431441 9.87701 1.58 0.0503344 9.92642
1.59 0.0432543 9.83713 1.59 0.0501677 9.92924
1.60 0.0425256 10.0005 1.60 0.049714 10.0526
1.61 0.0426119 9.9655 1.61 0.0500414 10.0491
1.62 0.0433019 9.78511 1.62 0.0511206 9.89752
1.63 0.044539 9.48611 1.63 0.0528919 9.62421
1.64 0.0449942 9.37185 1.64 0.0524347 9.32267
1.65 0.0429464 9.82861 1.65 0.0501536 9.80728
1.66 0.0414488 10.1872 1.66 0.0485363 10.1963
1.67 0.0405434 10.411 1.67 0.0476371 10.4518
1.68 0.0402478 10.476 1.68 0.0474833 10.5485
1.69 0.0405504 10.379 1.69 0.0480688 10.4818
1.70 0.0414105 10.1381 1.70 0.0493545 10.2685
1.71 0.0427661 9.78649 1.71 0.0512756 9.94092
1.72 0.04518 9.22312 1.72 0.0526773 9.53708
1.73 0.0424168 9.84179 1.73 0.049917 9.80034
1.74 0.040459 10.3267 1.74 0.047713 10.3134
1.75 0.0390142 10.7114 1.75 0.0461329 10.7288
1.76 0.0381239 10.9566 1.76 0.0452302 11.0059
1.77 0.037807 11.0357 1.77 0.0450335 11.1169
1.78 0.0380657 10.9405 1.78 0.0455399 11.0551
1.79 0.0375968 11.066 1.79 0.0447098 11.1037
1.80 0.0370064 11.2331 1.80 0.0441685 11.3028
1.81 0.0369757 11.2252 1.81 0.0440702 11.3262
1.82 0.0367082 11.2928 1.82 0.0437232 11.4354
1.83 0.0366374 11.2977 1.83 0.0440627 11.4095
1.84 0.0372779 11.0773 1.84 0.0450622 11.2169
1.85 0.0383902 10.7247 1.85 0.0466687 10.8888
1.86 0.0400466 10.2438 1.86 0.0478646 10.4658
1.87 0.0379944 10.8065 1.87 0.0454959 10.7923
1.88 0.0363801 11.2897 1.88 0.0436667 11.3055
1.89 0.035251 11.6482 1.89 0.0424364 11.6957
1.90 0.0346382 11.8435 1.90 0.0418474 11.9234
1.91 0.0345504 11.855 1.91 0.0419164 11.9664
1.92 0.0349706 11.6869 1.92 0.04263 11.8273
1.93 0.0350333 11.6454 1.93 0.0423775 11.6616
1.94 0.0340381 11.9801 1.94 0.0412625 12.0393
1.95 0.0335148 12.1542 1.95 0.0407765 12.2459
1.96 0.0334997 12.139 1.96 0.0409321 12.2618
1.97 0.0339734 11.9421 1.97 0.0417123 12.0934
1.98 0.0348939 11.5936 1.98 0.0430741 11.7699
1.99 0.0340563 11.8702 1.99 0.0414904 11.8972
2.00 0.0329294 12.2718 2.00 0.0402341 12.3309
2.01 0.0322799 12.5066 2.01 0.039578 12.5984
2.02 0.0321202 12.5489 2.02 0.0395425 12.6724
2.03 0.0324387 12.3987 2.03 0.0401203 12.5515
2.04 0.0325805 12.3205 2.04 0.0400037 12.3675
2.05 0.0316699 12.6664 2.05 0.0390071 12.7462
2.06 0.0312301 12.8286 2.06 0.0386081 12.9409
2.07 0.0312643 12.7906 2.07 0.0388164 12.9338
2.08 0.0317523 12.5632 2.08 0.0396138 12.7343
2.09 0.0326509 12.181 2.09 0.0403503 12.375
2.10 0.0313515 12.6827 2.10 0.0388475 12.7408
2.11 0.030483 13.0336 2.11 0.0378923 13.1247
2.12 0.0300692 13.1946 2.12 0.0375183 13.3185
2.13 0.0300793 13.1646 2.13 0.0373613 13.3452
2.14 0.0298774 13.2314 2.14 0.0373022 13.4291
2.15 0.0295094 13.377 2.15 0.0370038 13.5085
2.16 0.0295849 13.316 2.16 0.0372596 13.478
2.17 0.0300878 13.0599 2.17 0.0380774 13.2492
2.18 0.0309785 12.6455 2.18 0.0394148 12.8579
2.19 0.0322057 12.1209 2.19 0.0412139 12.3521
2.20 0.0311093 12.5409 2.20 0.0391225 12.5725
2.21 0.0297192 13.125 2.21 0.0374678 13.1883
2.22 0.0287155 13.5742 2.22 0.0363106 13.6708
2.23 0.0281262 13.8408 2.23 0.0356916 13.9708
2.24 0.0279615 13.8953 2.24 0.0356314 14.0572
2.25 0.0282258 13.7295 2.25 0.0356821 13.9266
2.26 0.0275618 14.0409 2.26 0.0351925 14.1834
2.27 0.027495 14.0464 2.27 0.035256 14.2205
2.28 0.0276971 13.9125 2.28 0.0358624 14.0413
2.29 0.0274272 14.027 2.29 0.0351276 14.1416
2.30 0.0269076 14.276 2.30 0.0345906 14.4241
2.31 0.0267992 14.3045 2.31 0.0345965 14.4843
2.32 0.027093 14.1144 2.32 0.035138 14.3226
2.33 0.0275706 13.8334 2.33 0.0358611 13.9679
2.34 0.0268255 14.2044 2.34 0.0346461 14.318
2.35 0.0261891 14.5339 2.35 0.033933 14.6818
2.36 0.0259468 14.6402 2.36 0.0337468 14.8257
2.37 0.0257927 14.6968 2.37 0.0335605 14.8877
2.38 0.025783 14.6699 2.38 0.0337336 14.8737
2.39 0.0261824 14.4076 2.39 0.0344202 14.638
2.40 0.0269293 13.9652 2.40 0.0355842 14.2178
2.41 0.027978 13.395 2.41 0.037175 13.6653
2.42 0.028011 13.3494 2.42 0.0366503 13.4065
2.43 0.0266053 14.0496 2.43 0.0348969 14.1392
2.44 0.0255192 14.6378 2.44 0.0335648 14.7615
2.45 0.0247705 15.065 2.45 0.0326994 15.2147
2.46 0.0250301 14.8379 2.46 0.032332 15.4506
2.47 0.0242393 15.3036 2.47 0.0322145 15.4904
2.48 0.0241282 15.3314 2.48 0.0322206 15.5501
2.49 0.0241723 15.257 2.49 0.0320821 15.5226
2.50 0.0237407 15.4987 2.50 0.031831 15.708
2.51 0.0237895 15.4241 2.51 0.0316883 15.7632
2.52 0.0236231 15.4979 2.52 0.031814 15.7634
2.53 0.0239026 15.2812 2.53 0.0321433 15.5267
2.54 0.0232912 15.6566 2.54 0.0314355 15.8461
2.55 0.0230273 15.799 2.55 0.0312134 16.0218
2.56 0.02315 15.6742 2.56 0.0313877 15.9475
2.57 0.0227642 15.9131 2.57 0.0309543 16.1283
2.58 0.0227138 15.9168 2.58 0.0310072 16.1634
2.59 0.0230014 15.6776 2.59 0.0314503 15.9525
2.60 0.022483 16.0027 2.60 0.0307327 16.2064
2.61 0.0222076 16.1621 2.61 0.0304886 16.3991
2.62 0.0222771 16.0691 2.62 0.0307236 16.3359
2.63 0.0227462 15.6913 2.63 0.0314217 16.0336
2.64 0.022267 16.006 2.64 0.0306666 16.1964
2.65 0.0217699 16.3501 2.65 0.0300783 16.5761
2.66 0.0216102 16.4466 2.66 0.0299584 16.7053
2.67 0.0217458 16.2858 2.67 0.0303071 16.575
2.68 0.0215142 16.4136 2.68 0.0299229 16.6314
2.69 0.0211613 16.6455 2.69 0.0295699 16.8929
2.70 0.0209679 16.7577 2.70 0.029468 16.9414
2.71 0.0209514 16.7017 2.71 0.0295066 16.9819
2.72 0.0211658 16.4549 2.72 0.030001 16.7634
2.73 0.0216651 15.9932 2.73 0.0309246 16.3221
2.74 0.0210313 16.4189 2.74 0.0298436 16.624
2.75 0.0204132 16.8634 2.75 0.0291105 17.1052
2.76 0.0201125 17.063 2.76 0.0288225 17.3391
2.77 0.0201328 16.9964 2.77 0.0289879 17.3026
2.78 0.0201914 16.9078 2.78 0.0289798 17.16
2.79 0.0197757 17.2181 2.79 0.0285286 17.4943
2.80 0.0196777 17.2515 2.80 0.0285246 17.5595
2.81 0.0199578 16.9596 2.81 0.0288836 17.3551
2.82 0.0194889 17.3458 2.82 0.0282925 17.6198
2.83 0.0193111 17.4723 2.83 0.0281404 17.7779
2.84 0.0192836 17.4236 2.84 0.0281575 17.6921
2.85 0.0190289 17.5989 2.85 0.027918 17.9068
2.86 0.0190737 17.5046 2.86 0.0281176 17.842
2.87 0.0194097 17.1539 2.87 0.0287425 17.5148
2.88 0.0200111 16.5943 2.88 0.0297616 16.9735
2.89 0.0194648 17.0494 2.89 0.0286701 17.2867
2.90 0.0188011 17.6083 2.90 0.0278085 17.8844
2.91 0.0183884 17.9287 2.91 0.0273595 18.2409
2.92 0.0182689 17.9723 2.92 0.0272769 18.3174
2.93 0.0180714 18.1102 2.93 0.0272264 18.3885
2.94 0.0182977 17.8312 2.94 0.0276002 18.2012
2.95 0.0187323 17.3702 2.95 0.0283774 17.7625
2.96 0.0193093 16.7247 2.96 0.0295221 17.1311
2.97 0.0195407 16.4075 2.97 0.0296842 16.6164
2.98 0.0185098 17.2306 2.98 0.0283142 17.4798
2.99 0.0177198 17.9048 2.99 0.027294 18.1945
3.00 0.0171979 18.3588 3.00 0.0266595 18.6901
3.01 0.0169862 18.5094 3.01 0.0264345 18.9122
3.02 0.0168517 18.6034 3.02 0.0263447 18.9744
3.03 0.016888 18.5142 3.03 0.026432 18.9114
3.04 0.016627 18.7229 3.04 0.0261689 19.098
3.05 0.0165544 18.7424 3.05 0.0260825 19.1597
3.06 0.0165439 18.7142 3.06 0.02622 19.1216
3.07 0.0168282 18.3691 3.07 0.0267341 18.7984
3.08 0.0163771 18.7734 3.08 0.0260419 19.1231
3.09 0.0160892 19.0212 3.09 0.0257449 19.4067
3.10 0.0160714 18.9727 3.10 0.0258527 19.3882
3.11 0.01663 18.2764 3.11 0.0263567 19.0786
3.12 0.0159947 19.0003 3.12 0.025716 19.3655
3.13 0.0157949 19.2554 3.13 0.0254163 19.6567
3.14 0.015713 19.2131 3.14 0.0255164 19.6422
3.15 0.0156348 19.1834 3.15 0.0254633 19.5597
3.16 0.0153579 19.4337 3.16 0.0251749 19.8467
3.17 0.0153368 19.3866 3.17 0.0252825 19.8248
3.18 0.0151743 19.5539 3.18 0.0250165 19.9743
3.19 0.0152366 19.4508 3.19 0.0251176 19.9426
3.20 0.0149983 19.6698 3.20 0.0248606 20.1023
3.21 0.0149279 19.595 3.21 0.0249947 20.0569
3.22 0.0150503 19.229 3.22 0.0255101 19.7126
3.23 0.0148633 19.2793 3.23 0.025251 19.679
3.24 0.0145032 19.5865 3.24 0.0246784 20.1982
3.25 0.0142071 19.8484 3.25 0.0244854 20.4204
3.26 0.0140076 20.0203 3.26 0.0244136 20.4829
3.27 0.0140513 19.8831 3.27 0.02462 20.3734
3.28 0.0139537 19.9462 3.28 0.0243302 20.4991
3.29 0.0137135 20.1896 3.29 0.0242066 20.6666
3.30 0.013788 20.0092 3.30 0.0244625 20.5124
3.31 0.0143063 19.2404 3.31 0.0250538 20.0652
3.32 0.0136783 20.0425 3.32 0.0243037 20.4777
3.33 0.0133442 20.4024 3.33 0.0239136 20.8746
3.34 0.0134797 20.0867 3.34 0.0238978 20.9512
3.35 0.0131572 20.5327 3.35 0.0237569 21.0207
3.36 0.0131462 20.5354 3.36 0.0236815 21.0922
3.37 0.0132932 20.318 3.37 0.0237407 21.1022
3.38 0.0132772 20.1425 3.38 0.024161 20.7921
3.39 0.0128539 20.635 3.39 0.0236009 21.121
3.40 0.0126463 20.8407 3.40 0.0234029 21.3626
3.41 0.0126657 20.7211 3.41 0.0235729 21.2708
3.42 0.0129018 20.2978 3.42 0.0240999 20.8664
3.43 0.0133349 19.6283 3.43 0.0249584 20.2071
3.44 0.0134258 19.525 3.44 0.0248332 19.9415
3.45 0.012813 20.3474 3.45 0.0238649 20.8114
3.46 0.0122445 20.942 3.46 0.0232223 21.4496
3.47 0.0118782 21.2509 3.47 0.02293 21.786
3.48 0.0116254 21.4011 3.48 0.0228613 21.8579
3.49 0.011556 21.2448 3.49 0.0229654 21.8212
3.50 0.0116406 20.8567 3.50 0.0228209 21.854
3.51 0.0115393 20.8825 3.51 0.0226807 22.0519
3.52 0.0113764 21.177 3.52 0.0228967 21.906
3.53 0.0110724 21.5571 3.53 0.0225623 22.1261
3.54 0.0109896 21.5794 3.54 0.0225433 22.2076
3.55 0.0108986 21.6991 3.55 0.0224139 22.2876
3.56 0.0109153 21.6707 3.56 0.0224784 22.2863
3.57 0.0107623 21.7089 3.57 0.0223884 22.2739
3.58 0.0105911 21.8834 3.58 0.0222322 22.4933
3.59 0.0107057 21.5459 3.59 0.0224254 22.3617
3.60 0.0104993 21.9607 3.60 0.0221245 22.5645
3.61 0.0105327 22.011 3.61 0.0221052 22.647
3.62 0.0105111 21.7224 3.62 0.0224301 22.3807
3.63 0.0102412 22.0241 3.63 0.0220358 22.6276
3.64 0.0100571 22.2327 3.64 0.0218616 22.8708
3.65 0.0100703 22.0929 3.65 0.0220311 22.7571
3.66 0.0102729 21.6256 3.66 0.0225339 22.3101
3.67 0.0102621 21.6976 3.67 0.0223149 22.2775
3.68 0.0100485 22.2699 3.68 0.0217719 22.8956
3.69 0.00977703 22.519 3.69 0.0215611 23.1823
3.70 0.00966882 22.4168 3.70 0.0216895 23.1074
3.71 0.00945371 22.6539 3.71 0.0214836 23.2327
3.72 0.00926397 22.6584 3.72 0.0214323 23.3511
3.73 0.00916522 22.3988 3.73 0.0217158 23.1081
3.74 0.00888965 22.6516 3.74 0.0213879 23.3153
3.75 0.00867459 22.8594 3.75 0.0212207 23.5619
3.76 0.00861062 22.7914 3.76 0.0211783 23.6195
3.77 0.00868885 22.4665 3.77 0.0213222 23.4374
3.78 0.00840047 23.0277 3.78 0.0210514 23.7314
3.79 0.00863834 22.2079 3.79 0.0211113 23.7266
3.80 0.00831438 23.0516 3.80 0.0210006 23.7595
3.81 0.00820902 23.1816 3.81 0.0209054 23.9305
3.82 0.0080823 23.2053 3.82 0.0208384 23.9728
3.83 0.00803301 23.148 3.83 0.0208624 24.0024
3.84 0.0081041 22.8858 3.84 0.0212097 23.671
3.85 0.00835733 22.2473 3.85 0.0218623 23.0238
3.86 0.00808897 22.7683 3.86 0.0212124 23.4429
3.87 0.00770637 23.4563 3.87 0.0207011 24.0844
3.88 0.00760989 23.4337 3.88 0.0205059 24.3767
3.89 0.00750844 23.5908 3.89 0.0204631 24.44
3.90 0.00747832 23.6791 3.90 0.02042 24.4537
3.91 0.00750388 23.7189 3.91 0.0203517 24.5484
3.92 0.00758971 23.5495 3.92 0.0204118 24.5387
3.93 0.00744517 23.3824 3.93 0.0207865 24.1576
3.94 0.00719616 23.6694 3.94 0.0203931 24.4383
3.95 0.00698839 23.9928 3.95 0.0201446 24.8027
3.96 0.00694155 23.9431 3.96 0.0202127 24.7817
3.97 0.00687362 23.5326 3.97 0.0205919 24.3865
3.98 0.0068388 22.8188 3.98 0.0210403 23.6757
3.99 0.00639023 23.6882 3.99 0.0203485 24.4624
4.00 0.00611005 24.1869 4.00 0.019951 25.0125
4.01 0.00615975 23.6111 4.01 0.0198632 25.186
4.02 0.00599654 24.1896 4.02 0.0199333 25.0143
4.03 0.00582049 24.4534 4.03 0.0197427 25.3187
4.04 0.00578505 24.384 4.04 0.0197049 25.3815
4.05 0.00582342 24.2502 4.05 0.0198939 25.2024
4.06 0.00565218 24.4637 4.06 0.0196988 25.3217
4.07 0.00549984 24.6779 4.07 0.0195538 25.5724
4.08 0.00549062 24.5253 4.08 0.0197161 25.4241
4.09 0.00548741 24.6112 4.09 0.0195701 25.4849
4.10 0.0054397 24.8485 4.10 0.0194078 25.7609
4.11 0.00529351 24.6842 4.11 0.0195508 25.6348
4.12 0.0051213 24.9084 4.12 0.0193151 25.867
4.13 0.0050583 24.9059 4.13 0.0193327 25.8529
4.14 0.00502439 25.0652 4.14 0.0192345 26.006
4.15 0.00512053 24.8329 4.15 0.0193021 25.8365
4.16 0.00512051 25.1937 4.16 0.0191264 26.1366
4.17 0.00489895 25.0543 4.17 0.0192516 26.029
4.18 0.00460998 25.7065 4.18 0.0191621 26.0261
4.19 0.00456034 25.3589 4.19 0.0189896 26.3253
4.20 0.00453571 25.2243 4.20 0.0191159 26.2138
4.21 0.00466515 24.5789 4.21 0.019533 25.7149
4.22 0.0043826 24.5932 4.22 0.0195046 25.4978
4.23 0.0039959 25.2877 4.23 0.0189924 26.2478
4.24 0.00372018 25.6221 4.24 0.0187669 26.626
4.25 0.00355917 25.5816 4.25 0.0187241 26.7035
4.26 0.00343631 25.7818 4.26 0.0187022 26.7515
4.27 0.00339711 25.8098 4.27 0.0186336 26.8207
4.28 0.00330548 25.7103 4.28 0.0185966 26.891
4.29 0.00327116 25.6902 4.29 0.0186829 26.7155
4.30 0.00323837 25.9667 4.30 0.0185034 27.0148
4.31 0.0031013 25.8089 4.31 0.018486 27.012
4.32 0.00298955 26.0501 4.32 0.0184664 27.1033
4.33 0.00301949 25.6992 4.33 0.0187347 26.7769
4.34 0.00316206 24.9771 4.34 0.0191842 26.0836
4.35 0.0029168 25.7809 4.35 0.0185952 26.7896
4.36 0.00267982 26.5121 4.36 0.0182792 27.3154
4.37 0.00260999 26.3451 4.37 0.0182114 27.4351
4.38 0.002602 26.3031 4.38 0.0182625 27.421
4.39 0.00270087 25.8624 4.39 0.0185953 26.9915
4.40 0.00282336 25.5348 4.40 0.0187288 26.5579
4.41 0.00250237 26.2547 4.41 0.0182293 27.348
4.42 0.00228336 26.6015 4.42 0.0180043 27.7526
4.43 0.0021626 26.6505 4.43 0.0179633 27.8345
4.44 0.00213314 26.5086 4.44 0.0180523 27.6806
4.45 0.00214169 26.795 4.45 0.0178798 27.9574
4.46 0.0022408 26.5879 4.46 0.0179887 27.8506
4.47 0.00177043 26.9048 4.47 0.0178005 28.0757
4.48 0.00147147 26.818 4.48 0.0178806 28.0125
4.49 0.00123891 26.326 4.49 0.0180536 27.591
4.50 0.00102754 26.9347 4.50 0.0177237 28.1673
4.51 0.000905986 27.0077 4.51 0.0176697 28.3162
4.52 0.000883875 27.0726 4.52 0.0176578 28.268
4.53 0.000773042 27.2321 4.53 0.0175831 28.4509
4.54 0.000762061 26.9603 4.54 0.0177841 28.1914
4.55 0.000703026 27.1097 4.55 0.0176433 28.2643
4.56 0.000556978 27.4061 4.56 0.0174492 28.6416
4.57 0.000503535 27.2497 4.57 0.0175295 28.5729
4.58 0.000540156 26.8484 4.58 0.0174599 28.5783
4.59 0.000523566 27.4983 4.59 0.01734 28.839
4.60 0.000315122 27.555 4.60 0.0173335 28.8697
4.61 0.000189415 27.6656 4.61 0.0172628 28.9654
4.62 0.000154806 27.4802 4.62 0.0174044 28.792
4.63 0.000207408 26.888 4.63 0.017661 28.1983
4.64 0.000318229 27.6287 4.64 0.0172546 28.9137
4.65 0.000101445 27.8918 4.65 0.0171125 29.2166
4.66 -0.000112642 27.7196 4.66 0.0171835 29.0636
4.67 -0.000241115 28.0913 4.67 0.0170389 29.3421
4.68 -0.00028792 27.4613 4.68 0.0171624 29.1934
4.69 -0.000237823 28.0163 4.69 0.0170088 29.3522
4.70 -0.000122684 28.1481 4.70 0.0169534 29.511
4.71 -0.000302278 28.139 4.71 0.0169354 29.4801
4.72 -0.000680332 28.2472 4.72 0.0168824 29.6355
4.73 -0.00103475 27.9803 4.73 0.0170138 29.3312
4.74 -0.00130518 28.3685 4.74 0.0167919 29.7549
4.75 -0.00150849 28.3358 4.75 0.0167871 29.7437
4.76 -0.00162234 28.1487 4.76 0.0167455 29.8803
4.77 -0.00166102 28.4646 4.77 0.0167124 29.8789
4.78 -0.00174737 28.5545 4.78 0.0166796 30.0002
4.79 -0.00177079 28.3064 4.79 0.0167692 29.7399
4.80 -0.00182761 28.8885 4.80 0.0165777 30.1462
4.81 -0.00196039 28.7766 4.81 0.0165499 30.2189
4.82 -0.00189396 30.1521 4.82 0.016571 30.1212
4.83 -0.00190456 28.8648 4.83 0.0164852 30.3409
4.84 -0.00206595 28.7479 4.84 0.0166506 30.088
4.85 -0.00223187 28.944 4.85 0.0164158 30.4326
4.86 -0.00230927 28.9405 4.86 0.0164384 30.4534
4.87 -0.00231894 28.4955 4.87 0.0167158 30.0095
4.88 -0.00226713 27.6754 4.88 0.0172342 29.1663
4.89 -0.00233991 28.1938 4.89 0.0167967 29.6359
4.90 -0.00253261 28.9572 4.90 0.0163767 30.4582
4.91 -0.00265324 29.3736 4.91 0.0162053 30.8432
4.92 -0.00270908 29.3251 4.92 0.0161848 30.8655
4.93 -0.00266058 29.3128 4.93 0.0161397 30.9747
4.94 -0.00253331 29.2263 4.94 0.0161974 30.8326
4.95 -0.00244142 29.477 4.95 0.0160772 31.1016
4.96 -0.00276009 29.5346 4.96 0.0160433 31.1509
4.97 -0.00302032 29.4599 4.97 0.0161099 31.0847
4.98 -0.00352384 29.6798 4.98 0.0159774 31.2866
4.99 -0.00386546 29.5033 4.99 0.0160409 31.1641
5.00 -0.0040524 29.7735 5.00 0.0159155 31.4159


==> figures/data/O2/dissipative/run_0032/data.txt <==
freq gamma theta
0.01 0.961419 0.0200211
0.02 0.925466 0.0401768
0.03 0.891666 0.0606034
0.04 0.859635 0.0814405
0.05 0.829055 0.102833
0.06 0.799665 0.124931
0.07 0.771249 0.147896
0.08 0.743627 0.171898
0.09 0.71665 0.197123
0.10 0.690195 0.223772
0.11 0.664162 0.252066
0.12 0.63847 0.282249
0.13 0.613055 0.314595
0.14 0.587867 0.349409
0.15 0.562872 0.387033
0.16 0.538049 0.427857
0.17 0.513388 0.47232
0.18 0.488894 0.520921
0.19 0.464583 0.574224
0.20 0.440484 0.632866
0.21 0.416641 0.697557
0.22 0.393114 0.76908
0.23 0.369979 0.848275
0.24 0.347334 0.936003
0.25 0.325301 1.03308
0.26 0.304026 1.14016
0.27 0.283689 1.25751
0.28 0.264503 1.38476
0.29 0.246712 1.52042
0.30 0.230592 1.66138
0.31 0.216431 1.8025
0.32 0.204507 1.93642
0.33 0.195048 2.05423
0.34 0.188188 2.14698
0.35 0.183926 2.20794
0.36 0.182118 2.23445
0.37 0.182489 2.2285
0.38 0.184685 2.19567
0.39 0.188322 2.14322
0.40 0.193036 2.07831
0.41 0.198504 2.00691
0.42 0.204465 1.93346
0.43 0.210711 1.86098
0.44 0.217084 1.79131
0.45 0.222066 1.73956
0.46 0.208177 1.88861
0.47 0.194813 2.05206
0.48 0.182111 2.22963
0.49 0.170209 2.42004
0.50 0.159269 2.6201
0.51 0.149473 2.82404
0.52 0.141015 3.02284
0.53 0.134081 3.20441
0.54 0.128827 3.35483
0.55 0.12535 3.4611
0.56 0.123657 3.51464
0.57 0.123661 3.51381
0.58 0.125189 3.46411
0.59 0.128013 3.37597
0.60 0.131882 3.2616
0.61 0.136552 3.1323
0.62 0.141806 2.99709
0.63 0.144442 2.93265
0.64 0.135137 3.16834
0.65 0.126622 3.41428
0.66 0.119043 3.66272
0.67 0.112555 3.90184
0.68 0.107311 4.11605
0.69 0.103439 4.28792
0.70 0.101018 4.40173
0.71 0.100057 4.44786
0.72 0.100487 4.42568
0.73 0.102174 4.34338
0.74 0.104937 4.21494
0.75 0.103321 4.28771
0.76 0.0982301 4.53481
0.77 0.0943373 4.7415
0.78 0.0917356 4.88903
0.79 0.0904628 4.96372
0.80 0.0904883 4.96103
0.81 0.0917152 4.88683
0.82 0.0939961 4.75499
0.83 0.0971569 4.58294
0.84 0.101006 4.38818
0.85 0.0971522 4.58097
0.86 0.0916769 4.88325
0.87 0.0871324 5.16276
0.88 0.0836358 5.39819
0.89 0.0812766 5.56803
0.90 0.0800982 5.65591
0.91 0.080085 5.65552
0.92 0.0811616 5.57247
0.93 0.0832054 5.42193
0.94 0.0860666 5.22373
0.95 0.0895884 4.99743
0.96 0.0936231 4.75928
0.97 0.0905365 4.93729
0.98 0.0850889 5.28401
0.99 0.0803513 5.62356
1.00 0.0764356 5.9357
1.01 0.0734457 6.19605
1.02 0.0714615 6.38028
1.03 0.0705228 6.47013
1.04 0.070539 6.46679
1.05 0.0695145 6.56769
1.06 0.06862 6.65801
1.07 0.0687324 6.64449
1.08 0.0697897 6.53444
1.09 0.0698205 6.52953
1.10 0.0673195 6.78878
1.11 0.0657634 6.9593
1.12 0.0651795 7.02415
1.13 0.0655457 6.98013
1.14 0.0667931 6.83848
1.15 0.0688177 6.62068
1.16 0.071497 6.35199
1.17 0.0747061 6.05588
1.18 0.0783716 5.74754
1.19 0.0746003 6.06157
1.20 0.0701626 6.47466
1.21 0.0663164 6.87713
1.22 0.0631552 7.24422
1.23 0.0607661 7.54643
1.24 0.0592168 7.75461
1.25 0.0585417 7.84742
1.26 0.0587379 7.81716
1.27 0.0576376 7.97349
1.28 0.0574294 8.00174
1.29 0.0580499 7.90841
1.30 0.0594308 7.71063
1.31 0.0604624 7.56817
1.32 0.0577924 7.93841
1.33 0.0558639 8.22711
1.34 0.0547332 8.40472
1.35 0.0544199 8.45329
1.36 0.0549029 8.37184
1.37 0.0561228 8.17635
1.38 0.0570037 8.03965
1.39 0.0545976 8.41323
1.40 0.0529208 8.6928
1.41 0.0520115 8.85061
1.42 0.0518814 8.87111
1.43 0.0524993 8.75789
1.44 0.0518386 8.87292
1.45 0.0506939 9.08151
1.46 0.0503063 9.15223
1.47 0.0506635 9.08109
1.48 0.0517168 8.88291
1.49 0.0521361 8.80443
1.50 0.0501526 9.16924
1.51 0.048848 9.42421
1.52 0.0482666 9.54043
1.53 0.0484081 9.50777
1.54 0.0492362 9.33616
1.55 0.0502518 9.13412
1.56 0.0482973 9.52061
1.57 0.0470156 9.79029
1.58 0.0464329 9.91587
1.59 0.0464184 9.91555
1.60 0.0458491 10.0413
1.61 0.0459842 10.0066
1.62 0.0467746 9.82549
1.63 0.0481586 9.52526
1.64 0.0486809 9.4142
1.65 0.0465108 9.87312
1.66 0.0449337 10.2334
1.67 0.0439964 10.4581
1.68 0.0437202 10.5234
1.69 0.0440942 10.426
1.70 0.0450763 10.184
1.71 0.0466006 9.8308
1.72 0.0485229 9.41791
1.73 0.0462953 9.89132
1.74 0.044205 10.3787
1.75 0.0426719 10.7653
1.76 0.0417429 11.0117
1.77 0.041441 11.0913
1.78 0.0417483 11.0016
1.79 0.0412929 11.1241
1.80 0.0406903 11.2917
1.81 0.0406897 11.2874
1.82 0.04024 11.4146
1.83 0.0404155 11.3583
1.84 0.0411701 11.1364
1.85 0.0424475 10.7818
1.86 0.0434989 10.5049
1.87 0.0420869 10.8696
1.88 0.0403455 11.3556
1.89 0.0391392 11.7162
1.90 0.0385045 11.9126
1.91 0.0384531 11.9243
1.92 0.0389681 11.7551
1.93 0.0391083 11.7063
1.94 0.0380105 12.0537
1.95 0.0374721 12.2289
1.96 0.0375019 12.2136
1.97 0.03808 12.0155
1.98 0.0391648 11.6638
1.99 0.0382553 11.9478
2.00 0.0370365 12.3521
2.01 0.0363527 12.5884
2.02 0.0362195 12.631
2.03 0.0366262 12.4797
2.04 0.0368396 12.3991
2.05 0.0358404 12.7531
2.06 0.0353891 12.9164
2.07 0.035475 12.8781
2.08 0.0360772 12.6491
2.09 0.0371388 12.2678
2.10 0.0357046 12.7749
2.11 0.0347636 13.1282
2.12 0.0343477 13.2872
2.13 0.0342538 13.3189
2.14 0.0338728 13.4682
2.15 0.0338337 13.4781
2.16 0.0339711 13.4154
2.17 0.0345974 13.1574
2.18 0.0356724 12.7399
2.19 0.0371356 12.2125
2.20 0.0359052 12.6421
2.21 0.0343501 13.2308
2.22 0.0332383 13.6837
2.23 0.0326052 13.9524
2.24 0.0324669 14.0073
2.25 0.0329338 13.795
2.26 0.0321064 14.1566
2.27 0.032079 14.1623
2.28 0.0322936 14.0581
2.29 0.0320817 14.1473
2.30 0.0315262 14.3984
2.31 0.0314504 14.4272
2.32 0.0318445 14.2355
2.33 0.0327002 13.843
2.34 0.0316071 14.332
2.35 0.0308987 14.6647
2.36 0.0306446 14.783
2.37 0.0304585 14.869
2.38 0.0305739 14.8035
2.39 0.0310981 14.5382
2.40 0.0320339 14.0917
2.41 0.0333323 13.5164
2.42 0.0334022 13.4802
2.43 0.0317786 14.1871
2.44 0.0305287 14.7808
2.45 0.0296924 15.2034
2.46 0.0292887 15.4118
2.47 0.0291206 15.4956
2.48 0.0291239 15.4857
2.49 0.029075 15.5045
2.50 0.0287897 15.6548
2.51 0.028829 15.6245
2.52 0.0287135 15.6811
2.53 0.0291363 15.438
2.54 0.0284385 15.8207
2.55 0.0281749 15.9648
2.56 0.0284161 15.8165
2.57 0.027944 16.0834
2.58 0.0279231 16.0872
2.59 0.0282931 15.8616
2.60 0.0277405 16.1787
2.61 0.0274607 16.3396
2.62 0.0276001 16.2456
2.63 0.0281574 15.9054
2.64 0.0276642 16.189
2.65 0.0270845 16.537
2.66 0.0269157 16.6345
2.67 0.0271568 16.4732
2.68 0.0269327 16.605
2.69 0.0265841 16.8199
2.70 0.0264795 16.8787
2.71 0.0264374 16.8968
2.72 0.026804 16.6494
2.73 0.02754 16.1818
2.74 0.0268186 16.6209
2.75 0.0261175 17.0707
2.76 0.0258061 17.2727
2.77 0.0258872 17.207
2.78 0.0259782 17.135
2.79 0.025526 17.4372
2.80 0.0254637 17.4709
2.81 0.0258011 17.2257
2.82 0.0252941 17.5706
2.83 0.0251028 17.6979
2.84 0.0251432 17.6582
2.85 0.0248924 17.8304
2.86 0.0250083 17.7349
2.87 0.0254906 17.3795
2.88 0.0263043 16.8162
2.89 0.025597 17.2842
2.90 0.0247922 17.8506
2.91 0.0243509 18.1721
2.92 0.0242701 18.2231
2.93 0.0241738 18.2865
2.94 0.0244342 18.0752
2.95 0.0250467 17.61
2.96 0.0259701 16.9556
2.97 0.0264189 16.6487
2.98 0.0251764 17.4841
2.99 0.0242389 18.1683
3.00 0.0236364 18.6324
3.01 0.0233775 18.8324
3.02 0.0232447 18.9309
3.03 0.0233931 18.7958
3.04 0.0232254 18.9231
3.05 0.0230398 19.0673
3.06 0.0231044 19.0003
3.07 0.023521 18.6429
3.08 0.0230005 19.0636
3.09 0.0226944 19.3149
3.10 0.0227368 19.2654
3.11 0.0231711 18.8827
3.12 0.0226655 19.3026
3.13 0.0223588 19.5615
3.14 0.0223957 19.5157
3.15 0.0224182 19.4828
3.16 0.0221103 19.7481
3.17 0.0220558 19.785
3.18 0.0219461 19.8732
3.19 0.0230064 18.9215
3.20 0.0217846 19.9973
3.21 0.0218518 19.9209
3.22 0.0222429 19.5485
3.23 0.0221395 19.6287
3.24 0.0215992 20.1184
3.25 0.0213349 20.3596
3.26 0.0213003 20.3788
3.27 0.0214401 20.2277
3.28 0.0212396 20.4082
3.29 0.0210896 20.5419
3.30 0.0212614 20.3578
3.31 0.0216606 19.9602
3.32 0.0211881 20.4035
3.33 0.0208121 20.7677
3.34 0.0206997 20.8693
3.35 0.020669 20.8866
3.36 0.0205814 20.9626
3.37 0.0205766 20.9519
3.38 0.0209158 20.5882
3.39 0.0204781 21.0227
3.40 0.0202661 21.2319
3.41 0.0203664 21.1097
3.42 0.0207674 20.6781
3.43 0.0214447 19.9958
3.44 0.0215223 19.9086
3.45 0.0206591 20.7468
3.46 0.0200719 21.3526
3.47 0.0197729 21.6649
3.48 0.0195668 21.8766
3.49 0.019736 21.663
3.50 0.0196244 21.7694
3.51 0.0194917 21.9036
3.52 0.0197229 21.6255
3.53 0.0193856 21.9958
3.54 0.0192998 22.0809
3.55 0.019228 22.1497
3.56 0.0192409 22.1166
3.57 0.0191924 22.1546
3.58 0.0190233 22.3378
3.59 0.0191633 22.1542
3.60 0.018924 22.4251
3.61 0.0188701 22.476
3.62 0.0191085 22.1754
3.63 0.0188253 22.4987
3.64 0.0186386 22.7094
3.65 0.0187404 22.5655
3.66 0.0191203 22.0924
3.67 0.019036 22.1795
3.68 0.018545 22.7637
3.69 0.0183282 23.0175
3.70 0.0183651 22.9488
3.71 0.0182458 23.0819
3.72 0.0181657 23.1681
3.73 0.0184685 22.8885
3.74 0.0181109 23.1712
3.75 0.0179306 23.3856
3.76 0.0180991 23.197
3.77 0.0180503 23.2011
3.78 0.0177639 23.5603
3.79 0.0177944 23.4994
3.80 0.0177186 23.5845
3.81 0.0176089 23.7201
3.82 0.017561 23.76
3.83 0.0174632 23.8769
3.84 0.0177652 23.4446
3.85 0.0182499 22.7863
3.86 0.017836 23.3189
3.87 0.0173704 23.9327
3.88 0.0171176 24.2708
3.89 0.0171006 24.2751
3.90 0.0170939 24.2669
3.91 0.0170352 24.3362
3.92 0.0170453 24.3065
3.93 0.0172874 23.9274
3.94 0.0170342 24.2742
3.95 0.0167939 24.6049
3.96 0.0168158 24.553
3.97 0.0170759 24.1312
3.98 0.0175792 23.3951
3.99 0.0169113 24.3073
4.00 0.0165481 24.8227
4.01 0.016448 24.9524
4.02 0.0165169 24.8271
4.03 0.0163374 25.0817
4.04 0.0162957 25.125
4.05 0.016411 24.9307
4.06 0.0162684 25.1278
4.07 0.0161145 25.3455
4.08 0.0162142 25.165
4.09 0.0161268 25.2873
4.10 0.015968 25.5308
4.11 0.0160494 25.3679
4.12 0.0158612 25.6453
4.13 0.015872 25.6035
4.14 0.0157635 25.7642
4.15 0.0158186 25.6581
4.16 0.0156691 25.8979
4.17 0.0157315 25.7597
4.18 0.0156805 25.8115
4.19 0.0155043 26.0814
4.20 0.0155733 25.9401
4.21 0.015878 25.4163
4.22 0.0159023 25.3194
4.23 0.0154514 26.026
4.24 0.0152453 26.34
4.25 0.0151446 26.4793
4.26 0.0151003 26.5261
4.27 0.0150602 26.5832
4.28 0.0150681 26.5354
4.29 0.0150975 26.4599
4.30 0.0149247 26.7527
4.31 0.0150697 26.4593
4.32 0.0148515 26.8259
4.33 0.0150378 26.4678
4.34 0.0154621 25.7147
4.35 0.0149592 26.5691
4.36 0.0146628 27.076
4.37 0.0144937 27.3666
4.38 0.0146026 27.1382
4.39 0.014849 26.6677
4.40 0.0150195 26.3523
4.41 0.014589 27.104
4.42 0.0143687 27.4817
4.43 0.0148793 26.4866
4.44 0.014398 27.3635
4.45 0.0142359 27.6656
4.46 0.0142937 27.5109
4.47 0.0141228 27.7825
4.48 0.0141348 27.6898
4.49 0.0142855 27.3308
4.50 0.0139816 27.884
4.51 0.013907 28.0003
4.52 0.0139991 27.7909
4.53 0.0138133 28.1329
4.54 0.0139452 27.8406
4.55 0.0138629 27.9883
4.56 0.0136758 28.331
4.57 0.0137167 28.2156
4.58 0.0136689 28.3026
4.59 0.0135129 28.6267
4.60 0.0134703 28.6575
4.61 0.0134568 28.6429
4.62 0.0135415 28.4347
4.63 0.0137356 28.0164
4.64 0.0134563 28.6121
4.65 0.0133105 28.881
4.66 0.0133785 28.6694
4.67 0.0132061 29.0036
4.68 0.0132873 28.7956
4.69 0.0131777 29.0291
4.70 0.0131247 29.1514
4.71 0.0130997 29.1364
4.72 0.0129944 29.2749
4.73 0.0130877 28.9662
4.74 0.0128565 29.4094
4.75 0.0128464 29.3655
4.76 0.0142346 26.4118
4.77 0.0127433 29.5352
4.78 0.0126877 29.6239
4.79 0.0127814 29.3844
4.80 0.0125819 29.8197
4.81 0.0125127 29.9363
4.82 0.0125435 29.8367
4.83 0.0124923 29.9595
4.84 0.0126043 29.6404
4.85 0.0124029 30.0636
4.86 0.012391 30.0533
4.87 0.0125787 29.585
4.88 0.0129529 28.7255
4.89 0.0126791 29.3206
4.90 0.0123199 30.1039
4.91 0.0121468 30.4776
4.92 0.0121454 30.4474
4.93 0.0121005 30.5559
4.94 0.0121629 30.4127
4.95 0.0120396 30.7413
4.96 0.0119881 30.7645
4.97 0.0119609 30.6807
4.98 0.0118341 30.8789
4.99 0.011849 30.7249
5.00 0.0117143 30.9969


==> figures/data/O2/dissipative/run_0032/dataA.txt <==
freq gamma theta freqA gammaA thetaA
0.01 0.961419 0.0200211 0.01 0.998482 0.000800576
0.02 0.925466 0.0401768 0.02 0.993945 0.00320923
0.03 0.891666 0.0606034 0.03 0.986432 0.00724685
0.04 0.859635 0.0814405 0.04 0.97602 0.0129487
0.05 0.829055 0.102833 0.05 0.962809 0.0203652
0.06 0.799665 0.124931 0.06 0.946928 0.0295627
0.07 0.771249 0.147896 0.07 0.928527 0.0406249
0.08 0.743627 0.171898 0.08 0.907774 0.0536546
0.09 0.71665 0.197123 0.09 0.884856 0.0687756
0.10 0.690195 0.223772 0.10 0.859971 0.0861355
0.11 0.664162 0.252066 0.11 0.833328 0.105909
0.12 0.63847 0.282249 0.12 0.805143 0.1283
0.13 0.613055 0.314595 0.13 0.775632 0.15355
0.14 0.587867 0.349409 0.14 0.745017 0.181937
0.15 0.562872 0.387033 0.15 0.713515 0.21379
0.16 0.538049 0.427857 0.16 0.681341 0.249488
0.17 0.513388 0.47232 0.17 0.648708 0.289474
0.18 0.488894 0.520921 0.18 0.615821 0.334261
0.19 0.464583 0.574224 0.19 0.582882 0.384442
0.20 0.440484 0.632866 0.20 0.550088 0.4407
0.21 0.416641 0.697557 0.21 0.517635 0.503815
0.22 0.393114 0.76908 0.22 0.485716 0.574664
0.23 0.369979 0.848275 0.23 0.454527 0.654215
0.24 0.347334 0.936003 0.24 0.424267 0.743502
0.25 0.325301 1.03308 0.25 0.395149 0.843564
0.26 0.304026 1.14016 0.26 0.367398 0.955331
0.27 0.283689 1.25751 0.27 0.341259 1.07944
0.28 0.264503 1.38476 0.28 0.317003 1.21591
0.29 0.246712 1.52042 0.29 0.294927 1.36373
0.30 0.230592 1.66138 0.30 0.275352 1.52025
0.31 0.216431 1.8025 0.31 0.258612 1.68068
0.32 0.204507 1.93642 0.32 0.245025 1.8378
0.33 0.195048 2.05423 0.33 0.234859 1.9824
0.34 0.188188 2.14698 0.34 0.228275 2.10476
0.35 0.183926 2.20794 0.35 0.225294 2.1969
0.36 0.182118 2.23445 0.36 0.225766 2.25469
0.37 0.182489 2.2285 0.37 0.229392 2.27872
0.38 0.184685 2.19567 0.38 0.235762 2.27351
0.39 0.188322 2.14322 0.39 0.244419 2.24573
0.40 0.193036 2.07831 0.40 0.254908 2.20238
0.41 0.198504 2.00691 0.41 0.266812 2.14955
0.42 0.204465 1.93346 0.42 0.279768 2.09198
0.43 0.210711 1.86098 0.43 0.291102 2.03302
0.44 0.217084 1.79131 0.44 0.272653 1.9749
0.45 0.222066 1.73956 0.45 0.254875 1.91897
0.46 0.208177 1.88861 0.46 0.23786 1.86597
0.47 0.194813 2.05206 0.47 0.221715 1.86788
0.48 0.182111 2.22963 0.48 0.206567 2.05448
0.49 0.170209 2.42004 0.49 0.192566 2.25632
0.50 0.159269 2.6201 0.50 0.179888 2.47067
0.51 0.149473 2.82404 0.51 0.168728 2.69217
0.52 0.141015 3.02284 0.52 0.159295 2.91212
0.53 0.134081 3.20441 0.53 0.151798 3.11845
0.54 0.128827 3.35483 0.54 0.146414 3.29684
0.55 0.12535 3.4611 0.55 0.143259 3.43342
0.56 0.123657 3.51464 0.56 0.142363 3.51832
0.57 0.123661 3.51381 0.57 0.143649 3.54842
0.58 0.125189 3.46411 0.58 0.146947 3.52792
0.59 0.128013 3.37597 0.59 0.152018 3.46633
0.60 0.131882 3.2616 0.60 0.158594 3.37539
0.61 0.136552 3.1323 0.61 0.166402 3.26635
0.62 0.141806 2.99709 0.62 0.171854 3.14843
0.63 0.144442 2.93265 0.63 0.160348 3.02836
0.64 0.135137 3.16834 0.64 0.149724 3.00758
0.65 0.126622 3.41428 0.65 0.14012 3.26859
0.66 0.119043 3.66272 0.66 0.131693 3.53537
0.67 0.112555 3.90184 0.67 0.124613 3.79634
0.68 0.107311 4.11605 0.68 0.119047 4.03593
0.69 0.103439 4.28792 0.69 0.115139 4.23623
0.70 0.101018 4.40173 0.70 0.112986 4.38062
0.71 0.100057 4.44786 0.71 0.112613 4.45813
0.72 0.100487 4.42568 0.72 0.113962 4.46668
0.73 0.102174 4.34338 0.73 0.116905 4.4132
0.74 0.104937 4.21494 0.74 0.120187 4.31079
0.75 0.103321 4.28771 0.75 0.113464 4.17474
0.76 0.0982301 4.53481 0.76 0.108027 4.44603
0.77 0.0943373 4.7415 0.77 0.104018 4.68016
0.78 0.0917356 4.88903 0.78 0.101545 4.85765
0.79 0.0904628 4.96372 0.79 0.100661 4.96359
0.80 0.0904883 4.96103 0.80 0.101347 4.99203
0.81 0.0917152 4.88683 0.81 0.103516 4.94745
0.82 0.0939961 4.75499 0.82 0.10702 4.8427
0.83 0.0971569 4.58294 0.83 0.111684 4.69463
0.84 0.101006 4.38818 0.84 0.112756 4.51997
0.85 0.0971522 4.58097 0.85 0.105853 4.44658
0.86 0.0916769 4.88325 0.86 0.0999139 4.76926
0.87 0.0871324 5.16276 0.87 0.0950751 5.07269
0.88 0.0836358 5.39819 0.88 0.0914652 5.33531
0.89 0.0812766 5.56803 0.89 0.0891869 5.53493
0.90 0.0800982 5.65591 0.90 0.0882966 5.65401
0.91 0.080085 5.65552 0.91 0.0887899 5.68482
0.92 0.0811616 5.57247 0.92 0.0905996 5.63157
0.93 0.0832054 5.42193 0.93 0.0936066 5.50837
0.94 0.0860666 5.22373 0.94 0.0976601 5.33442
0.95 0.0895884 4.99743 0.95 0.102598 5.12912
0.96 0.0936231 4.75928 0.96 0.104752 4.90885
0.97 0.0905365 4.93729 0.97 0.0980929 4.78782
0.98 0.0850889 5.28401 0.98 0.0921538 5.15187
0.99 0.0803513 5.62356 0.99 0.0870502 5.5121
1.00 0.0764356 5.9357 1.00 0.0829028 5.8484
1.01 0.0734457 6.19605 1.01 0.0798254 6.13615
1.02 0.0714615 6.38028 1.02 0.0779093 6.35027
1.03 0.0705228 6.47013 1.03 0.0772051 6.47137
1.04 0.070539 6.46679 1.04 0.0775475 6.49144
1.05 0.0695145 6.56769 1.05 0.0756995 6.53835
1.06 0.06862 6.65801 1.06 0.0750289 6.65995
1.07 0.0687324 6.64449 1.07 0.075534 6.67757
1.08 0.0697897 6.53444 1.08 0.0771593 6.59718
1.09 0.0698205 6.52953 1.09 0.0755472 6.45035
1.10 0.0673195 6.78878 1.10 0.0730008 6.73787
1.11 0.0657634 6.9593 1.11 0.0715388 6.93881
1.12 0.0651795 7.02415 1.12 0.0711978 7.03502
1.13 0.0655457 6.98013 1.13 0.071964 7.02189
1.14 0.0667931 6.83848 1.14 0.073774 6.90931
1.15 0.0688177 6.62068 1.15 0.0765265 6.71782
1.16 0.071497 6.35199 1.16 0.0800984 6.47224
1.17 0.0747061 6.05588 1.17 0.0843614 6.19597
1.18 0.0783716 5.74754 1.18 0.0857508 5.90787
1.19 0.0746003 6.06157 1.19 0.0803669 5.91568
1.20 0.0701626 6.47466 1.20 0.0755691 6.34651
1.21 0.0663164 6.87713 1.21 0.0714533 6.77007
1.22 0.0631552 7.24422 1.22 0.0681202 7.1617
1.23 0.0607661 7.54643 1.23 0.0656651 7.49159
1.24 0.0592168 7.75461 1.24 0.0641646 7.72987
1.25 0.0585417 7.84742 1.25 0.063662 7.85398
1.26 0.0587379 7.81716 1.26 0.0634978 7.85552
1.27 0.0576376 7.97349 1.27 0.062537 7.96539
1.28 0.0574294 8.00174 1.28 0.0625601 8.02514
1.29 0.0580499 7.90841 1.29 0.0635432 7.96221
1.30 0.0594308 7.71063 1.30 0.0654212 7.79264
1.31 0.0604624 7.56817 1.31 0.0650968 7.5424
1.32 0.0577924 7.93841 1.32 0.0623003 7.86739
1.33 0.0558639 8.22711 1.33 0.060345 8.18482
1.34 0.0547332 8.40472 1.34 0.0592933 8.39316
1.35 0.0544199 8.45329 1.35 0.0591724 8.47313
1.36 0.0549029 8.37184 1.36 0.0599676 8.42231
1.37 0.0561228 8.17635 1.37 0.0616235 8.25541
1.38 0.0570037 8.03965 1.38 0.0613507 7.99881
1.39 0.0545976 8.41323 1.39 0.0588518 8.34921
1.40 0.0529208 8.6928 1.40 0.0571664 8.65805
1.41 0.0520115 8.85061 1.41 0.0563486 8.84686
1.42 0.0518814 8.87111 1.42 0.0564173 8.89872
1.43 0.0524993 8.75789 1.43 0.0573508 8.81505
1.44 0.0518386 8.87292 1.44 0.0559416 8.82848
1.45 0.0506939 9.08151 1.45 0.0548478 9.06762
1.46 0.0503063 9.15223 1.46 0.0546116 9.16975
1.47 0.0506635 9.08109 1.47 0.0552267 9.12943
1.48 0.0517168 8.88291 1.48 0.0566483 8.96016
1.49 0.0521361 8.80443 1.49 0.0561502 8.72316
1.50 0.0501526 9.16924 1.50 0.0540883 9.1175
1.51 0.048848 9.42421 1.51 0.0528019 9.40254
1.52 0.0482666 9.54043 1.52 0.0523318 9.55008
1.53 0.0484081 9.50777 1.53 0.0526835 9.54855
1.54 0.0492362 9.33616 1.54 0.0538253 9.40651
1.55 0.0502518 9.13412 1.55 0.0541069 9.14908
1.56 0.0482973 9.52061 1.56 0.0520933 9.46899
1.57 0.0470156 9.79029 1.57 0.0508221 9.76869
1.58 0.0464329 9.91587 1.58 0.0503344 9.92642
1.59 0.0464184 9.91555 1.59 0.0501677 9.92924
1.60 0.0458491 10.0413 1.60 0.049714 10.0526
1.61 0.0459842 10.0066 1.61 0.0500414 10.0491
1.62 0.0467746 9.82549 1.62 0.0511206 9.89752
1.63 0.0481586 9.52526 1.63 0.0528919 9.62421
1.64 0.0486809 9.4142 1.64 0.0524347 9.32267
1.65 0.0465108 9.87312 1.65 0.0501536 9.80728
1.66 0.0449337 10.2334 1.66 0.0485363 10.1963
1.67 0.0439964 10.4581 1.67 0.0476371 10.4518
1.68 0.0437202 10.5234 1.68 0.0474833 10.5485
1.69 0.0440942 10.426 1.69 0.0480688 10.4818
1.70 0.0450763 10.184 1.70 0.0493545 10.2685
1.71 0.0466006 9.8308 1.71 0.0512756 9.94092
1.72 0.0485229 9.41791 1.72 0.0526773 9.53708
1.73 0.0462953 9.89132 1.73 0.049917 9.80034
1.74 0.044205 10.3787 1.74 0.047713 10.3134
1.75 0.0426719 10.7653 1.75 0.0461329 10.7288
1.76 0.0417429 11.0117 1.76 0.0452302 11.0059
1.77 0.041441 11.0913 1.77 0.0450335 11.1169
1.78 0.0417483 11.0016 1.78 0.0455399 11.0551
1.79 0.0412929 11.1241 1.79 0.0447098 11.1037
1.80 0.0406903 11.2917 1.80 0.0441685 11.3028
1.81 0.0406897 11.2874 1.81 0.0440702 11.3262
1.82 0.04024 11.4146 1.82 0.0437232 11.4354
1.83 0.0404155 11.3583 1.83 0.0440627 11.4095
1.84 0.0411701 11.1364 1.84 0.0450622 11.2169
1.85 0.0424475 10.7818 1.85 0.0466687 10.8888
1.86 0.0434989 10.5049 1.86 0.0478646 10.4658
1.87 0.0420869 10.8696 1.87 0.0454959 10.7923
1.88 0.0403455 11.3556 1.88 0.0436667 11.3055
1.89 0.0391392 11.7162 1.89 0.0424364 11.6957
1.90 0.0385045 11.9126 1.90 0.0418474 11.9234
1.91 0.0384531 11.9243 1.91 0.0419164 11.9664
1.92 0.0389681 11.7551 1.92 0.04263 11.8273
1.93 0.0391083 11.7063 1.93 0.0423775 11.6616
1.94 0.0380105 12.0537 1.94 0.0412625 12.0393
1.95 0.0374721 12.2289 1.95 0.0407765 12.2459
1.96 0.0375019 12.2136 1.96 0.0409321 12.2618
1.97 0.03808 12.0155 1.97 0.0417123 12.0934
1.98 0.0391648 11.6638 1.98 0.0430741 11.7699
1.99 0.0382553 11.9478 1.99 0.0414904 11.8972
2.00 0.0370365 12.3521 2.00 0.0402341 12.3309
2.01 0.0363527 12.5884 2.01 0.039578 12.5984
2.02 0.0362195 12.631 2.02 0.0395425 12.6724
2.03 0.0366262 12.4797 2.03 0.0401203 12.5515
2.04 0.0368396 12.3991 2.04 0.0400037 12.3675
2.05 0.0358404 12.7531 2.05 0.0390071 12.7462
2.06 0.0353891 12.9164 2.06 0.0386081 12.9409
2.07 0.035475 12.8781 2.07 0.0388164 12.9338
2.08 0.0360772 12.6491 2.08 0.0396138 12.7343
2.09 0.0371388 12.2678 2.09 0.0403503 12.375
2.10 0.0357046 12.7749 2.10 0.0388475 12.7408
2.11 0.0347636 13.1282 2.11 0.0378923 13.1247
2.12 0.0343477 13.2872 2.12 0.0375183 13.3185
2.13 0.0342538 13.3189 2.13 0.0373613 13.3452
2.14 0.0338728 13.4682 2.14 0.0373022 13.4291
2.15 0.0338337 13.4781 2.15 0.0370038 13.5085
2.16 0.0339711 13.4154 2.16 0.0372596 13.478
2.17 0.0345974 13.1574 2.17 0.0380774 13.2492
2.18 0.0356724 12.7399 2.18 0.0394148 12.8579
2.19 0.0371356 12.2125 2.19 0.0412139 12.3521
2.20 0.0359052 12.6421 2.20 0.0391225 12.5725
2.21 0.0343501 13.2308 2.21 0.0374678 13.1883
2.22 0.0332383 13.6837 2.22 0.0363106 13.6708
2.23 0.0326052 13.9524 2.23 0.0356916 13.9708
2.24 0.0324669 14.0073 2.24 0.0356314 14.0572
2.25 0.0329338 13.795 2.25 0.0356821 13.9266
2.26 0.0321064 14.1566 2.26 0.0351925 14.1834
2.27 0.032079 14.1623 2.27 0.035256 14.2205
2.28 0.0322936 14.0581 2.28 0.0358624 14.0413
2.29 0.0320817 14.1473 2.29 0.0351276 14.1416
2.30 0.0315262 14.3984 2.30 0.0345906 14.4241
2.31 0.0314504 14.4272 2.31 0.0345965 14.4843
2.32 0.0318445 14.2355 2.32 0.035138 14.3226
2.33 0.0327002 13.843 2.33 0.0358611 13.9679
2.34 0.0316071 14.332 2.34 0.0346461 14.318
2.35 0.0308987 14.6647 2.35 0.033933 14.6818
2.36 0.0306446 14.783 2.36 0.0337468 14.8257
2.37 0.0304585 14.869 2.37 0.0335605 14.8877
2.38 0.0305739 14.8035 2.38 0.0337336 14.8737
2.39 0.0310981 14.5382 2.39 0.0344202 14.638
2.40 0.0320339 14.0917 2.40 0.0355842 14.2178
2.41 0.0333323 13.5164 2.41 0.037175 13.6653
2.42 0.0334022 13.4802 2.42 0.0366503 13.4065
2.43 0.0317786 14.1871 2.43 0.0348969 14.1392
2.44 0.0305287 14.7808 2.44 0.0335648 14.7615
2.45 0.0296924 15.2034 2.45 0.0326994 15.2147
2.46 0.0292887 15.4118 2.46 0.032332 15.4506
2.47 0.0291206 15.4956 2.47 0.0322145 15.4904
2.48 0.0291239 15.4857 2.48 0.0322206 15.5501
2.49 0.029075 15.5045 2.49 0.0320821 15.5226
2.50 0.0287897 15.6548 2.50 0.031831 15.708
2.51 0.028829 15.6245 2.51 0.0316883 15.7632
2.52 0.0287135 15.6811 2.52 0.031814 15.7634
2.53 0.0291363 15.438 2.53 0.0321433 15.5267
2.54 0.0284385 15.8207 2.54 0.0314355 15.8461
2.55 0.0281749 15.9648 2.55 0.0312134 16.0218
2.56 0.0284161 15.8165 2.56 0.0313877 15.9475
2.57 0.027944 16.0834 2.57 0.0309543 16.1283
2.58 0.0279231 16.0872 2.58 0.0310072 16.1634
2.59 0.0282931 15.8616 2.59 0.0314503 15.9525
2.60 0.0277405 16.1787 2.60 0.0307327 16.2064
2.61 0.0274607 16.3396 2.61 0.0304886 16.3991
2.62 0.0276001 16.2456 2.62 0.0307236 16.3359
2.63 0.0281574 15.9054 2.63 0.0314217 16.0336
2.64 0.0276642 16.189 2.64 0.0306666 16.1964
2.65 0.0270845 16.537 2.65 0.0300783 16.5761
2.66 0.0269157 16.6345 2.66 0.0299584 16.7053
2.67 0.0271568 16.4732 2.67 0.0303071 16.575
2.68 0.0269327 16.605 2.68 0.0299229 16.6314
2.69 0.0265841 16.8199 2.69 0.0295699 16.8929
2.70 0.0264795 16.8787 2.70 0.029468 16.9414
2.71 0.0264374 16.8968 2.71 0.0295066 16.9819
2.72 0.026804 16.6494 2.72 0.030001 16.7634
2.73 0.02754 16.1818 2.73 0.0309246 16.3221
2.74 0.0268186 16.6209 2.74 0.0298436 16.624
2.75 0.0261175 17.0707 2.75 0.0291105 17.1052
2.76 0.0258061 17.2727 2.76 0.0288225 17.3391
2.77 0.0258872 17.207 2.77 0.0289879 17.3026
2.78 0.0259782 17.135 2.78 0.0289798 17.16
2.79 0.025526 17.4372 2.79 0.0285286 17.4943
2.80 0.0254637 17.4709 2.80 0.0285246 17.5595
2.81 0.0258011 17.2257 2.81 0.0288836 17.3551
2.82 0.0252941 17.5706 2.82 0.0282925 17.6198
2.83 0.0251028 17.6979 2.83 0.0281404 17.7779
2.84 0.0251432 17.6582 2.84 0.0281575 17.6921
2.85 0.0248924 17.8304 2.85 0.027918 17.9068
2.86 0.0250083 17.7349 2.86 0.0281176 17.842
2.87 0.0254906 17.3795 2.87 0.0287425 17.5148
2.88 0.0263043 16.8162 2.88 0.0297616 16.9735
2.89 0.025597 17.2842 2.89 0.0286701 17.2867
2.90 0.0247922 17.8506 2.90 0.0278085 17.8844
2.91 0.0243509 18.1721 2.91 0.0273595 18.2409
2.92 0.0242701 18.2231 2.92 0.0272769 18.3174
2.93 0.0241738 18.2865 2.93 0.0272264 18.3885
2.94 0.0244342 18.0752 2.94 0.0276002 18.2012
2.95 0.0250467 17.61 2.95 0.0283774 17.7625
2.96 0.0259701 16.9556 2.96 0.0295221 17.1311
2.97 0.0264189 16.6487 2.97 0.0296842 16.6164
2.98 0.0251764 17.4841 2.98 0.0283142 17.4798
2.99 0.0242389 18.1683 2.99 0.027294 18.1945
3.00 0.0236364 18.6324 3.00 0.0266595 18.6901
3.01 0.0233775 18.8324 3.01 0.0264345 18.9122
3.02 0.0232447 18.9309 3.02 0.0263447 18.9744
3.03 0.0233931 18.7958 3.03 0.026432 18.9114
3.04 0.0232254 18.9231 3.04 0.0261689 19.098
3.05 0.0230398 19.0673 3.05 0.0260825 19.1597
3.06 0.0231044 19.0003 3.06 0.02622 19.1216
3.07 0.023521 18.6429 3.07 0.0267341 18.7984
3.08 0.0230005 19.0636 3.08 0.0260419 19.1231
3.09 0.0226944 19.3149 3.09 0.0257449 19.4067
3.10 0.0227368 19.2654 3.10 0.0258527 19.3882
3.11 0.0231711 18.8827 3.11 0.0263567 19.0786
3.12 0.0226655 19.3026 3.12 0.025716 19.3655
3.13 0.0223588 19.5615 3.13 0.0254163 19.6567
3.14 0.0223957 19.5157 3.14 0.0255164 19.6422
3.15 0.0224182 19.4828 3.15 0.0254633 19.5597
3.16 0.0221103 19.7481 3.16 0.0251749 19.8467
3.17 0.0220558 19.785 3.17 0.0252825 19.8248
3.18 0.0219461 19.8732 3.18 0.0250165 19.9743
3.19 0.0230064 18.9215 3.19 0.0251176 19.9426
3.20 0.0217846 19.9973 3.20 0.0248606 20.1023
3.21 0.0218518 19.9209 3.21 0.0249947 20.0569
3.22 0.0222429 19.5485 3.22 0.0255101 19.7126
3.23 0.0221395 19.6287 3.23 0.025251 19.679
3.24 0.0215992 20.1184 3.24 0.0246784 20.1982
3.25 0.0213349 20.3596 3.25 0.0244854 20.4204
3.26 0.0213003 20.3788 3.26 0.0244136 20.4829
3.27 0.0214401 20.2277 3.27 0.02462 20.3734
3.28 0.0212396 20.4082 3.28 0.0243302 20.4991
3.29 0.0210896 20.5419 3.29 0.0242066 20.6666
3.30 0.0212614 20.3578 3.30 0.0244625 20.5124
3.31 0.0216606 19.9602 3.31 0.0250538 20.0652
3.32 0.0211881 20.4035 3.32 0.0243037 20.4777
3.33 0.0208121 20.7677 3.33 0.0239136 20.8746
3.34 0.0206997 20.8693 3.34 0.0238978 20.9512
3.35 0.020669 20.8866 3.35 0.0237569 21.0207
3.36 0.0205814 20.9626 3.36 0.0236815 21.0922
3.37 0.0205766 20.9519 3.37 0.0237407 21.1022
3.38 0.0209158 20.5882 3.38 0.024161 20.7921
3.39 0.0204781 21.0227 3.39 0.0236009 21.121
3.40 0.0202661 21.2319 3.40 0.0234029 21.3626
3.41 0.0203664 21.1097 3.41 0.0235729 21.2708
3.42 0.0207674 20.6781 3.42 0.0240999 20.8664
3.43 0.0214447 19.9958 3.43 0.0249584 20.2071
3.44 0.0215223 19.9086 3.44 0.0248332 19.9415
3.45 0.0206591 20.7468 3.45 0.0238649 20.8114
3.46 0.0200719 21.3526 3.46 0.0232223 21.4496
3.47 0.0197729 21.6649 3.47 0.02293 21.786
3.48 0.0195668 21.8766 3.48 0.0228613 21.8579
3.49 0.019736 21.663 3.49 0.0229654 21.8212
3.50 0.0196244 21.7694 3.50 0.0228209 21.854
3.51 0.0194917 21.9036 3.51 0.0226807 22.0519
3.52 0.0197229 21.6255 3.52 0.0228967 21.906
3.53 0.0193856 21.9958 3.53 0.0225623 22.1261
3.54 0.0192998 22.0809 3.54 0.0225433 22.2076
3.55 0.019228 22.1497 3.55 0.0224139 22.2876
3.56 0.0192409 22.1166 3.56 0.0224784 22.2863
3.57 0.0191924 22.1546 3.57 0.0223884 22.2739
3.58 0.0190233 22.3378 3.58 0.0222322 22.4933
3.59 0.0191633 22.1542 3.59 0.0224254 22.3617
3.60 0.018924 22.4251 3.60 0.0221245 22.5645
3.61 0.0188701 22.476 3.61 0.0221052 22.647
3.62 0.0191085 22.1754 3.62 0.0224301 22.3807
3.63 0.0188253 22.4987 3.63 0.0220358 22.6276
3.64 0.0186386 22.7094 3.64 0.0218616 22.8708
3.65 0.0187404 22.5655 3.65 0.0220311 22.7571
3.66 0.0191203 22.0924 3.66 0.0225339 22.3101
3.67 0.019036 22.1795 3.67 0.0223149 22.2775
3.68 0.018545 22.7637 3.68 0.0217719 22.8956
3.69 0.0183282 23.0175 3.69 0.0215611 23.1823
3.70 0.0183651 22.9488 3.70 0.0216895 23.1074
3.71 0.0182458 23.0819 3.71 0.0214836 23.2327
3.72 0.0181657 23.1681 3.72 0.0214323 23.3511
3.73 0.0184685 22.8885 3.73 0.0217158 23.1081
3.74 0.0181109 23.1712 3.74 0.0213879 23.3153
3.75 0.0179306 23.3856 3.75 0.0212207 23.5619
3.76 0.0180991 23.197 3.76 0.0211783 23.6195
3.77 0.0180503 23.2011 3.77 0.0213222 23.4374
3.78 0.0177639 23.5603 3.78 0.0210514 23.7314
3.79 0.0177944 23.4994 3.79 0.0211113 23.7266
3.80 0.0177186 23.5845 3.80 0.0210006 23.7595
3.81 0.0176089 23.7201 3.81 0.0209054 23.9305
3.82 0.017561 23.76 3.82 0.0208384 23.9728
3.83 0.0174632 23.8769 3.83 0.0208624 24.0024
3.84 0.0177652 23.4446 3.84 0.0212097 23.671
3.85 0.0182499 22.7863 3.85 0.0218623 23.0238
3.86 0.017836 23.3189 3.86 0.0212124 23.4429
3.87 0.0173704 23.9327 3.87 0.0207011 24.0844
3.88 0.0171176 24.2708 3.88 0.0205059 24.3767
3.89 0.0171006 24.2751 3.89 0.0204631 24.44
3.90 0.0170939 24.2669 3.90 0.02042 24.4537
3.91 0.0170352 24.3362 3.91 0.0203517 24.5484
3.92 0.0170453 24.3065 3.92 0.0204118 24.5387
3.93 0.0172874 23.9274 3.93 0.0207865 24.1576
3.94 0.0170342 24.2742 3.94 0.0203931 24.4383
3.95 0.0167939 24.6049 3.95 0.0201446 24.8027
3.96 0.0168158 24.553 3.96 0.0202127 24.7817
3.97 0.0170759 24.1312 3.97 0.0205919 24.3865
3.98 0.0175792 23.3951 3.98 0.0210403 23.6757
3.99 0.0169113 24.3073 3.99 0.0203485 24.4624
4.00 0.0165481 24.8227 4.00 0.019951 25.0125
4.01 0.016448 24.9524 4.01 0.0198632 25.186
4.02 0.0165169 24.8271 4.02 0.0199333 25.0143
4.03 0.0163374 25.0817 4.03 0.0197427 25.3187
4.04 0.0162957 25.125 4.04 0.0197049 25.3815
4.05 0.016411 24.9307 4.05 0.0198939 25.2024
4.06 0.0162684 25.1278 4.06 0.0196988 25.3217
4.07 0.0161145 25.3455 4.07 0.0195538 25.5724
4.08 0.0162142 25.165 4.08 0.0197161 25.4241
4.09 0.0161268 25.2873 4.09 0.0195701 25.4849
4.10 0.015968 25.5308 4.10 0.0194078 25.7609
4.11 0.0160494 25.3679 4.11 0.0195508 25.6348
4.12 0.0158612 25.6453 4.12 0.0193151 25.867
4.13 0.015872 25.6035 4.13 0.0193327 25.8529
4.14 0.0157635 25.7642 4.14 0.0192345 26.006
4.15 0.0158186 25.6581 4.15 0.0193021 25.8365
4.16 0.0156691 25.8979 4.16 0.0191264 26.1366
4.17 0.0157315 25.7597 4.17 0.0192516 26.029
4.18 0.0156805 25.8115 4.18 0.0191621 26.0261
4.19 0.0155043 26.0814 4.19 0.0189896 26.3253
4.20 0.0155733 25.9401 4.20 0.0191159 26.2138
4.21 0.015878 25.4163 4.21 0.019533 25.7149
4.22 0.0159023 25.3194 4.22 0.0195046 25.4978
4.23 0.0154514 26.026 4.23 0.0189924 26.2478
4.24 0.0152453 26.34 4.24 0.0187669 26.626
4.25 0.0151446 26.4793 4.25 0.0187241 26.7035
4.26 0.0151003 26.5261 4.26 0.0187022 26.7515
4.27 0.0150602 26.5832 4.27 0.0186336 26.8207
4.28 0.0150681 26.5354 4.28 0.0185966 26.891
4.29 0.0150975 26.4599 4.29 0.0186829 26.7155
4.30 0.0149247 26.7527 4.30 0.0185034 27.0148
4.31 0.0150697 26.4593 4.31 0.018486 27.012
4.32 0.0148515 26.8259 4.32 0.0184664 27.1033
4.33 0.0150378 26.4678 4.33 0.0187347 26.7769
4.34 0.0154621 25.7147 4.34 0.0191842 26.0836
4.35 0.0149592 26.5691 4.35 0.0185952 26.7896
4.36 0.0146628 27.076 4.36 0.0182792 27.3154
4.37 0.0144937 27.3666 4.37 0.0182114 27.4351
4.38 0.0146026 27.1382 4.38 0.0182625 27.421
4.39 0.014849 26.6677 4.39 0.0185953 26.9915
4.40 0.0150195 26.3523 4.40 0.0187288 26.5579
4.41 0.014589 27.104 4.41 0.0182293 27.348
4.42 0.0143687 27.4817 4.42 0.0180043 27.7526
4.43 0.0148793 26.4866 4.43 0.0179633 27.8345
4.44 0.014398 27.3635 4.44 0.0180523 27.6806
4.45 0.0142359 27.6656 4.45 0.0178798 27.9574
4.46 0.0142937 27.5109 4.46 0.0179887 27.8506
4.47 0.0141228 27.7825 4.47 0.0178005 28.0757
4.48 0.0141348 27.6898 4.48 0.0178806 28.0125
4.49 0.0142855 27.3308 4.49 0.0180536 27.591
4.50 0.0139816 27.884 4.50 0.0177237 28.1673
4.51 0.013907 28.0003 4.51 0.0176697 28.3162
4.52 0.0139991 27.7909 4.52 0.0176578 28.268
4.53 0.0138133 28.1329 4.53 0.0175831 28.4509
4.54 0.0139452 27.8406 4.54 0.0177841 28.1914
4.55 0.0138629 27.9883 4.55 0.0176433 28.2643
4.56 0.0136758 28.331 4.56 0.0174492 28.6416
4.57 0.0137167 28.2156 4.57 0.0175295 28.5729
4.58 0.0136689 28.3026 4.58 0.0174599 28.5783
4.59 0.0135129 28.6267 4.59 0.01734 28.839
4.60 0.0134703 28.6575 4.60 0.0173335 28.8697
4.61 0.0134568 28.6429 4.61 0.0172628 28.9654
4.62 0.0135415 28.4347 4.62 0.0174044 28.792
4.63 0.0137356 28.0164 4.63 0.017661 28.1983
4.64 0.0134563 28.6121 4.64 0.0172546 28.9137
4.65 0.0133105 28.881 4.65 0.0171125 29.2166
4.66 0.0133785 28.6694 4.66 0.0171835 29.0636
4.67 0.0132061 29.0036 4.67 0.0170389 29.3421
4.68 0.0132873 28.7956 4.68 0.0171624 29.1934
4.69 0.0131777 29.0291 4.69 0.0170088 29.3522
4.70 0.0131247 29.1514 4.70 0.0169534 29.511
4.71 0.0130997 29.1364 4.71 0.0169354 29.4801
4.72 0.0129944 29.2749 4.72 0.0168824 29.6355
4.73 0.0130877 28.9662 4.73 0.0170138 29.3312
4.74 0.0128565 29.4094 4.74 0.0167919 29.7549
4.75 0.0128464 29.3655 4.75 0.0167871 29.7437
4.76 0.0142346 26.4118 4.76 0.0167455 29.8803
4.77 0.0127433 29.5352 4.77 0.0167124 29.8789
4.78 0.0126877 29.6239 4.78 0.0166796 30.0002
4.79 0.0127814 29.3844 4.79 0.0167692 29.7399
4.80 0.0125819 29.8197 4.80 0.0165777 30.1462
4.81 0.0125127 29.9363 4.81 0.0165499 30.2189
4.82 0.0125435 29.8367 4.82 0.016571 30.1212
4.83 0.0124923 29.9595 4.83 0.0164852 30.3409
4.84 0.0126043 29.6404 4.84 0.0166506 30.088
4.85 0.0124029 30.0636 4.85 0.0164158 30.4326
4.86 0.012391 30.0533 4.86 0.0164384 30.4534
4.87 0.0125787 29.585 4.87 0.0167158 30.0095
4.88 0.0129529 28.7255 4.88 0.0172342 29.1663
4.89 0.0126791 29.3206 4.89 0.0167967 29.6359
4.90 0.0123199 30.1039 4.90 0.0163767 30.4582
4.91 0.0121468 30.4776 4.91 0.0162053 30.8432
4.92 0.0121454 30.4474 4.92 0.0161848 30.8655
4.93 0.0121005 30.5559 4.93 0.0161397 30.9747
4.94 0.0121629 30.4127 4.94 0.0161974 30.8326
4.95 0.0120396 30.7413 4.95 0.0160772 31.1016
4.96 0.0119881 30.7645 4.96 0.0160433 31.1509
4.97 0.0119609 30.6807 4.97 0.0161099 31.0847
4.98 0.0118341 30.8789 4.98 0.0159774 31.2866
4.99 0.011849 30.7249 4.99 0.0160409 31.1641
5.00 0.0117143 30.9969 5.00 0.0159155 31.4159


==> figures/data/O2/dissipative/scale.txt <==
mesh freq freqH
 4 1.325 0.905
 8 2.495 1.855
16 4.655 3.535


==> figures/data/analytic_cavity.txt <==
freqA gammaA thetaA
0.01 0.998401 0.000800641
0.02 0.99362 0.00321027
0.03 0.985703 0.00725222
0.04 0.974724 0.012966
0.05 0.960784 0.0204082
0.06 0.944012 0.029654
0.07 0.924557 0.0407993
0.08 0.902588 0.0539629
0.09 0.878287 0.06929
0.10 0.851852 0.0869565
0.11 0.823487 0.107174
0.12 0.7934 0.130199
0.13 0.761804 0.156337
0.14 0.728907 0.185958
0.15 0.694915 0.219512
0.16 0.660027 0.257545
0.17 0.624431 0.300728
0.18 0.58831 0.349892
0.19 0.551831 0.406074
0.20 0.515152 0.470588
0.21 0.478415 0.545117
0.22 0.441753 0.631854
0.23 0.405284 0.733703
0.24 0.369113 0.854599
0.25 0.333333 1
0.26 0.298027 1.1777
0.27 0.263264 1.39923
0.28 0.229105 1.6824
0.29 0.1956 2.05623
0.30 0.162791 2.57143
0.31 0.13071 3.32526
0.32 0.0993843 4.53097
0.33 0.0688328 6.76398
0.34 0.039069 12.2979
0.35 0.010101 49
0.36 0.0180676 28.1739
0.37 0.0454372 11.5042
0.38 0.0720119 7.4433
0.39 0.0977986 5.61255
0.40 0.122807 4.57143
0.41 0.147049 3.90023
0.42 0.170537 3.43191
0.43 0.193288 3.08681
0.44 0.215317 2.82216
0.45 0.213592 2.6129
0.46 0.192521 2.44342
0.47 0.171729 2.41157
0.48 0.151225 2.80633
0.49 0.131017 3.3163
0.50 0.111111 4
0.51 0.0915124 4.96374
0.52 0.0722251 6.4228
0.53 0.0532524 8.88924
0.54 0.0345969 13.9522
0.55 0.0162602 30.25
0.56 0.00175691 285.091
0.57 0.019454 26.2016
0.58 0.0368316 14.0753
0.59 0.0538904 9.77809
0.60 0.070632 7.57895
0.61 0.0870581 6.24329
0.62 0.103171 5.34631
0.63 0.114951 4.70261
0.64 0.0993843 4.53097
0.65 0.0840108 5.45161
0.66 0.0688328 6.76398
0.67 0.0538518 8.78474
0.68 0.039069 12.2979
0.69 0.0244852 19.9205
0.70 0.010101 49
0.71 0.00408326 122.951
0.72 0.0180676 28.1739
0.73 0.0318521 16.1976
0.74 0.0454372 11.5042
0.75 0.0526316 9
0.76 0.0394146 12.1857
0.77 0.0263568 18.4704
0.78 0.0134587 36.6506
0.79 0.000720519 693.444
0.80 0.0118577 42.6667
0.81 0.024276 21.0965
0.82 0.0365346 14.1857
0.83 0.0486338 10.7809
0.84 0.0605742 8.75434
0.85 0.0586319 8.02778
0.86 0.0469686 10.1454
0.87 0.0354276 13.6133
0.88 0.0240091 20.3255
0.89 0.0127134 38.8284
0.90 0.00154083 324
0.91 0.00950872 53.0833
0.92 0.0204352 24.9676
0.93 0.0312388 16.5057
0.94 0.0419197 12.4276
0.95 0.0524781 10.0278
0.96 0.0629145 8.4473
0.97 0.0606968 7.73766
0.98 0.0504721 9.40646
0.99 0.0403407 11.8944
1.00 0.030303 16
1.01 0.0203592 24.059
1.02 0.0105093 47.0769
1.03 0.000753509 663.062
1.04 0.00890817 56.6283
1.05 0.010101 49
1.06 0.00062261 802.571
1.07 0.00876691 57.5327
1.08 0.0180676 28.1739
1.09 0.0253886 19.1939
1.10 0.0162602 30.25
1.11 0.00721164 68.8324
1.12 0.00175691 285.091
1.13 0.0106455 47.4684
1.14 0.019454 26.2016
1.15 0.0281827 18.2414
1.16 0.0368316 14.0753
1.17 0.0454007 11.513
1.18 0.0538904 9.77809
1.19 0.0491506 9.67281
1.20 0.0407993 11.7551
1.21 0.0325117 14.8791
1.22 0.0242879 20.0864
1.23 0.016128 30.502
1.24 0.008032 61.751
1.25 0 inf
1.26 0.007968 63.251
1.27 0.00373699 133.298
1.28 0.00410615 122.269
1.29 0.0118878 42.5601
1.30 0.0196078 26
1.31 0.0272665 18.8375
1.32 0.0197193 24.8559
1.33 0.012174 40.5711
1.34 0.00468391 106.249
1.35 0.00275103 182.25
1.36 0.0101308 49.8544
1.37 0.0174554 29.1444
1.38 0.0244852 20.7225
1.39 0.0172681 28.4551
1.40 0.010101 49
1.41 0.00298388 167.067
1.42 0.00408326 122.951
1.43 0.0111004 45.5434
1.44 0.0122422 40.3424
1.45 0.00532229 93.4444
1.46 0.00155053 322.97
1.47 0.0083763 60.1922
1.48 0.015155 33.4924
1.49 0.0203857 24.0271
1.50 0.0136986 36
1.51 0.00705483 70.3735
1.52 0.00045426 1100.19
1.53 0.00610306 82.4261
1.54 0.0126172 40.1286
1.55 0.019088 26.6944
1.56 0.0134587 36.6506
1.57 0.00706963 70.2251
1.58 0.000720519 693.444
1.59 0.00558859 89.968
1.60 0.000488043 1024
1.61 0.00574244 87.5709
1.62 0.0119339 42.3974
1.63 0.0180864 28.1451
1.64 0.0223369 21.8845
1.65 0.0162602 30.25
1.66 0.0102189 48.4288
1.67 0.00421323 118.174
1.68 0.00175691 285.091
1.69 0.00769149 65.5069
1.70 0.0135905 37.2903
1.71 0.019454 26.2016
1.72 0.025282 20.2769
1.73 0.0215924 22.6563
1.74 0.0158307 31.0842
1.75 0.010101 49
1.76 0.0044033 113.051
1.77 0.0012624 396.57
1.78 0.00689611 73.0046
1.79 0.00711176 69.8061
1.80 0.00154083 324
1.81 0.00399933 125.521
1.82 1.50946e-05 33124
1.83 0.00546432 92.0027
1.84 0.0109135 46.3146
1.85 0.0163326 31.1136
1.86 0.0217215 23.5187
1.87 0.0179868 27.2982
1.88 0.0126547 39.011
1.89 0.00735018 67.5255
1.90 0.00207326 240.667
1.91 0.00317609 157.926
1.92 0.00839784 60.0391
1.93 0.011622 42.5217
1.94 0.00645451 76.9652
1.95 0.0013132 380.25
1.96 0.00380188 132.014
1.97 0.00889074 56.7383
1.98 0.0139534 36.3336
1.99 0.0127639 38.6729
2.00 0.00775194 64
2.01 0.00276454 180.362
2.02 0.00219823 227.955
2.03 0.0071364 70.5634
2.04 0.0105093 47.0769
2.05 0.00561964 88.4737
2.06 0.000753509 663.062
2.07 0.00408909 122.777
2.08 0.00890817 56.6283
2.09 0.0137037 36.9865
2.10 0.010101 49
2.11 0.0053507 92.9457
2.12 0.00062261 802.571
2.13 0.00281337 177.223
2.14 0.00187047 267.813
2.15 0.000270343 1849
2.16 0.00437001 114.916
2.17 0.00898874 56.1251
2.18 0.0135859 37.303
2.19 0.0181614 28.031
2.20 0.0162602 30.25
2.21 0.0117259 42.1406
2.22 0.00721164 68.8324
2.23 0.00271736 183.502
2.24 0.00175691 285.091
2.25 0.00613497 81
2.26 0.00170045 293.54
2.27 0.00271456 184.692
2.28 0.00711006 70.8229
2.29 0.00647936 76.6681
2.30 0.00212214 235.111
2.31 0.00221625 226.106
2.32 0.00653583 77.0014
2.33 0.0108366 46.64
2.34 0.00787273 63.0104
2.35 0.00360848 138.062
2.36 0.000637795 784.451
2.37 0.000720519 693.444
2.38 0.00349 143.766
2.39 0.00768274 65.5809
2.40 0.0118577 42.6667
2.41 0.0160149 31.7209
2.42 0.0172919 28.4153
2.43 0.0131691 37.4676
2.44 0.00906284 54.6703
2.45 0.00497306 100.042
2.46 0.000899778 555.193
2.47 0.00197123 253.149
2.48 0.00206918 242.142
2.49 0.004008 124.251
2.50 0 inf
2.51 0.000983144 508.073
2.52 0.002993 167.557
2.53 0.00695329 72.4084
2.54 0.00373699 133.298
2.55 0.000192271 2601
2.56 0.00410615 122.269
2.57 0.00151929 328.602
2.58 0.00236421 211.987
2.59 0.00623261 80.7232
2.60 0.00386812 128.762
2.61 2.93587e-05 17030.3
2.62 0.00379472 132.262
2.63 0.00760412 66.2538
2.64 0.00662053 75.0226
2.65 0.0028399 175.562
2.66 0.000926574 540.122
2.67 0.00467889 107.363
2.68 0.00468391 106.249
2.69 0.000959541 520.583
2.70 0.00154083 324
2.71 0.00215603 232.408
2.72 0.00583921 86.1281
2.73 0.00950872 53.0833
2.74 0.00775809 63.9489
2.75 0.00411523 121
2.76 0.000485481 1029.41
2.77 0.00313115 160.186
2.78 0.00541153 91.8954
2.79 0.00182091 274.088
2.80 0.00175691 285.091
2.81 0.00532193 94.451
2.82 0.00298388 167.067
2.83 0.000555941 899.876
2.84 0.0036688 135.785
2.85 0.00015387 3249
2.86 0.00334875 149.81
2.87 0.00683906 73.6095
2.88 0.0103171 48.9634
2.89 0.00877635 56.4713
2.90 0.00532229 93.4444
2.91 0.00188 265.458
2.92 0.00155053 322.97
2.93 0.00130632 383.254
2.94 0.00471344 106.58
2.95 0.00810889 62.1607
2.96 0.0114927 44.006
2.97 0.0135097 36.5103
2.98 0.0101489 48.7666
2.99 0.00679902 73.04
3.00 0.00346021 144
3.01 0.000132431 3775.04
3.02 0.000252118 1982.7
3.03 0.00305366 164.238
3.04 0.00045426 1100.19
3.05 0.000537201 930.25
3.06 0.00273612 183.241
3.07 0.0059987 83.8514
3.08 0.00399498 124.657
3.09 0.000753509 663.063
3.10 0.00247751 202.316
3.11 0.00569806 88.2491
3.12 0.00399552 124.64
3.13 0.000795537 628.006
3.14 0.00239425 209.333
3.15 0.00389007 128.032
3.16 0.000720519 693.444
3.17 0.00243904 205.499
3.18 0.00062261 802.571
3.19 0.0025171 199.141
3.20 0.000488043 1024
3.21 0.00263208 190.464
3.22 0.00574244 87.5709
3.23 0.00617278 80.5008
3.24 0.00308166 161.75
3.25 6.81591e-17 7.33578e+15
3.26 0.000122338 4087.54
3.27 0.00318512 157.48
3.28 0.00250801 198.861
3.29 0.000536129 933.112
3.30 0.00357102 140.516
3.31 0.00659666 76.296
3.32 0.0046326 107.431
3.33 0.00162511 307.172
3.34 0.00137339 364.562
3.35 0.00122372 408.091
3.36 0.00101318 492.996
3.37 0.00195859 255.786
3.38 0.00492152 102.095
3.39 0.00305362 163.24
3.40 0.00010812 4624
3.41 0.00282873 177.258
3.42 0.00575694 87.3518
3.43 0.00867649 58.127
3.44 0.00957897 51.6977
3.45 0.0066764 74.3906
3.46 0.00378213 131.701
3.47 0.000896139 557.449
3.48 0.000602425 829.479
3.49 0.00226701 221.054
3.50 0.00254453 196
3.51 0.000308534 1621.07
3.52 0.00315348 159.055
3.53 0.00156645 318.693
3.54 0.0012624 396.57
3.55 0.000891884 560.111
3.56 0.00192105 260.774
3.57 0.00264503 188.534
3.58 0.000152172 3286.26
3.59 0.00294157 170.478
3.60 0.00154083 324
3.61 0.00123309 405.984
3.62 0.00399933 125.521
3.63 0.00276612 180.259
3.64 1.50946e-05 33124
3.65 0.00272838 183.759
3.66 0.00546432 92.0027
3.67 0.00576144 86.2838
3.68 0.00304041 163.952
3.69 0.000326712 1529.9
3.70 0.00237964 210.615
3.71 0.00175511 284.382
3.72 0.000936678 534.301
3.73 0.00362123 138.575
3.74 0.00267022 186.75
3.75 1.0239e-16 4.88329e+15
3.76 0.000445819 1122.03
3.77 0.00310185 161.694
3.78 0.000842631 592.88
3.79 0.00179938 278.374
3.80 0.00207326 240.667
3.81 0.000554864 901.621
3.82 0.00102556 488.04
3.83 0.00149861 334.144
3.84 0.00410615 122.269
3.85 0.00670685 75.0506
3.86 0.00543687 91.4647
3.87 0.00284959 174.964
3.88 0.000268952 1858.57
3.89 0.000234656 2131.28
3.90 0.0013132 380.25
3.91 0.00079737 626.561
3.92 0.00175691 285.091
3.93 0.00430466 116.653
3.94 0.00325536 153.093
3.95 0.000720519 693.444
3.96 0.00180793 277.06
3.97 0.00432997 115.974
3.98 0.00684561 73.5395
3.99 0.00445242 111.798
4.00 0.00194932 256
4.01 0.00054756 913.642
4.02 0.00276454 180.362
4.03 0.000280078 1784.71
4.04 0.000278849 1793.58
4.05 0.00275103 182.25
4.06 0.00238757 208.918
4.07 7.24476e-05 6902.04
4.08 0.00252643 198.408
4.09 0.00251635 198.2
4.10 7.4355e-05 6724
4.11 0.0023617 212.212
4.12 0.000753509 663.062
4.13 0.00167073 299.77
4.14 0.000426096 1173.95
4.15 0.00260605 191.361
4.16 0.000199318 2508.06
4.17 0.00220164 227.603
4.18 0.00257172 193.922
4.19 0.00018224 2743.14
4.20 0.00220155 227.613
4.21 0.00457964 109.679
4.22 0.0053507 92.9457
4.23 0.00298388 167.067
4.24 0.00062261 802.571
4.25 0 inf
4.26 0.00062306 802.991
4.27 0.000468713 1066.25
4.28 0.000161066 3104.81
4.29 0.00249478 200.918
4.30 0.000270343 1849
4.31 0.00131448 379.879
4.32 0.00100302 498.995
4.33 0.00331515 151.323
4.34 0.00562191 89.4378
4.35 0.00368567 135.161
4.36 0.00138947 359.35
4.37 0.000735181 679.605
4.38 0.00155053 322.97
4.39 0.00383102 131.014
4.40 0.00520265 95.6049
4.41 0.00293254 170.001
4.42 0.000667538 748.521
4.43 2.54778e-06 196249
4.44 0.00225224 222.501
4.45 0.00025243 1980.25
4.46 0.00199224 251.474
4.47 0.000477728 1046.12
4.48 0.00175691 285.091
4.49 0.00376551 132.284
4.50 0.00154083 324
4.51 0.000678923 736.96
4.52 0.00170045 293.54
4.53 0.000509496 981.861
4.54 0.00271456 184.692
4.55 0.00264964 188.205
4.56 0.00045426 1100.19
4.57 0.00173632 288.465
4.58 0.0020481 243.628
4.59 0.00013292 3762.16
4.60 0.000827717 604.571
4.61 4.94093e-05 10120
4.62 0.00221625 226.106
4.63 0.00436813 114.697
4.64 0.00221066 225.677
4.65 5.78068e-05 8649
4.66 0.00209042 239.687
4.67 8.25283e-05 6058.03
4.68 0.00205651 243.631
4.69 0.00150708 331.267
4.70 0.000622841 803.273
4.71 0.0014831 336.633
4.72 0.000637795 784.451
4.73 0.00275419 182.041
4.74 0.000720519 693.444
4.75 0.00138313 361
4.76 0.000719923 695.018
4.77 0.00130801 381.76
4.78 0.000786231 636.446
4.79 0.00257354 193.785
4.80 0.000488043 1024
4.81 0.000239942 2084.33
4.82 0.00172092 290.042
4.83 0.000351619 1422.49
4.84 0.00241987 207.123
4.85 0.000849527 588.062
4.86 0.0012102 413.653
4.87 0.00326569 153.607
4.88 0.00531694 94.5391
4.89 0.00443199 112.316
4.90 0.00238911 208.783
4.91 0.000350382 1426.51
4.92 0.000899778 555.193
4.93 0.000156323 3198.01
4.94 0.00187002 267.877
4.95 5.10178e-05 9801
4.96 0.000475353 1051.35
4.97 0.00153875 325.44
4.98 0.000243888 2049.62
4.99 0.00176213 284.248
5.00 0 inf


==> figures/data/analytic_dissipative.txt <==
freqA gammaA thetaA
0.01 0.998482 0.000800576
0.02 0.993945 0.00320923
0.03 0.986432 0.00724685
0.04 0.97602 0.0129487
0.05 0.962809 0.0203652
0.06 0.946928 0.0295627
0.07 0.928527 0.0406249
0.08 0.907774 0.0536546
0.09 0.884856 0.0687756
0.10 0.859971 0.0861355
0.11 0.833328 0.105909
0.12 0.805143 0.1283
0.13 0.775632 0.15355
0.14 0.745017 0.181937
0.15 0.713515 0.21379
0.16 0.681341 0.249488
0.17 0.648708 0.289474
0.18 0.615821 0.334261
0.19 0.582882 0.384442
0.20 0.550088 0.4407
0.21 0.517635 0.503815
0.22 0.485716 0.574664
0.23 0.454527 0.654215
0.24 0.424267 0.743502
0.25 0.395149 0.843564
0.26 0.367398 0.955331
0.27 0.341259 1.07944
0.28 0.317003 1.21591
0.29 0.294927 1.36373
0.30 0.275352 1.52025
0.31 0.258612 1.68068
0.32 0.245025 1.8378
0.33 0.234859 1.9824
0.34 0.228275 2.10476
0.35 0.225294 2.1969
0.36 0.225766 2.25469
0.37 0.229392 2.27872
0.38 0.235762 2.27351
0.39 0.244419 2.24573
0.40 0.254908 2.20238
0.41 0.266812 2.14955
0.42 0.279768 2.09198
0.43 0.291102 2.03302
0.44 0.272653 1.9749
0.45 0.254875 1.91897
0.46 0.23786 1.86597
0.47 0.221715 1.86788
0.48 0.206567 2.05448
0.49 0.192566 2.25632
0.50 0.179888 2.47067
0.51 0.168728 2.69217
0.52 0.159295 2.91212
0.53 0.151798 3.11845
0.54 0.146414 3.29684
0.55 0.143259 3.43342
0.56 0.142363 3.51832
0.57 0.143649 3.54842
0.58 0.146947 3.52792
0.59 0.152018 3.46633
0.60 0.158594 3.37539
0.61 0.166402 3.26635
0.62 0.171854 3.14843
0.63 0.160348 3.02836
0.64 0.149724 3.00758
0.65 0.14012 3.26859
0.66 0.131693 3.53537
0.67 0.124613 3.79634
0.68 0.119047 4.03593
0.69 0.115139 4.23623
0.70 0.112986 4.38062
0.71 0.112613 4.45813
0.72 0.113962 4.46668
0.73 0.116905 4.4132
0.74 0.120187 4.31079
0.75 0.113464 4.17474
0.76 0.108027 4.44603
0.77 0.104018 4.68016
0.78 0.101545 4.85765
0.79 0.100661 4.96359
0.80 0.101347 4.99203
0.81 0.103516 4.94745
0.82 0.10702 4.8427
0.83 0.111684 4.69463
0.84 0.112756 4.51997
0.85 0.105853 4.44658
0.86 0.0999139 4.76926
0.87 0.0950751 5.07269
0.88 0.0914652 5.33531
0.89 0.0891869 5.53493
0.90 0.0882966 5.65401
0.91 0.0887899 5.68482
0.92 0.0905996 5.63157
0.93 0.0936066 5.50837
0.94 0.0976601 5.33442
0.95 0.102598 5.12912
0.96 0.104752 4.90885
0.97 0.0980929 4.78782
0.98 0.0921538 5.15187
0.99 0.0870502 5.5121
1.00 0.0829028 5.8484
1.01 0.0798254 6.13615
1.02 0.0779093 6.35027
1.03 0.0772051 6.47137
1.04 0.0775475 6.49144
1.05 0.0756995 6.53835
1.06 0.0750289 6.65995
1.07 0.075534 6.67757
1.08 0.0771593 6.59718
1.09 0.0755472 6.45035
1.10 0.0730008 6.73787
1.11 0.0715388 6.93881
1.12 0.0711978 7.03502
1.13 0.071964 7.02189
1.14 0.073774 6.90931
1.15 0.0765265 6.71782
1.16 0.0800984 6.47224
1.17 0.0843614 6.19597
1.18 0.0857508 5.90787
1.19 0.0803669 5.91568
1.20 0.0755691 6.34651
1.21 0.0714533 6.77007
1.22 0.0681202 7.1617
1.23 0.0656651 7.49159
1.24 0.0641646 7.72987
1.25 0.063662 7.85398
1.26 0.0634978 7.85552
1.27 0.062537 7.96539
1.28 0.0625601 8.02514
1.29 0.0635432 7.96221
1.30 0.0654212 7.79264
1.31 0.0650968 7.5424
1.32 0.0623003 7.86739
1.33 0.060345 8.18482
1.34 0.0592933 8.39316
1.35 0.0591724 8.47313
1.36 0.0599676 8.42231
1.37 0.0616235 8.25541
1.38 0.0613507 7.99881
1.39 0.0588518 8.34921
1.40 0.0571664 8.65805
1.41 0.0563486 8.84686
1.42 0.0564173 8.89872
1.43 0.0573508 8.81505
1.44 0.0559416 8.82848
1.45 0.0548478 9.06762
1.46 0.0546116 9.16975
1.47 0.0552267 9.12943
1.48 0.0566483 8.96016
1.49 0.0561502 8.72316
1.50 0.0540883 9.1175
1.51 0.0528019 9.40254
1.52 0.0523318 9.55008
1.53 0.0526835 9.54855
1.54 0.0538253 9.40651
1.55 0.0541069 9.14908
1.56 0.0520933 9.46899
1.57 0.0508221 9.76869
1.58 0.0503344 9.92642
1.59 0.0501677 9.92924
1.60 0.049714 10.0526
1.61 0.0500414 10.0491
1.62 0.0511206 9.89752
1.63 0.0528919 9.62421
1.64 0.0524347 9.32267
1.65 0.0501536 9.80728
1.66 0.0485363 10.1963
1.67 0.0476371 10.4518
1.68 0.0474833 10.5485
1.69 0.0480688 10.4818
1.70 0.0493545 10.2685
1.71 0.0512756 9.94092
1.72 0.0526773 9.53708
1.73 0.049917 9.80034
1.74 0.047713 10.3134
1.75 0.0461329 10.7288
1.76 0.0452302 11.0059
1.77 0.0450335 11.1169
1.78 0.0455399 11.0551
1.79 0.0447098 11.1037
1.80 0.0441685 11.3028
1.81 0.0440702 11.3262
1.82 0.0437232 11.4354
1.83 0.0440627 11.4095
1.84 0.0450622 11.2169
1.85 0.0466687 10.8888
1.86 0.0478646 10.4658
1.87 0.0454959 10.7923
1.88 0.0436667 11.3055
1.89 0.0424364 11.6957
1.90 0.0418474 11.9234
1.91 0.0419164 11.9664
1.92 0.04263 11.8273
1.93 0.0423775 11.6616
1.94 0.0412625 12.0393
1.95 0.0407765 12.2459
1.96 0.0409321 12.2618
1.97 0.0417123 12.0934
1.98 0.0430741 11.7699
1.99 0.0414904 11.8972
2.00 0.0402341 12.3309
2.01 0.039578 12.5984
2.02 0.0395425 12.6724
2.03 0.0401203 12.5515
2.04 0.0400037 12.3675
2.05 0.0390071 12.7462
2.06 0.0386081 12.9409
2.07 0.0388164 12.9338
2.08 0.0396138 12.7343
2.09 0.0403503 12.375
2.10 0.0388475 12.7408
2.11 0.0378923 13.1247
2.12 0.0375183 13.3185
2.13 0.0373613 13.3452
2.14 0.0373022 13.4291
2.15 0.0370038 13.5085
2.16 0.0372596 13.478
2.17 0.0380774 13.2492
2.18 0.0394148 12.8579
2.19 0.0412139 12.3521
2.20 0.0391225 12.5725
2.21 0.0374678 13.1883
2.22 0.0363106 13.6708
2.23 0.0356916 13.9708
2.24 0.0356314 14.0572
2.25 0.0356821 13.9266
2.26 0.0351925 14.1834
2.27 0.035256 14.2205
2.28 0.0358624 14.0413
2.29 0.0351276 14.1416
2.30 0.0345906 14.4241
2.31 0.0345965 14.4843
2.32 0.035138 14.3226
2.33 0.0358611 13.9679
2.34 0.0346461 14.318
2.35 0.033933 14.6818
2.36 0.0337468 14.8257
2.37 0.0335605 14.8877
2.38 0.0337336 14.8737
2.39 0.0344202 14.638
2.40 0.0355842 14.2178
2.41 0.037175 13.6653
2.42 0.0366503 13.4065
2.43 0.0348969 14.1392
2.44 0.0335648 14.7615
2.45 0.0326994 15.2147
2.46 0.032332 15.4506
2.47 0.0322145 15.4904
2.48 0.0322206 15.5501
2.49 0.0320821 15.5226
2.50 0.031831 15.708
2.51 0.0316883 15.7632
2.52 0.031814 15.7634
2.53 0.0321433 15.5267
2.54 0.0314355 15.8461
2.55 0.0312134 16.0218
2.56 0.0313877 15.9475
2.57 0.0309543 16.1283
2.58 0.0310072 16.1634
2.59 0.0314503 15.9525
2.60 0.0307327 16.2064
2.61 0.0304886 16.3991
2.62 0.0307236 16.3359
2.63 0.0314217 16.0336
2.64 0.0306666 16.1964
2.65 0.0300783 16.5761
2.66 0.0299584 16.7053
2.67 0.0303071 16.575
2.68 0.0299229 16.6314
2.69 0.0295699 16.8929
2.70 0.029468 16.9414
2.71 0.0295066 16.9819
2.72 0.030001 16.7634
2.73 0.0309246 16.3221
2.74 0.0298436 16.624
2.75 0.0291105 17.1052
2.76 0.0288225 17.3391
2.77 0.0289879 17.3026
2.78 0.0289798 17.16
2.79 0.0285286 17.4943
2.80 0.0285246 17.5595
2.81 0.0288836 17.3551
2.82 0.0282925 17.6198
2.83 0.0281404 17.7779
2.84 0.0281575 17.6921
2.85 0.027918 17.9068
2.86 0.0281176 17.842
2.87 0.0287425 17.5148
2.88 0.0297616 16.9735
2.89 0.0286701 17.2867
2.90 0.0278085 17.8844
2.91 0.0273595 18.2409
2.92 0.0272769 18.3174
2.93 0.0272264 18.3885
2.94 0.0276002 18.2012
2.95 0.0283774 17.7625
2.96 0.0295221 17.1311
2.97 0.0296842 16.6164
2.98 0.0283142 17.4798
2.99 0.027294 18.1945
3.00 0.0266595 18.6901
3.01 0.0264345 18.9122
3.02 0.0263447 18.9744
3.03 0.026432 18.9114
3.04 0.0261689 19.098
3.05 0.0260825 19.1597
3.06 0.02622 19.1216
3.07 0.0267341 18.7984
3.08 0.0260419 19.1231
3.09 0.0257449 19.4067
3.10 0.0258527 19.3882
3.11 0.0263567 19.0786
3.12 0.025716 19.3655
3.13 0.0254163 19.6567
3.14 0.0255164 19.6422
3.15 0.0254633 19.5597
3.16 0.0251749 19.8467
3.17 0.0252825 19.8248
3.18 0.0250165 19.9743
3.19 0.0251176 19.9426
3.20 0.0248606 20.1023
3.21 0.0249947 20.0569
3.22 0.0255101 19.7126
3.23 0.025251 19.679
3.24 0.0246784 20.1982
3.25 0.0244854 20.4204
3.26 0.0244136 20.4829
3.27 0.02462 20.3734
3.28 0.0243302 20.4991
3.29 0.0242066 20.6666
3.30 0.0244625 20.5124
3.31 0.0250538 20.0652
3.32 0.0243037 20.4777
3.33 0.0239136 20.8746
3.34 0.0238978 20.9512
3.35 0.0237569 21.0207
3.36 0.0236815 21.0922
3.37 0.0237407 21.1022
3.38 0.024161 20.7921
3.39 0.0236009 21.121
3.40 0.0234029 21.3626
3.41 0.0235729 21.2708
3.42 0.0240999 20.8664
3.43 0.0249584 20.2071
3.44 0.0248332 19.9415
3.45 0.0238649 20.8114
3.46 0.0232223 21.4496
3.47 0.02293 21.786
3.48 0.0228613 21.8579
3.49 0.0229654 21.8212
3.50 0.0228209 21.854
3.51 0.0226807 22.0519
3.52 0.0228967 21.906
3.53 0.0225623 22.1261
3.54 0.0225433 22.2076
3.55 0.0224139 22.2876
3.56 0.0224784 22.2863
3.57 0.0223884 22.2739
3.58 0.0222322 22.4933
3.59 0.0224254 22.3617
3.60 0.0221245 22.5645
3.61 0.0221052 22.647
3.62 0.0224301 22.3807
3.63 0.0220358 22.6276
3.64 0.0218616 22.8708
3.65 0.0220311 22.7571
3.66 0.0225339 22.3101
3.67 0.0223149 22.2775
3.68 0.0217719 22.8956
3.69 0.0215611 23.1823
3.70 0.0216895 23.1074
3.71 0.0214836 23.2327
3.72 0.0214323 23.3511
3.73 0.0217158 23.1081
3.74 0.0213879 23.3153
3.75 0.0212207 23.5619
3.76 0.0211783 23.6195
3.77 0.0213222 23.4374
3.78 0.0210514 23.7314
3.79 0.0211113 23.7266
3.80 0.0210006 23.7595
3.81 0.0209054 23.9305
3.82 0.0208384 23.9728
3.83 0.0208624 24.0024
3.84 0.0212097 23.671
3.85 0.0218623 23.0238
3.86 0.0212124 23.4429
3.87 0.0207011 24.0844
3.88 0.0205059 24.3767
3.89 0.0204631 24.44
3.90 0.02042 24.4537
3.91 0.0203517 24.5484
3.92 0.0204118 24.5387
3.93 0.0207865 24.1576
3.94 0.0203931 24.4383
3.95 0.0201446 24.8027
3.96 0.0202127 24.7817
3.97 0.0205919 24.3865
3.98 0.0210403 23.6757
3.99 0.0203485 24.4624
4.00 0.019951 25.0125
4.01 0.0198632 25.186
4.02 0.0199333 25.0143
4.03 0.0197427 25.3187
4.04 0.0197049 25.3815
4.05 0.0198939 25.2024
4.06 0.0196988 25.3217
4.07 0.0195538 25.5724
4.08 0.0197161 25.4241
4.09 0.0195701 25.4849
4.10 0.0194078 25.7609
4.11 0.0195508 25.6348
4.12 0.0193151 25.867
4.13 0.0193327 25.8529
4.14 0.0192345 26.006
4.15 0.0193021 25.8365
4.16 0.0191264 26.1366
4.17 0.0192516 26.029
4.18 0.0191621 26.0261
4.19 0.0189896 26.3253
4.20 0.0191159 26.2138
4.21 0.019533 25.7149
4.22 0.0195046 25.4978
4.23 0.0189924 26.2478
4.24 0.0187669 26.626
4.25 0.0187241 26.7035
4.26 0.0187022 26.7515
4.27 0.0186336 26.8207
4.28 0.0185966 26.891
4.29 0.0186829 26.7155
4.30 0.0185034 27.0148
4.31 0.018486 27.012
4.32 0.0184664 27.1033
4.33 0.0187347 26.7769
4.34 0.0191842 26.0836
4.35 0.0185952 26.7896
4.36 0.0182792 27.3154
4.37 0.0182114 27.4351
4.38 0.0182625 27.421
4.39 0.0185953 26.9915
4.40 0.0187288 26.5579
4.41 0.0182293 27.348
4.42 0.0180043 27.7526
4.43 0.0179633 27.8345
4.44 0.0180523 27.6806
4.45 0.0178798 27.9574
4.46 0.0179887 27.8506
4.47 0.0178005 28.0757
4.48 0.0178806 28.0125
4.49 0.0180536 27.591
4.50 0.0177237 28.1673
4.51 0.0176697 28.3162
4.52 0.0176578 28.268
4.53 0.0175831 28.4509
4.54 0.0177841 28.1914
4.55 0.0176433 28.2643
4.56 0.0174492 28.6416
4.57 0.0175295 28.5729
4.58 0.0174599 28.5783
4.59 0.01734 28.839
4.60 0.0173335 28.8697
4.61 0.0172628 28.9654
4.62 0.0174044 28.792
4.63 0.017661 28.1983
4.64 0.0172546 28.9137
4.65 0.0171125 29.2166
4.66 0.0171835 29.0636
4.67 0.0170389 29.3421
4.68 0.0171624 29.1934
4.69 0.0170088 29.3522
4.70 0.0169534 29.511
4.71 0.0169354 29.4801
4.72 0.0168824 29.6355
4.73 0.0170138 29.3312
4.74 0.0167919 29.7549
4.75 0.0167871 29.7437
4.76 0.0167455 29.8803
4.77 0.0167124 29.8789
4.78 0.0166796 30.0002
4.79 0.0167692 29.7399
4.80 0.0165777 30.1462
4.81 0.0165499 30.2189
4.82 0.016571 30.1212
4.83 0.0164852 30.3409
4.84 0.0166506 30.088
4.85 0.0164158 30.4326
4.86 0.0164384 30.4534
4.87 0.0167158 30.0095
4.88 0.0172342 29.1663
4.89 0.0167967 29.6359
4.90 0.0163767 30.4582
4.91 0.0162053 30.8432
4.92 0.0161848 30.8655
4.93 0.0161397 30.9747
4.94 0.0161974 30.8326
4.95 0.0160772 31.1016
4.96 0.0160433 31.1509
4.97 0.0161099 31.0847
4.98 0.0159774 31.2866
4.99 0.0160409 31.1641
5.00 0.0159155 31.4159

